Prosocial Norm Emergence in Multiagent Systems

Multiagent systems provide a basis for developing systems of autonomous entities and thus find application in a variety of domains. We consider a setting where not only the member agents are adaptive but also the multiagent system viewed as an entity in its own right is adaptive. Specifically, the social structure of a multiagent system can be reflected in the social norms among its members. It is well recognized that the norms that arise in society are not always beneficial to its members. We focus on prosocial norms, which help achieve positive outcomes for society and often provide guidance to agents to act in a manner that takes into account the welfare of others. Specifically, we propose Cha, a framework for the emergence of prosocial norms. Unlike previous norm emergence approaches, Cha supports continual change to a system (agents may enter and leave) and dynamism (norms may change when the environment changes). Importantly, Cha agents incorporate prosocial decision making based on inequity aversion theory, reflecting an intuition of guilt arising from being antisocial. In this manner, Cha brings together two important themes in prosociality: decision making by individuals and fairness of system-level outcomes. We demonstrate via simulation that Cha can improve aggregate societal gains and fairness of outcomes.

==> data/collision_counts.csv <==
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,1
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,1
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,1
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,1
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,1
92,0
93,0
94,0
95,0
96,0
97,0
98,2
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,1
113,0
114,1
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,2
132,0
133,1
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,1
146,0
147,0
148,0
149,0
150,0
151,0
152,2
153,1
154,0
155,0
156,0
157,1
158,1
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,2
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,1
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,1
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,1
213,0
214,0
215,0
216,1
217,1
218,0
219,0
220,0
221,1
222,0
223,1
224,0
225,1
226,0
227,1
228,0
229,0
230,0
231,1
232,0
233,0
234,0
235,0
236,1
237,1
238,0
239,0
240,0
241,0
242,0
243,1
244,0
245,0
246,0
247,0
248,0
249,1
250,0
251,1
252,0
253,1
254,1
255,0
256,0
257,1
258,0
259,0
260,0
261,0
262,0
263,0
264,1
265,0
266,1
267,0
268,1
269,0
270,0
271,1
272,0
273,1
274,0
275,1
276,0
277,0
278,0
279,0
280,0
281,1
282,0
283,0
284,0
285,1
286,0
287,1
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,1
297,0
298,0
299,0
300,0
301,2
302,1
303,0
304,1
305,0
306,1
307,0
308,0
309,0
310,0
311,1
312,0
313,1
314,0
315,0
316,0
317,2
318,0
319,1
320,0
321,1
322,0
323,0
324,0
325,1
326,1
327,0
328,0
329,2
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,3
338,0
339,0
340,0
341,0
342,0
343,0
344,1
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,1
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,1
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,2
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,2
392,0
393,0
394,0
395,1
396,0
397,0
398,0
399,0
400,0
401,1
402,0
403,2
404,0
405,0
406,1
407,0
408,1
409,1
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,1
420,1
421,0
422,1
423,0
424,0
425,0
426,0
427,2
428,0
429,0
430,0
431,0
432,0
433,1
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,1
446,0
447,0
448,1
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,2
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,1
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,1
480,0
481,1
482,0
483,1
484,0
485,0
486,0
487,1
488,0
489,0
490,0
491,0
492,0
493,1
494,0
495,0
496,0
497,1
498,0
499,0
500,1
501,0
502,0
503,1
504,0
505,0
506,0
507,0
508,1
509,0
510,1
511,1
512,0
513,0
514,0
515,1
516,0
517,0
518,1
519,0
520,1
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,1
530,0
531,0
532,1
533,0
534,0
535,0
536,1
537,0
538,0
539,0
540,0
541,1
542,0
543,0
544,0
545,0
546,1
547,0
548,0
549,0
550,0
551,1
552,0
553,1
554,0
555,1
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,1
564,1
565,0
566,1
567,0
568,1
569,0
570,1
571,0
572,1
573,0
574,0
575,0
576,0
577,1
578,0
579,0
580,3
581,0
582,0
583,0
584,0
585,0
586,1
587,1
588,0
589,0
590,0
591,0
592,0
593,0
594,1
595,1
596,1
597,0
598,0
599,1
600,0
601,1
602,0
603,0
604,0
605,1
606,0
607,1
608,1
609,0
610,0
611,0
612,0
613,1
614,0
615,0
616,1
617,0
618,1
619,0
620,1
621,0
622,0
623,0
624,1
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,1
633,0
634,0
635,1
636,0
637,0
638,1
639,1
640,0
641,2
642,0
643,1
644,1
645,0
646,1
647,0
648,0
649,0
650,0
651,0
652,0
653,2
654,0
655,0
656,1
657,1
658,1
659,0
660,1
661,0
662,0
663,0
664,0
665,1
666,0
667,0
668,0
669,0
670,0
671,1
672,0
673,0
674,0
675,0
676,0
677,1
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,1
687,0
688,1
689,0
690,0
691,1
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,2
710,0
711,0
712,1
713,0
714,0
715,0
716,0
717,1
718,0
719,0
720,0
721,0
722,0
723,0
724,1
725,0
726,0
727,0
728,1
729,1
730,0
731,0
732,0
733,1
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,1
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,1
756,0
757,1
758,0
759,0
760,1
761,1
762,0
763,0
764,0
765,0
766,1
767,0
768,0
769,0
770,0
771,1
772,0
773,0
774,1
775,0
776,0
777,0
778,0
779,1
780,1
781,0
782,0
783,0
784,1
785,0
786,0
787,0
788,0
789,1
790,0
791,0
792,1
793,0
794,1
795,0
796,0
797,0
798,0
799,0
800,1
801,0
802,0
803,0
804,0
805,2
806,1
807,0
808,1
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,1
819,0
820,0
821,1
822,0
823,1
824,0
825,0
826,0
827,1
828,0
829,0
830,0
831,1
832,0
833,0
834,1
835,0
836,0
837,0
838,0
839,3
840,0
841,0
842,2
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,1
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,1
867,0
868,0
869,1
870,0
871,0
872,1
873,0
874,1
875,0
876,1
877,0
878,0
879,0
880,0
881,0
882,0
883,1
884,0
885,0
886,2
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,1
895,0
896,1
897,0
898,0
899,1
900,0
901,1
902,0
903,0
904,0
905,0
906,3
907,0
908,0
909,2
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,1
922,0
923,1
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,1
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,2
944,0
945,1
946,0
947,0
948,1
949,0
950,1
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,1
960,1
961,0
962,0
963,0
964,0
965,1
966,0
967,0
968,0
969,0
970,0
971,1
972,0
973,0
974,0
975,1
976,0
977,0
978,1
979,0
980,0
981,2
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,1
996,0
997,0
998,0
999,1
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,2
1016,0
1017,1
1018,0
1019,0
1020,0
1021,0
1022,0
1023,2
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,1
1032,0
1033,1
1034,0
1035,0
1036,0
1037,0
1038,1
1039,0
1040,0
1041,0
1042,1
1043,0
1044,1
1045,0
1046,0
1047,0
1048,1
1049,0
1050,0
1051,0
1052,1
1053,0
1054,1
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,1
1063,1
1064,0
1065,1
1066,1
1067,1
1068,1
1069,0
1070,0
1071,0
1072,0
1073,2
1074,0
1075,0
1076,1
1077,0
1078,1
1079,1
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,2
1088,0
1089,1
1090,1
1091,1
1092,0
1093,0
1094,0
1095,1
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,3
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,1
1112,1
1113,0
1114,0
1115,1
1116,0
1117,0
1118,0
1119,1
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,2
1128,0
1129,0
1130,1
1131,0
1132,0
1133,0
1134,0
1135,1
1136,0
1137,0
1138,0
1139,1
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,2
1160,0
1161,0
1162,0
1163,0
1164,0
1165,1
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,1
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,1
1180,0
1181,1
1182,0
1183,1
1184,0
1185,1
1186,0
1187,0
1188,1
1189,0
1190,0
1191,0
1192,0
1193,0
1194,1
1195,0
1196,1
1197,0
1198,0
1199,0
1200,0
1201,1
1202,0
1203,0
1204,2
1205,0
1206,0
1207,2
1208,0
1209,0
1210,1
1211,0
1212,1
1213,0
1214,0
1215,2
1216,0
1217,0
1218,1
1219,0
1220,0
1221,0
1222,0
1223,1
1224,1
1225,0
1226,1
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,1
1235,0
1236,0
1237,0
1238,0
1239,2
1240,0
1241,0
1242,1
1243,0
1244,0
1245,0
1246,0
1247,0
1248,1
1249,0
1250,0
1251,0
1252,1
1253,0
1254,0
1255,0
1256,0
1257,0
1258,1
1259,1
1260,0
1261,0
1262,0
1263,1
1264,0
1265,0
1266,1
1267,0
1268,0
1269,0
1270,0
1271,1
1272,0
1273,1
1274,0
1275,2
1276,1
1277,1
1278,0
1279,1
1280,0
1281,0
1282,0
1283,2
1284,0
1285,0
1286,1
1287,0
1288,0
1289,0
1290,0
1291,1
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,1
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,1
1307,0
1308,0
1309,1
1310,0
1311,0
1312,0
1313,0
1314,0
1315,1
1316,0
1317,0
1318,0
1319,0
1320,1
1321,0
1322,1
1323,1
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,1
1337,0
1338,0
1339,1
1340,0
1341,0
1342,0
1343,1
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,1
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,1
1365,0
1366,1
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,4
1375,0
1376,0
1377,0
1378,0
1379,1
1380,0
1381,1
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,1
1390,0
1391,0
1392,0
1393,1
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,1
1408,0
1409,0
1410,0
1411,1
1412,0
1413,1
1414,0
1415,1
1416,0
1417,0
1418,1
1419,2
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,1
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,1
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,1
1448,0
1449,1
1450,0
1451,0
1452,1
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,1
1466,0
1467,0
1468,1
1469,1
1470,1
1471,0
1472,0
1473,0
1474,1
1475,0
1476,0
1477,1
1478,0
1479,0
1480,0
1481,2
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,1
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,2
1499,0
1500,1
1501,0
1502,0
1503,1
1504,0
1505,0
1506,0
1507,0
1508,0
1509,1
1510,0
1511,0
1512,0
1513,1
1514,0
1515,1
1516,0
1517,1
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,1
1534,0
1535,0
1536,0
1537,0
1538,1
1539,1
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,1
1549,0
1550,0
1551,0
1552,0
1553,1
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,3
1570,0
1571,1
1572,0
1573,1
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,1
1582,0
1583,1
1584,0
1585,0
1586,0
1587,0
1588,0
1589,1
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,1
1598,1
1599,1
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,1
1612,0
1613,0
1614,0
1615,0
1616,0
1617,1
1618,0
1619,0
1620,0
1621,0
1622,1
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,2
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,1
1638,1
1639,0
1640,0
1641,0
1642,0
1643,1
1644,0
1645,0
1646,0
1647,0
1648,0
1649,1
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,1
1672,0
1673,1
1674,0
1675,0
1676,0
1677,1
1678,0
1679,0
1680,0
1681,0
1682,0
1683,1
1684,1
1685,1
1686,2
1687,0
1688,0
1689,1
1690,0
1691,0
1692,0
1693,1
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,4
1705,0
1706,0
1707,1
1708,0
1709,0
1710,0
1711,0
1712,0
1713,1
1714,0
1715,0
1716,0
1717,1
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,1
1727,0
1728,1
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,1
1737,0
1738,0
1739,0
1740,1
1741,0
1742,0
1743,0
1744,1
1745,0
1746,1
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,2
1754,0
1755,0
1756,0
1757,0
1758,1
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,1
1768,0
1769,1
1770,0
1771,1
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,3
1783,0
1784,1
1785,0
1786,0
1787,0
1788,1
1789,0
1790,2
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,1
1798,0
1799,2
1800,0
1801,0
1802,0
1803,0
1804,1
1805,0
1806,0
1807,0
1808,0
1809,1
1810,0
1811,1
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,1
1823,0
1824,1
1825,0
1826,0
1827,0
1828,1
1829,0
1830,1
1831,1
1832,0
1833,0
1834,1
1835,0
1836,0
1837,0
1838,0
1839,2
1840,0
1841,0
1842,0
1843,1
1844,0
1845,0
1846,0
1847,1
1848,0
1849,0
1850,0
1851,1
1852,0
1853,1
1854,0
1855,0
1856,0
1857,1
1858,0
1859,2
1860,0
1861,0
1862,0
1863,0
1864,0
1865,1
1866,0
1867,0
1868,0
1869,0
1870,0
1871,1
1872,0
1873,0
1874,0
1875,0
1876,0
1877,1
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,1
1897,0
1898,0
1899,0
1900,0
1901,1
1902,0
1903,0
1904,1
1905,1
1906,0
1907,0
1908,1
1909,0
1910,1
1911,0
1912,0
1913,1
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,1
1924,0
1925,0
1926,0
1927,1
1928,0
1929,0
1930,0
1931,0
1932,2
1933,0
1934,0
1935,2
1936,0
1937,1
1938,1
1939,0
1940,0
1941,1
1942,0
1943,0
1944,0
1945,0
1946,0
1947,1
1948,0
1949,2
1950,0
1951,0
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,1
1960,0
1961,2
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,1
1972,0
1973,0
1974,0
1975,0
1976,0
1977,2
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,1
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,1
1998,1
1999,1
2000,0
2001,2
2002,0
2003,0
2004,1
2005,0
2006,0
2007,0
2008,0
2009,0
2010,1
2011,0
2012,0
2013,1
2014,1
2015,0
2016,1
2017,2
2018,0
2019,0
2020,0
2021,0
2022,1
2023,0
2024,0
2025,0
2026,0
2027,1
2028,0
2029,0
2030,0
2031,1
2032,0
2033,1
2034,0
2035,0
2036,0
2037,0
2038,0
2039,1
2040,0
2041,0
2042,1
2043,0
2044,0
2045,0
2046,0
2047,0
2048,0
2049,0
2050,0
2051,0
2052,0
2053,0
2054,0
2055,0
2056,0
2057,0
2058,0
2059,0
2060,0
2061,1
2062,0
2063,0
2064,0
2065,1
2066,0
2067,0
2068,0
2069,0
2070,0
2071,0
2072,0
2073,1
2074,0
2075,0
2076,0
2077,0
2078,0
2079,0
2080,0
2081,0
2082,0
2083,0
2084,0
2085,0
2086,0
2087,0
2088,0
2089,0
2090,0
2091,0
2092,0
2093,0
2094,0
2095,0
2096,0
2097,1
2098,0
2099,0
2100,0
2101,0
2102,0
2103,0
2104,0
2105,1
2106,0
2107,0
2108,1
2109,0
2110,0
2111,0
2112,0
2113,0
2114,0
2115,0
2116,0
2117,1
2118,0
2119,0
2120,0
2121,0
2122,2
2123,0
2124,1
2125,0
2126,1
2127,0
2128,0
2129,0
2130,0
2131,0
2132,0
2133,0
2134,0
2135,0
2136,0
2137,1
2138,0
2139,0
2140,0
2141,0
2142,0
2143,0
2144,0
2145,0
2146,0
2147,0
2148,0
2149,1
2150,0
2151,0
2152,1
2153,0
2154,1
2155,0
2156,1
2157,0
2158,0
2159,1
2160,0
2161,1
2162,2
2163,0
2164,0
2165,0
2166,0
2167,1
2168,0
2169,0
2170,0
2171,1
2172,0
2173,1
2174,0
2175,0
2176,0
2177,1
2178,0
2179,0
2180,1
2181,0
2182,0
2183,1
2184,0
2185,0
2186,0
2187,1
2188,0
2189,0
2190,0
2191,0
2192,0
2193,0
2194,0
2195,0
2196,0
2197,1
2198,0
2199,1
2200,0
2201,0
2202,0
2203,2
2204,0
2205,0
2206,0
2207,0
2208,0
2209,0
2210,0
2211,0
2212,0
2213,0
2214,0
2215,1
2216,0
2217,0
2218,0
2219,0
2220,2
2221,0
2222,0
2223,2
2224,0
2225,0
2226,0
2227,1
2228,0
2229,0
2230,0
2231,0
2232,0
2233,0
2234,0
2235,0
2236,0
2237,1
2238,0
2239,0
2240,0
2241,1
2242,0
2243,1
2244,0
2245,3
2246,0
2247,0
2248,0
2249,1
2250,0
2251,0
2252,0
2253,0
2254,0
2255,1
2256,0
2257,0
2258,0
2259,0
2260,0
2261,0
2262,1
2263,0
2264,0
2265,0
2266,0
2267,0
2268,0
2269,2
2270,0
2271,0
2272,0
2273,1
2274,0
2275,0
2276,0
2277,1
2278,0
2279,0
2280,0
2281,0
2282,1
2283,0
2284,0
2285,0
2286,0
2287,0
2288,0
2289,0
2290,0
2291,1
2292,0
2293,0
2294,0
2295,0
2296,0
2297,0
2298,0
2299,0
2300,0
2301,0
2302,1
2303,0
2304,0
2305,1
2306,0
2307,0
2308,0
2309,1
2310,0
2311,0
2312,0
2313,0
2314,0
2315,0
2316,1
2317,1
2318,0
2319,0
2320,0
2321,1
2322,0
2323,1
2324,0
2325,0
2326,1
2327,0
2328,0
2329,1
2330,0
2331,1
2332,0
2333,0
2334,0
2335,0
2336,0
2337,1
2338,1
2339,0
2340,1
2341,0
2342,0
2343,2
2344,0
2345,0
2346,0
2347,0
2348,0
2349,1
2350,0
2351,0
2352,0
2353,0
2354,0
2355,0
2356,0
2357,0
2358,0
2359,0
2360,0
2361,0
2362,0
2363,1
2364,0
2365,0
2366,0
2367,0
2368,0
2369,0
2370,0
2371,1
2372,0
2373,0
2374,1
2375,0
2376,0
2377,0
2378,0
2379,0
2380,0
2381,0
2382,0
2383,2
2384,0
2385,0
2386,0
2387,0
2388,0
2389,1
2390,0
2391,0
2392,0
2393,0
2394,0
2395,0
2396,0
2397,1
2398,0
2399,0
2400,0
2401,0
2402,0
2403,0
2404,0
2405,2
2406,0
2407,0
2408,0
2409,0
2410,0
2411,1
2412,0
2413,0
2414,0
2415,0
2416,0
2417,0
2418,0
2419,0
2420,0
2421,0
2422,1
2423,0
2424,0
2425,1
2426,0
2427,1
2428,0
2429,1
2430,0
2431,1
2432,0
2433,0
2434,0
2435,0
2436,1
2437,0
2438,0
2439,0
2440,0
2441,1
2442,0
2443,0
2444,2
2445,1
2446,0
2447,1
2448,0
2449,2
2450,0
2451,0
2452,0
2453,0
2454,0
2455,0
2456,0
2457,0
2458,0
2459,1
2460,0
2461,0
2462,0
2463,0
2464,1
2465,0
2466,0
2467,0
2468,0
2469,0
2470,0
2471,2
2472,0
2473,0
2474,0
2475,0
2476,0
2477,0
2478,0
2479,0
2480,0
2481,0
2482,0
2483,0
2484,0
2485,0
2486,0
2487,0
2488,0
2489,1
2490,0
2491,0
2492,0
2493,0
2494,0
2495,0
2496,0
2497,0
2498,0
2499,0
2500,0
2501,0
2502,0
2503,1
2504,0
2505,1
2506,0
2507,0
2508,0
2509,2
2510,0
2511,0
2512,0
2513,0
2514,0
2515,0
2516,1
2517,0
2518,0
2519,0
2520,0
2521,1
2522,0
2523,0
2524,0
2525,0
2526,0
2527,1
2528,0
2529,1
2530,0
2531,1
2532,0
2533,0
2534,1
2535,0
2536,1
2537,0
2538,0
2539,0
2540,0
2541,1
2542,0
2543,0
2544,0
2545,3
2546,0
2547,0
2548,0
2549,0
2550,0
2551,0
2552,0
2553,0
2554,0
2555,0
2556,0
2557,3
2558,0
2559,0
2560,0
2561,0
2562,0
2563,1
2564,0
2565,0
2566,0
2567,0
2568,0
2569,0
2570,0
2571,0
2572,0
2573,1
2574,0
2575,0
2576,0
2577,0
2578,1
2579,0
2580,0
2581,0
2582,0
2583,0
2584,0
2585,2
2586,0
2587,0
2588,0
2589,1
2590,0
2591,0
2592,0
2593,0
2594,0
2595,0
2596,0
2597,1
2598,0
2599,0
2600,0
2601,0
2602,0
2603,0
2604,0
2605,0
2606,0
2607,0
2608,0
2609,0
2610,0
2611,0
2612,0
2613,0
2614,0
2615,0
2616,0
2617,0
2618,0
2619,1
2620,0
2621,0
2622,0
2623,0
2624,0
2625,0
2626,0
2627,1
2628,0
2629,1
2630,0
2631,0
2632,0
2633,0
2634,1
2635,0
2636,1
2637,0
2638,1
2639,0
2640,0
2641,0
2642,0
2643,0
2644,0
2645,0
2646,0
2647,0
2648,1
2649,0
2650,1
2651,0
2652,0
2653,0
2654,0
2655,1
2656,0
2657,1
2658,0
2659,0
2660,1
2661,0
2662,0
2663,2
2664,1
2665,0
2666,0
2667,1
2668,0
2669,0
2670,0
2671,0
2672,0
2673,0
2674,0
2675,0
2676,0
2677,0
2678,0
2679,0
2680,0
2681,0
2682,0
2683,0
2684,0
2685,0
2686,0
2687,0
2688,1
2689,0
2690,0
2691,0
2692,0
2693,0
2694,0
2695,0
2696,0
2697,0
2698,0
2699,0
2700,0
2701,0
2702,0
2703,0
2704,0
2705,0
2706,0
2707,0
2708,0
2709,1
2710,0
2711,0
2712,0
2713,0
2714,0
2715,1
2716,0
2717,0
2718,0
2719,1
2720,0
2721,1
2722,0
2723,0
2724,0
2725,1
2726,0
2727,0
2728,0
2729,0
2730,0
2731,0
2732,4
2733,0
2734,0
2735,2
2736,0
2737,1
2738,0
2739,0
2740,0
2741,0
2742,0
2743,0
2744,0
2745,0
2746,0
2747,2
2748,0
2749,0
2750,1
2751,0
2752,0
2753,0
2754,0
2755,1
2756,0
2757,0
2758,0
2759,1
2760,0
2761,0
2762,0
2763,0
2764,0
2765,1
2766,0
2767,0
2768,0
2769,0
2770,0
2771,1
2772,0
2773,0
2774,0
2775,0
2776,0
2777,0
2778,0
2779,0
2780,0
2781,0
2782,0
2783,0
2784,1
2785,0
2786,0
2787,0
2788,0
2789,0
2790,1
2791,0
2792,0
2793,0
2794,0
2795,0
2796,0
2797,0
2798,1
2799,0
2800,0
2801,0
2802,0
2803,0
2804,0
2805,1
2806,0
2807,0
2808,0
2809,0
2810,0
2811,1
2812,0
2813,0
2814,0
2815,1
2816,0
2817,0
2818,0
2819,0
2820,0
2821,0
2822,0
2823,0
2824,0
2825,1
2826,0
2827,0
2828,0
2829,0
2830,0
2831,0
2832,0
2833,0
2834,0
2835,0
2836,0
2837,0
2838,0
2839,0
2840,0
2841,1
2842,0
2843,0
2844,0
2845,0
2846,0
2847,0
2848,0
2849,1
2850,0
2851,2
2852,0
2853,1
2854,0
2855,1
2856,0
2857,1
2858,1
2859,1
2860,0
2861,0
2862,0
2863,0
2864,0
2865,0
2866,0
2867,1
2868,1
2869,0
2870,1
2871,1
2872,0
2873,0
2874,0
2875,0
2876,0
2877,0
2878,0
2879,0
2880,0
2881,0
2882,0
2883,1
2884,0
2885,1
2886,0
2887,1
2888,0
2889,0
2890,0
2891,1
2892,1
2893,0
2894,0
2895,1
2896,0
2897,0
2898,1
2899,0
2900,0
2901,0
2902,0
2903,0
2904,0
2905,0
2906,0
2907,1
2908,0
2909,1
2910,0
2911,0
2912,0
2913,0
2914,0
2915,1
2916,0
2917,0
2918,0
2919,0
2920,0
2921,1
2922,0
2923,0
2924,0
2925,0
2926,0
2927,0
2928,0
2929,0
2930,0
2931,0
2932,0
2933,1
2934,0
2935,0
2936,0
2937,0
2938,0
2939,1
2940,0
2941,0
2942,0
2943,0
2944,0
2945,0
2946,0
2947,1
2948,0
2949,0
2950,0
2951,1
2952,1
2953,0
2954,0
2955,0
2956,0
2957,0
2958,1
2959,0
2960,0
2961,0
2962,0
2963,1
2964,0
2965,0
2966,0
2967,0
2968,1
2969,0
2970,0
2971,2
2972,0
2973,0
2974,0
2975,1
2976,0
2977,0
2978,0
2979,0
2980,0
2981,1
2982,0
2983,0
2984,0
2985,0
2986,0
2987,1
2988,0
2989,0
2990,1
2991,0
2992,0
2993,0
2994,0
2995,1
2996,0
2997,0
2998,0
2999,0
3000,0
3001,0
3002,0
3003,0
3004,0
3005,0
3006,0
3007,3
3008,0
3009,0
3010,0
3011,0
3012,0
3013,0
3014,0
3015,0
3016,0
3017,0
3018,1
3019,0
3020,0
3021,0
3022,0
3023,0
3024,0
3025,0
3026,0
3027,0
3028,0
3029,1
3030,0
3031,0
3032,0
3033,0
3034,0
3035,2
3036,0
3037,0
3038,0
3039,1
3040,0
3041,0
3042,0
3043,0
3044,0
3045,0
3046,0
3047,0
3048,1
3049,0
3050,0
3051,0
3052,0
3053,0
3054,0
3055,0
3056,0
3057,2
3058,0
3059,0
3060,0
3061,0
3062,0
3063,1
3064,0
3065,0
3066,0
3067,0
3068,2
3069,0
3070,0
3071,0
3072,1
3073,0
3074,0
3075,0
3076,1
3077,0
3078,0
3079,0
3080,0
3081,0
3082,0
3083,0
3084,0
3085,0
3086,0
3087,0
3088,0
3089,0
3090,0
3091,0
3092,0
3093,0
3094,2
3095,0
3096,0
3097,1
3098,0
3099,0
3100,0
3101,0
3102,0
3103,0
3104,0
3105,0
3106,1
3107,0
3108,0
3109,1
3110,0
3111,0
3112,0
3113,0
3114,0
3115,0
3116,1
3117,0
3118,1
3119,0
3120,1
3121,0
3122,1
3123,0
3124,1
3125,0
3126,0
3127,2
3128,0
3129,0
3130,1
3131,0
3132,0
3133,1
3134,0
3135,0
3136,0
3137,0
3138,0
3139,2
3140,0
3141,0
3142,0
3143,0
3144,0
3145,0
3146,0
3147,3
3148,0
3149,0
3150,0
3151,0
3152,0
3153,1
3154,0
3155,0
3156,0
3157,1
3158,0
3159,0
3160,0
3161,0
3162,0
3163,0
3164,0
3165,0
3166,0
3167,0
3168,0
3169,0
3170,0
3171,0
3172,0
3173,0
3174,0
3175,2
3176,0
3177,0
3178,0
3179,1
3180,0
3181,0
3182,0
3183,0
3184,0
3185,0
3186,0
3187,0
3188,0
3189,0
3190,1
3191,1
3192,1
3193,0
3194,0
3195,0
3196,0
3197,0
3198,0
3199,0
3200,0
3201,0
3202,1
3203,1
3204,0
3205,0
3206,0
3207,0
3208,1
3209,0
3210,0
3211,0
3212,0
3213,0
3214,2
3215,0
3216,1
3217,0
3218,1
3219,0
3220,0
3221,0
3222,0
3223,1
3224,0
3225,1
3226,0
3227,0
3228,1
3229,0
3230,0
3231,1
3232,0
3233,0
3234,0
3235,0
3236,0
3237,1
3238,0
3239,2
3240,0
3241,0
3242,0
3243,0
3244,0
3245,0
3246,0
3247,0
3248,0
3249,0
3250,0
3251,2
3252,0
3253,0
3254,0
3255,0
3256,0
3257,0
3258,0
3259,0
3260,0
3261,0
3262,0
3263,0
3264,1
3265,0
3266,1
3267,0
3268,0
3269,0
3270,0
3271,0
3272,0
3273,0
3274,1
3275,2
3276,0
3277,0
3278,0
3279,0
3280,0
3281,1
3282,0
3283,1
3284,0
3285,1
3286,0
3287,0
3288,0
3289,1
3290,0
3291,2
3292,0
3293,0
3294,0
3295,0
3296,0
3297,1
3298,0
3299,0
3300,0
3301,0
3302,0
3303,1
3304,0
3305,0
3306,0
3307,0
3308,0
3309,1
3310,0
3311,0
3312,0
3313,1
3314,0
3315,0
3316,0
3317,0
3318,0
3319,0
3320,0
3321,0
3322,0
3323,1
3324,0
3325,0
3326,0
3327,0
3328,0
3329,0
3330,0
3331,0
3332,0
3333,0
3334,1
3335,1
3336,0
3337,0
3338,0
3339,1
3340,0
3341,0
3342,0
3343,0
3344,0
3345,0
3346,0
3347,0
3348,0
3349,1
3350,0
3351,0
3352,1
3353,0
3354,0
3355,0
3356,0
3357,0
3358,0
3359,0
3360,0
3361,0
3362,0
3363,0
3364,0
3365,0
3366,0
3367,0
3368,1
3369,0
3370,0
3371,0
3372,0
3373,2
3374,1
3375,0
3376,0
3377,0
3378,0
3379,0
3380,1
3381,1
3382,1
3383,1
3384,0
3385,0
3386,0
3387,1
3388,0
3389,0
3390,1
3391,0
3392,0
3393,1
3394,0
3395,0
3396,0
3397,0
3398,0
3399,2
3400,0
3401,0
3402,0
3403,0
3404,0
3405,1
3406,0
3407,1
3408,0
3409,0
3410,0
3411,0
3412,0
3413,0
3414,0
3415,0
3416,0
3417,0
3418,0
3419,0
3420,0
3421,0
3422,0
3423,1
3424,0
3425,0
3426,0
3427,0
3428,0
3429,1
3430,0
3431,0
3432,0
3433,0
3434,0
3435,0
3436,0
3437,0
3438,0
3439,0
3440,0
3441,0
3442,0
3443,0
3444,0
3445,0
3446,0
3447,1
3448,0
3449,0
3450,0
3451,0
3452,1
3453,0
3454,0
3455,0
3456,0
3457,0
3458,0
3459,1
3460,0
3461,0
3462,0
3463,1
3464,0
3465,0
3466,0
3467,0
3468,0
3469,0
3470,0
3471,1
3472,0
3473,0
3474,0
3475,0
3476,0
3477,0
3478,0
3479,0
3480,0
3481,0
3482,1
3483,0
3484,1
3485,0
3486,0
3487,0
3488,0
3489,1
3490,0
3491,1
3492,2
3493,0
3494,0
3495,0
3496,0
3497,0
3498,3
3499,0
3500,0
3501,2
3502,0
3503,0
3504,1
3505,0
3506,0
3507,0
3508,0
3509,0
3510,0
3511,1
3512,0
3513,0
3514,0
3515,0
3516,0
3517,0
3518,0
3519,2
3520,0
3521,1
3522,0
3523,1
3524,1
3525,0
3526,1
3527,1
3528,0
3529,0
3530,0
3531,0
3532,0
3533,0
3534,1
3535,0
3536,0
3537,0
3538,1
3539,1
3540,0
3541,0
3542,0
3543,0
3544,0
3545,0
3546,0
3547,0
3548,0
3549,0
3550,1
3551,1
3552,1
3553,0
3554,0
3555,1
3556,0
3557,0
3558,0
3559,0
3560,0
3561,1
3562,0
3563,1
3564,0
3565,0
3566,0
3567,1
3568,0
3569,0
3570,0
3571,0
3572,0
3573,1
3574,0
3575,0
3576,0
3577,0
3578,0
3579,1
3580,0
3581,0
3582,0
3583,0
3584,0
3585,1
3586,0
3587,1
3588,0
3589,0
3590,0
3591,0
3592,0
3593,0
3594,0
3595,0
3596,0
3597,1
3598,0
3599,0
3600,0
3601,0
3602,0
3603,1
3604,0
3605,0
3606,1
3607,0
3608,0
3609,0
3610,0
3611,0
3612,0
3613,0
3614,0
3615,1
3616,0
3617,1
3618,0
3619,1
3620,0
3621,1
3622,0
3623,1
3624,0
3625,0
3626,0
3627,1
3628,0
3629,0
3630,0
3631,1
3632,1
3633,0
3634,0
3635,0
3636,0
3637,0
3638,0
3639,1
3640,0
3641,0
3642,0
3643,1
3644,0
3645,1
3646,0
3647,0
3648,0
3649,1
3650,1
3651,1
3652,0
3653,1
3654,0
3655,1
3656,0
3657,0
3658,1
3659,1
3660,0
3661,0
3662,0
3663,0
3664,0
3665,0
3666,0
3667,0
3668,0
3669,0
3670,1
3671,0
3672,0
3673,0
3674,0
3675,0
3676,0
3677,0
3678,0
3679,1
3680,0
3681,1
3682,0
3683,0
3684,1
3685,0
3686,0
3687,2
3688,0
3689,0
3690,0
3691,0
3692,0
3693,1
3694,0
3695,1
3696,1
3697,0
3698,0
3699,0
3700,0
3701,0
3702,0
3703,2
3704,0
3705,1
3706,1
3707,1
3708,0
3709,0
3710,0
3711,0
3712,0
3713,0
3714,0
3715,0
3716,0
3717,2
3718,0
3719,0
3720,0
3721,0
3722,0
3723,0
3724,0
3725,0
3726,0
3727,0
3728,0
3729,0
3730,0
3731,0
3732,0
3733,0
3734,0
3735,0
3736,0
3737,0
3738,0
3739,0
3740,0
3741,1
3742,0
3743,0
3744,1
3745,1
3746,0
3747,0
3748,0
3749,0
3750,0
3751,1
3752,1
3753,1
3754,0
3755,0
3756,0
3757,0
3758,0
3759,0
3760,0
3761,1
3762,0
3763,1
3764,1
3765,0
3766,0
3767,0
3768,1
3769,0
3770,0
3771,0
3772,0
3773,0
3774,0
3775,3
3776,0
3777,0
3778,0
3779,1
3780,0
3781,0
3782,0
3783,0
3784,0
3785,0
3786,0
3787,1
3788,0
3789,0
3790,0
3791,0
3792,0
3793,0
3794,0
3795,2
3796,0
3797,1
3798,0
3799,0
3800,0
3801,0
3802,0
3803,0
3804,0
3805,1
3806,1
3807,0
3808,0
3809,0
3810,1
3811,0
3812,0
3813,0
3814,0
3815,0
3816,0
3817,3
3818,0
3819,0
3820,1
3821,0
3822,0
3823,0
3824,0
3825,1
3826,0
3827,0
3828,0
3829,0
3830,0
3831,0
3832,0
3833,0
3834,0
3835,0
3836,0
3837,1
3838,0
3839,0
3840,0
3841,0
3842,0
3843,0
3844,0
3845,1
3846,0
3847,1
3848,0
3849,0
3850,0
3851,1
3852,0
3853,0
3854,0
3855,0
3856,0
3857,0
3858,1
3859,0
3860,1
3861,1
3862,0
3863,0
3864,0
3865,1
3866,0
3867,0
3868,0
3869,0
3870,0
3871,0
3872,1
3873,0
3874,0
3875,1
3876,0
3877,1
3878,0
3879,0
3880,0
3881,0
3882,0
3883,0
3884,0
3885,0
3886,0
3887,0
3888,0
3889,1
3890,0
3891,0
3892,0
3893,0
3894,0
3895,0
3896,0
3897,0
3898,0
3899,1
3900,0
3901,0
3902,0
3903,0
3904,0
3905,0
3906,0
3907,0
3908,0
3909,0
3910,0
3911,1
3912,0
3913,0
3914,0
3915,0
3916,0
3917,0
3918,0
3919,0
3920,0
3921,0
3922,0
3923,0
3924,0
3925,0
3926,0
3927,0
3928,0
3929,1
3930,0
3931,0
3932,0
3933,0
3934,0
3935,0
3936,1
3937,0
3938,0
3939,0
3940,0
3941,0
3942,0
3943,0
3944,0
3945,0
3946,0
3947,1
3948,0
3949,0
3950,0
3951,0
3952,0
3953,0
3954,0
3955,1
3956,0
3957,1
3958,1
3959,0
3960,1
3961,0
3962,0
3963,0
3964,0
3965,2
3966,0
3967,0
3968,0
3969,1
3970,1
3971,0
3972,1
3973,0
3974,0
3975,0
3976,0
3977,0
3978,0
3979,0
3980,0
3981,0
3982,0
3983,0
3984,0
3985,0
3986,1
3987,0
3988,0
3989,2
3990,0
3991,1
3992,0
3993,0
3994,1
3995,0
3996,0
3997,0
3998,0
3999,1
4000,0
4001,0
4002,0
4003,0
4004,0
4005,0
4006,1
4007,0
4008,0
4009,1
4010,0
4011,0
4012,0
4013,0
4014,0
4015,0
4016,0
4017,0
4018,0
4019,0
4020,0
4021,0
4022,0
4023,0
4024,0
4025,0
4026,0
4027,0
4028,0
4029,0
4030,1
4031,0
4032,0
4033,0
4034,0
4035,0
4036,0
4037,0
4038,0
4039,0
4040,0
4041,0
4042,0
4043,0
4044,0
4045,1
4046,0
4047,0
4048,0
4049,0
4050,0
4051,0
4052,0
4053,0
4054,0
4055,0
4056,0
4057,0
4058,0
4059,0
4060,0
4061,0
4062,0
4063,0
4064,0
4065,0
4066,0
4067,0
4068,0
4069,0
4070,0
4071,1
4072,0
4073,1
4074,0
4075,0
4076,0
4077,0
4078,0
4079,0
4080,0
4081,1
4082,0
4083,0
4084,0
4085,0
4086,0
4087,0
4088,0
4089,0
4090,0
4091,0
4092,0
4093,0
4094,0
4095,1
4096,0
4097,0
4098,0
4099,0
4100,0
4101,0
4102,0
4103,0
4104,0
4105,0
4106,0
4107,0
4108,0
4109,0
4110,0
4111,0
4112,0
4113,1
4114,0
4115,0
4116,0
4117,0
4118,0
4119,0
4120,0
4121,1
4122,0
4123,0
4124,0
4125,0
4126,0
4127,0
4128,0
4129,0
4130,0
4131,0
4132,0
4133,0
4134,0
4135,0
4136,0
4137,0
4138,1
4139,0
4140,0
4141,0
4142,0
4143,0
4144,0
4145,0
4146,0
4147,0
4148,0
4149,0
4150,0
4151,0
4152,0
4153,0
4154,0
4155,0
4156,0
4157,0
4158,0
4159,0
4160,0
4161,0
4162,0
4163,0
4164,0
4165,0
4166,0
4167,0
4168,0
4169,0
4170,0
4171,0
4172,1
4173,0
4174,0
4175,0
4176,0
4177,0
4178,0
4179,1
4180,0
4181,0
4182,0
4183,1
4184,1
4185,0
4186,0
4187,0
4188,1
4189,0
4190,0
4191,0
4192,0
4193,0
4194,0
4195,4
4196,0
4197,0
4198,0
4199,0
4200,0
4201,1
4202,0
4203,0
4204,0
4205,0
4206,0
4207,0
4208,0
4209,0
4210,0
4211,0
4212,0
4213,1
4214,0
4215,1
4216,0
4217,0
4218,0
4219,0
4220,0
4221,0
4222,0
4223,0
4224,0
4225,0
4226,0
4227,0
4228,1
4229,0
4230,1
4231,0
4232,0
4233,0
4234,0
4235,0
4236,0
4237,0
4238,0
4239,0
4240,0
4241,0
4242,0
4243,2
4244,0
4245,0
4246,0
4247,0
4248,0
4249,1
4250,0
4251,1
4252,0
4253,0
4254,0
4255,0
4256,1
4257,0
4258,0
4259,0
4260,1
4261,0
4262,1
4263,0
4264,1
4265,0
4266,1
4267,0
4268,1
4269,0
4270,1
4271,0
4272,0
4273,0
4274,0
4275,2
4276,1
4277,0
4278,1
4279,1
4280,1
4281,1
4282,0
4283,0
4284,1
4285,0
4286,0
4287,0
4288,0
4289,0
4290,0
4291,0
4292,0
4293,0
4294,0
4295,1
4296,0
4297,0
4298,0
4299,1
4300,0
4301,0
4302,1
4303,1
4304,0
4305,0
4306,0
4307,0
4308,0
4309,1
4310,0
4311,2
4312,0
4313,0
4314,1
4315,0
4316,0
4317,0
4318,0
4319,1
4320,0
4321,0
4322,0
4323,0
4324,0
4325,0
4326,0
4327,1
4328,0
4329,0
4330,0
4331,0
4332,0
4333,0
4334,0
4335,2
4336,0
4337,0
4338,0
4339,0
4340,0
4341,0
4342,0
4343,0
4344,0
4345,0
4346,0
4347,0
4348,1
4349,0
4350,0
4351,0
4352,0
4353,0
4354,0
4355,0
4356,0
4357,0
4358,0
4359,0
4360,0
4361,0
4362,0
4363,1
4364,0
4365,0
4366,0
4367,0
4368,0
4369,0
4370,0
4371,0
4372,0
4373,1
4374,0
4375,0
4376,0
4377,0
4378,0
4379,0
4380,0
4381,0
4382,0
4383,0
4384,0
4385,0
4386,1
4387,0
4388,0
4389,0
4390,0
4391,0
4392,0
4393,1
4394,0
4395,1
4396,2
4397,1
4398,0
4399,0
4400,0
4401,0
4402,0
4403,1
4404,0
4405,1
4406,0
4407,0
4408,0
4409,0
4410,0
4411,0
4412,0
4413,0
4414,0
4415,0
4416,0
4417,0
4418,0
4419,0
4420,0
4421,0
4422,0
4423,0
4424,0
4425,0
4426,0
4427,0
4428,0
4429,0
4430,0
4431,0
4432,0
4433,0
4434,0
4435,0
4436,0
4437,0
4438,0
4439,2
4440,0
4441,0
4442,0
4443,0
4444,0
4445,0
4446,0
4447,0
4448,0
4449,0
4450,0
4451,0
4452,0
4453,0
4454,0
4455,0
4456,0
4457,0
4458,0
4459,0
4460,0
4461,0
4462,0
4463,1
4464,1
4465,0
4466,0
4467,0
4468,0
4469,1
4470,0
4471,0
4472,0
4473,0
4474,0
4475,0
4476,0
4477,0
4478,1
4479,0
4480,0
4481,0
4482,0
4483,0
4484,0
4485,0
4486,0
4487,0
4488,0
4489,0
4490,0
4491,0
4492,0
4493,0
4494,1
4495,0
4496,0
4497,0
4498,0
4499,1
4500,0
4501,0
4502,0
4503,0
4504,0
4505,1
4506,0
4507,0
4508,0
4509,0
4510,0
4511,0
4512,0
4513,0
4514,0
4515,0
4516,0
4517,1
4518,0
4519,0
4520,0
4521,0
4522,0
4523,0
4524,0
4525,0
4526,0
4527,0
4528,0
4529,2
4530,0
4531,0
4532,2
4533,0
4534,1
4535,0
4536,0
4537,0
4538,0
4539,0
4540,0
4541,0
4542,0
4543,0
4544,0
4545,0
4546,0
4547,2
4548,0
4549,0
4550,1
4551,0
4552,0
4553,1
4554,0
4555,0
4556,0
4557,0
4558,0
4559,0
4560,0
4561,0
4562,0
4563,1
4564,2
4565,0
4566,0
4567,0
4568,0
4569,0
4570,1
4571,0
4572,0
4573,1
4574,0
4575,0
4576,0
4577,0
4578,0
4579,0
4580,0
4581,1
4582,0
4583,0
4584,0
4585,1
4586,0
4587,0
4588,0
4589,1
4590,0
4591,0
4592,0
4593,0
4594,0
4595,0
4596,1
4597,0
4598,0
4599,2
4600,0
4601,0
4602,0
4603,0
4604,0
4605,0
4606,0
4607,0
4608,0
4609,1
4610,0
4611,1
4612,0
4613,0
4614,0
4615,0
4616,0
4617,0
4618,0
4619,1
4620,0
4621,0
4622,0
4623,0
4624,0
4625,0
4626,0
4627,1
4628,0
4629,0
4630,2
4631,0
4632,0
4633,0
4634,0
4635,0
4636,2
4637,0
4638,1
4639,0
4640,0
4641,0
4642,1
4643,0
4644,2
4645,0
4646,1
4647,0
4648,0
4649,1
4650,0
4651,1
4652,0
4653,0
4654,0
4655,0
4656,0
4657,0
4658,0
4659,0
4660,0
4661,0
4662,0
4663,0
4664,0
4665,0
4666,0
4667,0
4668,0
4669,0
4670,0
4671,0
4672,0
4673,0
4674,0
4675,0
4676,0
4677,0
4678,0
4679,0
4680,1
4681,0
4682,0
4683,0
4684,0
4685,0
4686,0
4687,1
4688,0
4689,0
4690,0
4691,0
4692,1
4693,0
4694,0
4695,0
4696,0
4697,0
4698,0
4699,0
4700,0
4701,0
4702,0
4703,0
4704,0
4705,0
4706,0
4707,0
4708,0
4709,0
4710,0
4711,0
4712,0
4713,0
4714,1
4715,0
4716,0
4717,0
4718,0
4719,0
4720,0
4721,0
4722,0
4723,0
4724,0
4725,0
4726,0
4727,0
4728,0
4729,0
4730,0
4731,0
4732,0
4733,0
4734,0
4735,0
4736,0
4737,0
4738,0
4739,0
4740,0
4741,1
4742,0
4743,0
4744,0
4745,0
4746,0
4747,0
4748,0
4749,0
4750,0
4751,1
4752,0
4753,1
4754,0
4755,0
4756,0
4757,0
4758,0
4759,0
4760,1
4761,0
4762,0
4763,0
4764,0
4765,1
4766,0
4767,0
4768,0
4769,0
4770,0
4771,0
4772,0
4773,0
4774,0
4775,0
4776,0
4777,0
4778,0
4779,0
4780,0
4781,0
4782,0
4783,0
4784,0
4785,0
4786,0
4787,0
4788,0
4789,0
4790,0
4791,0
4792,0
4793,0
4794,0
4795,0
4796,0
4797,0
4798,0
4799,0
4800,0
4801,0
4802,0
4803,0
4804,0
4805,0
4806,0
4807,0
4808,1
4809,0
4810,0
4811,0
4812,0
4813,0
4814,0
4815,0
4816,0
4817,0
4818,0
4819,0
4820,0
4821,0
4822,0
4823,0
4824,0
4825,0
4826,0
4827,0
4828,0
4829,0
4830,0
4831,0
4832,0
4833,0
4834,0
4835,0
4836,0
4837,0
4838,0
4839,0
4840,0
4841,0
4842,0
4843,0
4844,0
4845,0
4846,0
4847,0
4848,0
4849,0
4850,0
4851,0
4852,0
4853,0
4854,0
4855,0
4856,0
4857,0
4858,0
4859,0
4860,0
4861,0
4862,2
4863,1
4864,0
4865,0
4866,1
4867,0
4868,1
4869,0
4870,0
4871,0
4872,0
4873,0
4874,1
4875,0
4876,0
4877,0
4878,0
4879,0
4880,0
4881,0
4882,2
4883,0
4884,0
4885,0
4886,1
4887,0
4888,0
4889,0
4890,0
4891,0
4892,0
4893,0
4894,2
4895,0
4896,0
4897,0
4898,0
4899,0
4900,0
4901,1
4902,0
4903,1
4904,0
4905,0
4906,0
4907,0
4908,0
4909,0
4910,2
4911,0
4912,0
4913,2
4914,1
4915,0
4916,0
4917,0
4918,1
4919,0
4920,1
4921,1
4922,1
4923,1
4924,0
4925,0
4926,1
4927,0
4928,1
4929,0
4930,0
4931,1
4932,0
4933,1
4934,0
4935,0
4936,1
4937,0
4938,1
4939,0
4940,0
4941,0
4942,0
4943,0
4944,0
4945,0
4946,0
4947,0
4948,0
4949,0
4950,1
4951,0
4952,0
4953,0
4954,0
4955,0
4956,0
4957,0
4958,0
4959,0
4960,0
4961,0
4962,1
4963,0
4964,0
4965,0
4966,1
4967,0
4968,0
4969,0
4970,0
4971,0
4972,1
4973,0
4974,1
4975,0
4976,0
4977,0
4978,0
4979,0
4980,0
4981,0
4982,0
4983,0
4984,0
4985,0
4986,2
4987,0
4988,0
4989,0
4990,0
4991,0
4992,0
4993,0
4994,1
4995,0
4996,0
4997,0
4998,3
4999,0
5000,0
5001,0
5002,0
5003,0
5004,0
5005,0
5006,2
5007,0
5008,1
5009,0
5010,1
5011,0
5012,0
5013,0
5014,0
5015,0
5016,0
5017,0
5018,0
5019,0
5020,2
5021,0
5022,0
5023,0
5024,0
5025,0
5026,0
5027,0
5028,0
5029,0
5030,0
5031,0
5032,2
5033,0
5034,0
5035,0
5036,0
5037,0
5038,0
5039,0
5040,0
5041,0
5042,0
5043,0
5044,1
5045,0
5046,0
5047,0
5048,0
5049,0
5050,0
5051,0
5052,0
5053,0
5054,2
5055,0
5056,0
5057,1
5058,1
5059,0
5060,0
5061,1
5062,0
5063,0
5064,0
5065,1
5066,1
5067,0
5068,1
5069,0
5070,1
5071,0
5072,0
5073,0
5074,0
5075,0
5076,0
5077,0
5078,0
5079,0
5080,1
5081,0
5082,0
5083,0
5084,0
5085,0
5086,1
5087,0
5088,0
5089,0
5090,0
5091,0
5092,0
5093,0
5094,1
5095,1
5096,0
5097,0
5098,0
5099,0
5100,0
5101,0
5102,0
5103,0
5104,0
5105,0
5106,0
5107,0
5108,0
5109,0
5110,0
5111,0
5112,0
5113,0
5114,0
5115,0
5116,1
5117,0
5118,0
5119,0
5120,0
5121,0
5122,0
5123,0
5124,0
5125,0
5126,0
5127,0
5128,0
5129,0
5130,0
5131,0
5132,0
5133,0
5134,0
5135,0
5136,0
5137,0
5138,0
5139,0
5140,0
5141,0
5142,0
5143,0
5144,0
5145,0
5146,0
5147,0
5148,0
5149,0
5150,0
5151,0
5152,0
5153,0
5154,0
5155,0
5156,0
5157,0
5158,0
5159,0
5160,0
5161,0
5162,0
5163,0
5164,0
5165,0
5166,0
5167,0
5168,0
5169,0
5170,0
5171,0
5172,0
5173,0
5174,0
5175,0
5176,0
5177,0
5178,1
5179,0
5180,0
5181,0
5182,0
5183,0
5184,0
5185,0
5186,0
5187,0
5188,0
5189,0
5190,0
5191,0
5192,0
5193,0
5194,0
5195,0
5196,0
5197,0
5198,0
5199,0
5200,0
5201,0
5202,0
5203,0
5204,0
5205,0
5206,0
5207,0
5208,0
5209,0
5210,0
5211,0
5212,0
5213,0
5214,0
5215,0
5216,0
5217,0
5218,0
5219,1
5220,0
5221,0
5222,0
5223,0
5224,0
5225,0
5226,0
5227,1
5228,0
5229,1
5230,0
5231,1
5232,0
5233,0
5234,1
5235,0
5236,0
5237,0
5238,1
5239,0
5240,0
5241,0
5242,0
5243,0
5244,0
5245,2
5246,0
5247,0
5248,0
5249,0
5250,0
5251,0
5252,0
5253,1
5254,0
5255,1
5256,0
5257,0
5258,0
5259,0
5260,0
5261,0
5262,0
5263,0
5264,0
5265,0
5266,0
5267,0
5268,0
5269,1
5270,0
5271,0
5272,0
5273,0
5274,1
5275,0
5276,1
5277,0
5278,1
5279,0
5280,0
5281,0
5282,1
5283,0
5284,0
5285,0
5286,0
5287,0
5288,0
5289,0
5290,0
5291,0
5292,0
5293,1
5294,1
5295,0
5296,0
5297,0
5298,0
5299,0
5300,0
5301,0
5302,1
5303,0
5304,1
5305,0
5306,1
5307,0
5308,0
5309,0
5310,0
5311,0
5312,0
5313,0
5314,0
5315,0
5316,2
5317,0
5318,0
5319,0
5320,0
5321,0
5322,0
5323,0
5324,0
5325,0
5326,0
5327,0
5328,0
5329,0
5330,0
5331,0
5332,0
5333,0
5334,0
5335,0
5336,0
5337,0
5338,2
5339,0
5340,0
5341,0
5342,0
5343,0
5344,0
5345,0
5346,0
5347,0
5348,0
5349,0
5350,0
5351,1
5352,0
5353,0
5354,0
5355,1
5356,0
5357,0
5358,0
5359,1
5360,0
5361,1
5362,0
5363,0
5364,1
5365,0
5366,0
5367,0
5368,1
5369,1
5370,0
5371,0
5372,0
5373,0
5374,0
5375,0
5376,0
5377,0
5378,1
5379,0
5380,0
5381,0
5382,0
5383,0
5384,1
5385,0
5386,0
5387,0
5388,0
5389,0
5390,1
5391,0
5392,0
5393,0
5394,0
5395,0
5396,2
5397,0
5398,0
5399,0
5400,0
5401,0
5402,0
5403,1
5404,1
5405,0
5406,0
5407,0
5408,0
5409,0
5410,0
5411,0
5412,0
5413,0
5414,0
5415,0
5416,0
5417,0
5418,0
5419,0
5420,2
5421,0
5422,0
5423,0
5424,0
5425,0
5426,1
5427,0
5428,1
5429,0
5430,0
5431,0
5432,1
5433,0
5434,0
5435,0
5436,0
5437,0
5438,0
5439,1
5440,0
5441,0
5442,0
5443,0
5444,0
5445,0
5446,1
5447,0
5448,0
5449,0
5450,0
5451,0
5452,0
5453,0
5454,2
5455,0
5456,1
5457,0
5458,0
5459,1
5460,1
5461,0
5462,0
5463,0
5464,1
5465,0
5466,1
5467,0
5468,0
5469,1
5470,0
5471,1
5472,0
5473,0
5474,0
5475,0
5476,0
5477,0
5478,0
5479,0
5480,0
5481,0
5482,0
5483,0
5484,0
5485,0
5486,0
5487,0
5488,0
5489,0
5490,0
5491,0
5492,0
5493,0
5494,0
5495,0
5496,0
5497,0
5498,0
5499,0
5500,0
5501,0
5502,0
5503,0
5504,0
5505,0
5506,0
5507,0
5508,0
5509,0
5510,0
5511,0
5512,0
5513,0
5514,0
5515,0
5516,0
5517,0
5518,0
5519,0
5520,0
5521,0
5522,0
5523,0
5524,0
5525,0
5526,0
5527,0
5528,0
5529,0
5530,0
5531,0
5532,0
5533,0
5534,0
5535,0
5536,0
5537,0
5538,0
5539,0
5540,0
5541,0
5542,0
5543,0
5544,0
5545,0
5546,1
5547,0
5548,0
5549,0
5550,0
5551,0
5552,0
5553,0
5554,0
5555,0
5556,0
5557,1
5558,0
5559,0
5560,0
5561,0
5562,3
5563,0
5564,0
5565,0
5566,0
5567,0
5568,0
5569,0
5570,1
5571,1
5572,0
5573,0
5574,0
5575,0
5576,0
5577,1
5578,0
5579,0
5580,1
5581,0
5582,1
5583,0
5584,0
5585,0
5586,0
5587,0
5588,0
5589,0
5590,0
5591,0
5592,0
5593,0
5594,0
5595,0
5596,0
5597,0
5598,0
5599,0
5600,0
5601,0
5602,0
5603,0
5604,0
5605,0
5606,0
5607,0
5608,0
5609,0
5610,0
5611,0
5612,0
5613,0
5614,0
5615,0
5616,0
5617,0
5618,0
5619,0
5620,0
5621,0
5622,0
5623,0
5624,0
5625,0
5626,0
5627,0
5628,0
5629,0
5630,0
5631,0
5632,0
5633,0
5634,0
5635,0
5636,0
5637,0
5638,0
5639,0
5640,0
5641,0
5642,1
5643,0
5644,0
5645,0
5646,0
5647,0
5648,0
5649,0
5650,0
5651,0
5652,0
5653,0
5654,0
5655,1
5656,0
5657,0
5658,0
5659,0
5660,0
5661,0
5662,0
5663,0
5664,0
5665,0
5666,0
5667,0
5668,0
5669,0
5670,0
5671,0
5672,0
5673,0
5674,0
5675,0
5676,0
5677,0
5678,0
5679,0
5680,0
5681,0
5682,0
5683,0
5684,0
5685,0
5686,0
5687,0
5688,0
5689,0
5690,0
5691,0
5692,0
5693,0
5694,0
5695,1
5696,1
5697,0
5698,0
5699,0
5700,0
5701,0
5702,1
5703,0
5704,0
5705,0
5706,0
5707,0
5708,0
5709,2
5710,0
5711,0
5712,0
5713,0
5714,0
5715,0
5716,0
5717,0
5718,0
5719,0
5720,0
5721,0
5722,0
5723,0
5724,0
5725,0
5726,0
5727,0
5728,0
5729,0
5730,0
5731,1
5732,0
5733,0
5734,0
5735,0
5736,0
5737,0
5738,0
5739,0
5740,0
5741,1
5742,0
5743,0
5744,0
5745,0
5746,0
5747,0
5748,0
5749,0
5750,0
5751,0
5752,0
5753,0
5754,0
5755,0
5756,0
5757,0
5758,0
5759,0
5760,0
5761,0
5762,0
5763,0
5764,0
5765,0
5766,0
5767,1
5768,0
5769,0
5770,0
5771,1
5772,1
5773,0
5774,0
5775,0
5776,0
5777,0
5778,0
5779,1
5780,0
5781,1
5782,0
5783,0
5784,0
5785,0
5786,0
5787,0
5788,0
5789,0
5790,0
5791,0
5792,0
5793,0
5794,0
5795,0
5796,0
5797,0
5798,0
5799,0
5800,0
5801,0
5802,0
5803,0
5804,0
5805,0
5806,0
5807,0
5808,0
5809,0
5810,0
5811,0
5812,1
5813,0
5814,0
5815,0
5816,0
5817,0
5818,0
5819,0
5820,0
5821,0
5822,0
5823,0
5824,0
5825,0
5826,0
5827,0
5828,0
5829,0
5830,0
5831,0
5832,0
5833,0
5834,0
5835,0
5836,0
5837,0
5838,1
5839,0
5840,0
5841,0
5842,0
5843,0
5844,0
5845,0
5846,0
5847,0
5848,0
5849,0
5850,0
5851,0
5852,0
5853,0
5854,0
5855,0
5856,0
5857,0
5858,0
5859,0
5860,0
5861,0
5862,0
5863,0
5864,0
5865,0
5866,0
5867,0
5868,0
5869,0
5870,0
5871,0
5872,0
5873,0
5874,0
5875,0
5876,0
5877,0
5878,0
5879,0
5880,0
5881,0
5882,0
5883,0
5884,0
5885,0
5886,0
5887,0
5888,0
5889,0
5890,0
5891,0
5892,0
5893,0
5894,0
5895,0
5896,0
5897,0
5898,0
5899,1
5900,0
5901,1
5902,0
5903,0
5904,0
5905,0
5906,0
5907,1
5908,1
5909,0
5910,0
5911,0
5912,0
5913,0
5914,0
5915,0
5916,0
5917,1
5918,0
5919,1
5920,0
5921,0
5922,0
5923,0
5924,0
5925,0
5926,0
5927,1
5928,1
5929,0
5930,1
5931,0
5932,0
5933,0
5934,0
5935,3
5936,1
5937,0
5938,1
5939,0
5940,0
5941,1
5942,1
5943,0
5944,0
5945,0
5946,0
5947,0
5948,0
5949,0
5950,0
5951,0
5952,1
5953,0
5954,1
5955,0
5956,0
5957,0
5958,1
5959,0
5960,1
5961,0
5962,1
5963,0
5964,1
5965,0
5966,0
5967,0
5968,0
5969,0
5970,0
5971,1
5972,1
5973,0
5974,0
5975,0
5976,1
5977,0
5978,1
5979,0
5980,0
5981,0
5982,0
5983,1
5984,0
5985,0
5986,1
5987,0
5988,1
5989,0
5990,0
5991,0
5992,0
5993,0
5994,0
5995,1
5996,0
5997,0
5998,1
5999,0
6000,1
6001,0
6002,0
6003,0
6004,0
6005,0
6006,0
6007,0
6008,0
6009,0
6010,1
6011,0
6012,0
6013,1
6014,0
6015,0
6016,0
6017,0
6018,0
6019,0
6020,0
6021,0
6022,1
6023,0
6024,0
6025,0
6026,0
6027,0
6028,1
6029,0
6030,0
6031,0
6032,0
6033,0
6034,1
6035,0
6036,1
6037,0
6038,0
6039,0
6040,0
6041,0
6042,0
6043,0
6044,0
6045,0
6046,1
6047,0
6048,1
6049,0
6050,0
6051,0
6052,0
6053,0
6054,0
6055,0
6056,0
6057,0
6058,1
6059,0
6060,1
6061,0
6062,0
6063,0
6064,0
6065,0
6066,0
6067,0
6068,0
6069,0
6070,1
6071,0
6072,1
6073,0
6074,0
6075,0
6076,0
6077,0
6078,0
6079,0
6080,0
6081,0
6082,1
6083,0
6084,1
6085,0
6086,0
6087,0
6088,0
6089,0
6090,0
6091,0
6092,0
6093,0
6094,0
6095,0
6096,1
6097,0
6098,0
6099,0
6100,0
6101,0
6102,0
6103,0
6104,0
6105,0
6106,0
6107,0
6108,1
6109,1
6110,0
6111,0
6112,0
6113,0
6114,0
6115,1
6116,0
6117,0
6118,1
6119,0
6120,1
6121,0
6122,0
6123,0
6124,0
6125,0
6126,0
6127,0
6128,0
6129,0
6130,1
6131,0
6132,1
6133,0
6134,0
6135,0
6136,0
6137,0
6138,0
6139,0
6140,0
6141,0
6142,0
6143,0
6144,0
6145,0
6146,0
6147,0
6148,0
6149,0
6150,0
6151,0
6152,0
6153,0
6154,1
6155,0
6156,0
6157,0
6158,0
6159,0
6160,0
6161,0
6162,2
6163,0
6164,0
6165,0
6166,0
6167,0
6168,0
6169,0
6170,0
6171,0
6172,0
6173,0
6174,0
6175,0
6176,0
6177,0
6178,0
6179,0
6180,1
6181,0
6182,1
6183,0
6184,0
6185,0
6186,0
6187,1
6188,0
6189,2
6190,0
6191,1
6192,0
6193,0
6194,1
6195,0
6196,1
6197,0
6198,1
6199,0
6200,0
6201,0
6202,0
6203,1
6204,0
6205,0
6206,1
6207,0
6208,0
6209,0
6210,0
6211,0
6212,0
6213,0
6214,0
6215,0
6216,1
6217,0
6218,0
6219,1
6220,0
6221,1
6222,0
6223,0
6224,0
6225,0
6226,1
6227,0
6228,0
6229,0
6230,0
6231,1
6232,1
6233,0
6234,0
6235,1
6236,0
6237,0
6238,0
6239,1
6240,0
6241,0
6242,1
6243,0
6244,0
6245,0
6246,0
6247,0
6248,1
6249,1
6250,0
6251,0
6252,1
6253,0
6254,0
6255,0
6256,0
6257,0
6258,0
6259,0
6260,1
6261,0
6262,0
6263,0
6264,0
6265,1
6266,0
6267,0
6268,0
6269,1
6270,0
6271,0
6272,0
6273,0
6274,0
6275,0
6276,0
6277,1
6278,0
6279,1
6280,0
6281,0
6282,0
6283,0
6284,0
6285,0
6286,0
6287,0
6288,1
6289,0
6290,0
6291,0
6292,0
6293,0
6294,0
6295,0
6296,0
6297,0
6298,0
6299,0
6300,0
6301,0
6302,0
6303,0
6304,0
6305,0
6306,0
6307,0
6308,1
6309,0
6310,0
6311,0
6312,0
6313,0
6314,0
6315,0
6316,0
6317,0
6318,0
6319,0
6320,0
6321,0
6322,0
6323,0
6324,0
6325,0
6326,0
6327,0
6328,0
6329,0
6330,0
6331,0
6332,0
6333,0
6334,0
6335,0
6336,0
6337,1
6338,0
6339,1
6340,0
6341,0
6342,0
6343,1
6344,0
6345,0
6346,0
6347,0
6348,0
6349,0
6350,0
6351,0
6352,0
6353,0
6354,0
6355,0
6356,0
6357,2
6358,0
6359,0
6360,0
6361,0
6362,0
6363,0
6364,0
6365,0
6366,1
6367,0
6368,0
6369,0
6370,1
6371,0
6372,0
6373,0
6374,0
6375,0
6376,0
6377,0
6378,1
6379,0
6380,0
6381,1
6382,0
6383,0
6384,1
6385,0
6386,0
6387,0
6388,0
6389,0
6390,0
6391,0
6392,0
6393,0
6394,0
6395,0
6396,0
6397,0
6398,0
6399,0
6400,0
6401,0
6402,0
6403,0
6404,0
6405,0
6406,0
6407,0
6408,0
6409,0
6410,0
6411,1
6412,0
6413,1
6414,1
6415,0
6416,0
6417,0
6418,0
6419,0
6420,0
6421,0
6422,0
6423,0
6424,1
6425,0
6426,0
6427,0
6428,2
6429,0
6430,0
6431,0
6432,0
6433,0
6434,0
6435,1
6436,0
6437,0
6438,1
6439,1
6440,1
6441,0
6442,0
6443,0
6444,0
6445,0
6446,0
6447,1
6448,0
6449,0
6450,1
6451,0
6452,1
6453,0
6454,0
6455,0
6456,0
6457,0
6458,0
6459,0
6460,0
6461,0
6462,0
6463,0
6464,0
6465,0
6466,0
6467,0
6468,0
6469,0
6470,0
6471,0
6472,0
6473,0
6474,0
6475,0
6476,0
6477,0
6478,0
6479,0
6480,0
6481,0
6482,0
6483,0
6484,0
6485,0
6486,0
6487,0
6488,0
6489,0
6490,0
6491,0
6492,0
6493,0
6494,0
6495,0
6496,0
6497,0
6498,0
6499,0
6500,0
6501,0
6502,0
6503,0
6504,0
6505,0
6506,0
6507,0
6508,0
6509,0
6510,0
6511,0
6512,0
6513,0
6514,0
6515,0
6516,1
6517,0
6518,1
6519,0
6520,1
6521,0
6522,0
6523,0
6524,0
6525,0
6526,0
6527,0
6528,0
6529,0
6530,0
6531,0
6532,0
6533,0
6534,0
6535,0
6536,0
6537,1
6538,0
6539,0
6540,0
6541,0
6542,0
6543,0
6544,0
6545,0
6546,0
6547,0
6548,1
6549,0
6550,1
6551,0
6552,1
6553,0
6554,0
6555,0
6556,0
6557,0
6558,0
6559,0
6560,1
6561,0
6562,0
6563,0
6564,1
6565,0
6566,0
6567,0
6568,0
6569,0
6570,0
6571,0
6572,3
6573,0
6574,0
6575,0
6576,1
6577,0
6578,1
6579,0
6580,1
6581,0
6582,1
6583,0
6584,0
6585,0
6586,0
6587,1
6588,1
6589,0
6590,1
6591,0
6592,1
6593,0
6594,0
6595,0
6596,0
6597,0
6598,1
6599,0
6600,0
6601,0
6602,1
6603,0
6604,1
6605,0
6606,0
6607,0
6608,0
6609,0
6610,0
6611,0
6612,0
6613,0
6614,0
6615,0
6616,0
6617,0
6618,0
6619,0
6620,0
6621,0
6622,0
6623,0
6624,1
6625,0
6626,0
6627,0
6628,0
6629,0
6630,0
6631,0
6632,2
6633,0
6634,0
6635,0
6636,0
6637,0
6638,0
6639,0
6640,0
6641,0
6642,0
6643,0
6644,0
6645,0
6646,0
6647,0
6648,0
6649,0
6650,0
6651,0
6652,0
6653,0
6654,0
6655,0
6656,0
6657,0
6658,0
6659,0
6660,0
6661,0
6662,0
6663,0
6664,1
6665,0
6666,1
6667,0
6668,0
6669,0
6670,0
6671,1
6672,0
6673,0
6674,0
6675,1
6676,0
6677,0
6678,0
6679,0
6680,0
6681,0
6682,4
6683,0
6684,0
6685,2
6686,0
6687,1
6688,0
6689,0
6690,0
6691,0
6692,1
6693,0
6694,0
6695,0
6696,0
6697,2
6698,0
6699,0
6700,1
6701,0
6702,1
6703,0
6704,0
6705,0
6706,0
6707,0
6708,0
6709,0
6710,0
6711,0
6712,1
6713,0
6714,0
6715,0
6716,0
6717,0
6718,0
6719,0
6720,0
6721,0
6722,0
6723,0
6724,2
6725,0
6726,0
6727,0
6728,0
6729,0
6730,0
6731,0
6732,0
6733,0
6734,0
6735,0
6736,0
6737,0
6738,0
6739,0
6740,0
6741,0
6742,0
6743,0
6744,0
6745,0
6746,0
6747,0
6748,0
6749,0
6750,0
6751,0
6752,0
6753,0
6754,0
6755,1
6756,0
6757,0
6758,0
6759,0
6760,0
6761,0
6762,0
6763,1
6764,0
6765,0
6766,0
6767,0
6768,2
6769,0
6770,0
6771,0
6772,0
6773,0
6774,0
6775,0
6776,0
6777,0
6778,0
6779,0
6780,0
6781,0
6782,0
6783,0
6784,0
6785,0
6786,1
6787,0
6788,0
6789,0
6790,0
6791,0
6792,0
6793,0
6794,0
6795,0
6796,0
6797,0
6798,0
6799,0
6800,0
6801,0
6802,0
6803,0
6804,0
6805,1
6806,0
6807,0
6808,0
6809,0
6810,2
6811,0
6812,1
6813,0
6814,0
6815,1
6816,0
6817,1
6818,0
6819,0
6820,0
6821,0
6822,1
6823,0
6824,0
6825,0
6826,0
6827,1
6828,0
6829,0
6830,0
6831,0
6832,0
6833,0
6834,1
6835,0
6836,0
6837,0
6838,0
6839,0
6840,0
6841,2
6842,0
6843,0
6844,0
6845,0
6846,0
6847,0
6848,0
6849,0
6850,0
6851,1
6852,0
6853,0
6854,0
6855,0
6856,0
6857,0
6858,2
6859,0
6860,0
6861,0
6862,0
6863,0
6864,0
6865,0
6866,1
6867,0
6868,0
6869,2
6870,0
6871,1
6872,1
6873,0
6874,0
6875,0
6876,1
6877,0
6878,0
6879,0
6880,0
6881,0
6882,1
6883,0
6884,0
6885,0
6886,1
6887,0
6888,1
6889,0
6890,1
6891,1
6892,0
6893,1
6894,0
6895,0
6896,0
6897,0
6898,1
6899,1
6900,0
6901,0
6902,0
6903,0
6904,0
6905,0
6906,0
6907,0
6908,1
6909,0
6910,0
6911,0
6912,0
6913,0
6914,0
6915,0
6916,0
6917,0
6918,2
6919,0
6920,0
6921,0
6922,1
6923,0
6924,0
6925,0
6926,0
6927,0
6928,0
6929,0
6930,0
6931,0
6932,0
6933,0
6934,0
6935,1
6936,0
6937,0
6938,0
6939,0
6940,0
6941,0
6942,0
6943,0
6944,0
6945,0
6946,0
6947,0
6948,0
6949,0
6950,0
6951,0
6952,0
6953,0
6954,0
6955,1
6956,0
6957,0
6958,0
6959,1
6960,0
6961,0
6962,0
6963,0
6964,0
6965,0
6966,2
6967,0
6968,0
6969,0
6970,1
6971,0
6972,0
6973,0
6974,0
6975,0
6976,0
6977,0
6978,3
6979,0
6980,0
6981,0
6982,0
6983,0
6984,0
6985,0
6986,0
6987,0
6988,0
6989,0
6990,0
6991,0
6992,0
6993,0
6994,0
6995,0
6996,0
6997,0
6998,0
6999,0
7000,0
7001,0
7002,0
7003,0
7004,0
7005,0
7006,0
7007,0
7008,0
7009,0
7010,0
7011,0
7012,0
7013,0
7014,0
7015,1
7016,0
7017,0
7018,0
7019,1
7020,0
7021,0
7022,0
7023,0
7024,0
7025,0
7026,2
7027,0
7028,1
7029,1
7030,2
7031,0
7032,0
7033,0
7034,1
7035,0
7036,0
7037,0
7038,0
7039,0
7040,1
7041,0
7042,2
7043,0
7044,0
7045,0
7046,0
7047,0
7048,0
7049,0
7050,0
7051,1
7052,1
7053,0
7054,2
7055,0
7056,0
7057,0
7058,0
7059,0
7060,0
7061,0
7062,0
7063,0
7064,0
7065,0
7066,1
7067,0
7068,0
7069,0
7070,0
7071,0
7072,0
7073,1
7074,0
7075,0
7076,1
7077,0
7078,0
7079,0
7080,0
7081,0
7082,1
7083,0
7084,0
7085,0
7086,0
7087,0
7088,1
7089,0
7090,1
7091,0
7092,0
7093,0
7094,0
7095,0
7096,0
7097,0
7098,0
7099,0
7100,0
7101,0
7102,0
7103,0
7104,0
7105,0
7106,0
7107,0
7108,0
7109,0
7110,0
7111,0
7112,0
7113,0
7114,0
7115,0
7116,0
7117,0
7118,0
7119,0
7120,0
7121,0
7122,0
7123,0
7124,0
7125,0
7126,0
7127,0
7128,0
7129,0
7130,0
7131,0
7132,0
7133,0
7134,0
7135,0
7136,0
7137,0
7138,0
7139,0
7140,0
7141,0
7142,0
7143,0
7144,0
7145,0
7146,0
7147,0
7148,0
7149,1
7150,0
7151,1
7152,0
7153,0
7154,0
7155,0
7156,0
7157,0
7158,2
7159,0
7160,0
7161,0
7162,0
7163,0
7164,0
7165,0
7166,1
7167,0
7168,0
7169,1
7170,0
7171,1
7172,0
7173,0
7174,0
7175,0
7176,0
7177,0
7178,0
7179,4
7180,0
7181,0
7182,1
7183,0
7184,1
7185,0
7186,0
7187,0
7188,0
7189,0
7190,0
7191,0
7192,0
7193,0
7194,0
7195,0
7196,1
7197,0
7198,0
7199,0
7200,0
7201,0
7202,1
7203,0
7204,0
7205,1
7206,0
7207,0
7208,0
7209,0
7210,0
7211,0
7212,0
7213,0
7214,0
7215,0
7216,0
7217,0
7218,0
7219,1
7220,0
7221,0
7222,1
7223,0
7224,0
7225,0
7226,0
7227,0
7228,0
7229,0
7230,0
7231,0
7232,0
7233,0
7234,0
7235,0
7236,1
7237,0
7238,0
7239,0
7240,0
7241,0
7242,0
7243,0
7244,0
7245,0
7246,0
7247,0
7248,0
7249,0
7250,0
7251,0
7252,0
7253,0
7254,0
7255,0
7256,0
7257,0
7258,0
7259,0
7260,0
7261,0
7262,0
7263,0
7264,0
7265,0
7266,0
7267,0
7268,0
7269,0
7270,0
7271,0
7272,0
7273,0
7274,0
7275,0
7276,0
7277,0
7278,0
7279,0
7280,0
7281,0
7282,0
7283,0
7284,0
7285,0
7286,0
7287,0
7288,0
7289,0
7290,0
7291,0
7292,0
7293,0
7294,2
7295,0
7296,0
7297,0
7298,0
7299,0
7300,0
7301,0
7302,0
7303,0
7304,0
7305,0
7306,0
7307,0
7308,0
7309,0
7310,0
7311,0
7312,0
7313,0
7314,0
7315,0
7316,0
7317,0
7318,0
7319,0
7320,1
7321,0
7322,0
7323,0
7324,0
7325,0
7326,0
7327,0
7328,0
7329,0
7330,0
7331,0
7332,1
7333,0
7334,0
7335,0
7336,0
7337,0
7338,0
7339,0
7340,0
7341,0
7342,0
7343,0
7344,0
7345,0
7346,0
7347,0
7348,0
7349,0
7350,0
7351,0
7352,0
7353,0
7354,0
7355,0
7356,0
7357,0
7358,0
7359,0
7360,0
7361,0
7362,0
7363,0
7364,0
7365,0
7366,0
7367,0
7368,0
7369,0
7370,0
7371,0
7372,0
7373,0
7374,0
7375,0
7376,0
7377,0
7378,0
7379,0
7380,0
7381,0
7382,0
7383,0
7384,0
7385,0
7386,0
7387,0
7388,1
7389,0
7390,0
7391,0
7392,0
7393,0
7394,0
7395,0
7396,0
7397,0
7398,0
7399,0
7400,0
7401,1
7402,0
7403,1
7404,0
7405,0
7406,1
7407,0
7408,0
7409,0
7410,0
7411,1
7412,1
7413,0
7414,0
7415,0
7416,0
7417,0
7418,1
7419,0
7420,0
7421,0
7422,0
7423,0
7424,0
7425,0
7426,0
7427,0
7428,1
7429,0
7430,0
7431,0
7432,0
7433,0
7434,0
7435,0
7436,0
7437,0
7438,0
7439,0
7440,1
7441,0
7442,0
7443,0
7444,0
7445,0
7446,0
7447,0
7448,0
7449,0
7450,0
7451,0
7452,1
7453,0
7454,0
7455,0
7456,0
7457,0
7458,0
7459,0
7460,0
7461,0
7462,0
7463,0
7464,0
7465,0
7466,0
7467,0
7468,0
7469,0
7470,0
7471,0
7472,0
7473,0
7474,0
7475,0
7476,0
7477,0
7478,0
7479,0
7480,0
7481,0
7482,0
7483,0
7484,0
7485,0
7486,0
7487,0
7488,0
7489,0
7490,0
7491,0
7492,0
7493,0
7494,0
7495,0
7496,0
7497,0
7498,0
7499,0
7500,0
7501,0
7502,0
7503,0
7504,0
7505,0
7506,0
7507,0
7508,0
7509,0
7510,0
7511,0
7512,0
7513,0
7514,0
7515,0
7516,0
7517,0
7518,0
7519,0
7520,0
7521,0
7522,0
7523,0
7524,1
7525,0
7526,0
7527,0
7528,0
7529,0
7530,0
7531,0
7532,0
7533,0
7534,1
7535,0
7536,1
7537,0
7538,0
7539,0
7540,0
7541,0
7542,0
7543,0
7544,0
7545,0
7546,0
7547,0
7548,1
7549,0
7550,0
7551,0
7552,0
7553,0
7554,0
7555,0
7556,0
7557,0
7558,0
7559,0
7560,0
7561,0
7562,0
7563,0
7564,0
7565,0
7566,0
7567,0
7568,0
7569,0
7570,0
7571,0
7572,1
7573,0
7574,0
7575,0
7576,0
7577,0
7578,0
7579,0
7580,0
7581,0
7582,0
7583,0
7584,0
7585,0
7586,0
7587,0
7588,0
7589,0
7590,0
7591,0
7592,0
7593,0
7594,0
7595,0
7596,0
7597,0
7598,0
7599,0
7600,0
7601,0
7602,0
7603,0
7604,0
7605,1
7606,0
7607,0
7608,0
7609,0
7610,0
7611,0
7612,0
7613,0
7614,0
7615,0
7616,0
7617,0
7618,0
7619,0
7620,0
7621,0
7622,0
7623,0
7624,0
7625,0
7626,0
7627,0
7628,0
7629,0
7630,0
7631,0
7632,0
7633,0
7634,0
7635,0
7636,0
7637,0
7638,0
7639,0
7640,1
7641,0
7642,0
7643,0
7644,0
7645,0
7646,0
7647,0
7648,0
7649,0
7650,0
7651,0
7652,0
7653,0
7654,0
7655,0
7656,0
7657,0
7658,0
7659,0
7660,0
7661,0
7662,0
7663,0
7664,0
7665,0
7666,0
7667,0
7668,0
7669,0
7670,0
7671,0
7672,0
7673,0
7674,0
7675,0
7676,1
7677,0
7678,0
7679,0
7680,0
7681,0
7682,0
7683,0
7684,0
7685,0
7686,0
7687,0
7688,0
7689,0
7690,0
7691,0
7692,0
7693,0
7694,0
7695,0
7696,0
7697,1
7698,0
7699,0
7700,0
7701,0
7702,0
7703,0
7704,0
7705,0
7706,0
7707,0
7708,0
7709,0
7710,0
7711,0
7712,0
7713,0
7714,0
7715,0
7716,0
7717,0
7718,0
7719,0
7720,0
7721,0
7722,0
7723,0
7724,0
7725,0
7726,0
7727,0
7728,0
7729,0
7730,0
7731,0
7732,0
7733,0
7734,0
7735,0
7736,0
7737,0
7738,0
7739,0
7740,0
7741,0
7742,0
7743,0
7744,0
7745,0
7746,0
7747,0
7748,0
7749,0
7750,0
7751,0
7752,0
7753,0
7754,0
7755,0
7756,0
7757,0
7758,0
7759,0
7760,0
7761,0
7762,0
7763,0
7764,0
7765,0
7766,0
7767,0
7768,0
7769,0
7770,0
7771,0
7772,0
7773,0
7774,0
7775,0
7776,0
7777,0
7778,0
7779,0
7780,0
7781,0
7782,0
7783,0
7784,0
7785,0
7786,0
7787,0
7788,0
7789,0
7790,0
7791,0
7792,0
7793,0
7794,0
7795,0
7796,0
7797,0
7798,0
7799,0
7800,0
7801,0
7802,0
7803,0
7804,0
7805,0
7806,0
7807,0
7808,0
7809,0
7810,0
7811,0
7812,0
7813,0
7814,0
7815,0
7816,0
7817,0
7818,0
7819,0
7820,0
7821,0
7822,0
7823,0
7824,0
7825,0
7826,0
7827,0
7828,0
7829,0
7830,0
7831,0
7832,0
7833,0
7834,0
7835,0
7836,0
7837,0
7838,0
7839,0
7840,0
7841,0
7842,0
7843,0
7844,0
7845,0
7846,1
7847,0
7848,0
7849,0
7850,0
7851,0
7852,0
7853,0
7854,0
7855,0
7856,0
7857,0
7858,0
7859,0
7860,1
7861,0
7862,0
7863,0
7864,0
7865,0
7866,0
7867,0
7868,0
7869,0
7870,0
7871,0
7872,0
7873,0
7874,0
7875,0
7876,0
7877,0
7878,0
7879,0
7880,0
7881,0
7882,0
7883,0
7884,0
7885,0
7886,0
7887,0
7888,0
7889,0
7890,0
7891,0
7892,0
7893,0
7894,0
7895,0
7896,0
7897,0
7898,0
7899,0
7900,0
7901,0
7902,0
7903,0
7904,0
7905,0
7906,0
7907,0
7908,0
7909,0
7910,0
7911,0
7912,0
7913,0
7914,0
7915,0
7916,0
7917,0
7918,0
7919,0
7920,0
7921,0
7922,0
7923,0
7924,0
7925,0
7926,1
7927,0
7928,0
7929,0
7930,0
7931,0
7932,0
7933,0
7934,0
7935,0
7936,0
7937,0
7938,0
7939,0
7940,0
7941,0
7942,0
7943,0
7944,0
7945,0
7946,0
7947,0
7948,0
7949,0
7950,0
7951,0
7952,0
7953,0
7954,0
7955,0
7956,0
7957,0
7958,0
7959,0
7960,0
7961,0
7962,0
7963,0
7964,0
7965,0
7966,0
7967,0
7968,0
7969,0
7970,0
7971,0
7972,0
7973,0
7974,0
7975,0
7976,0
7977,0
7978,0
7979,0
7980,0
7981,0
7982,0
7983,0
7984,0
7985,0
7986,0
7987,0
7988,0
7989,0
7990,0
7991,0
7992,0
7993,0
7994,0
7995,0
7996,0
7997,0
7998,0
7999,0
8000,0
8001,0
8002,0
8003,0
8004,0
8005,0
8006,0
8007,0
8008,0
8009,0
8010,0
8011,0
8012,0
8013,0
8014,0
8015,0
8016,0
8017,0
8018,0
8019,0
8020,0
8021,0
8022,0
8023,0
8024,0
8025,1
8026,0
8027,0
8028,0
8029,0
8030,0
8031,0
8032,0
8033,0
8034,0
8035,0
8036,0
8037,0
8038,0
8039,0
8040,0
8041,0
8042,0
8043,0
8044,0
8045,0
8046,0
8047,0
8048,0
8049,0
8050,0
8051,0
8052,0
8053,1
8054,0
8055,0
8056,0
8057,0
8058,0
8059,0
8060,0
8061,0
8062,0
8063,0
8064,0
8065,0
8066,0
8067,0
8068,0
8069,0
8070,0
8071,0
8072,0
8073,0
8074,0
8075,0
8076,0
8077,0
8078,0
8079,0
8080,0
8081,0
8082,0
8083,0
8084,0
8085,0
8086,0
8087,0
8088,0
8089,0
8090,0
8091,0
8092,0
8093,0
8094,0
8095,0
8096,0
8097,0
8098,0
8099,0
8100,0
8101,0
8102,0
8103,0
8104,1
8105,0
8106,0
8107,0
8108,0
8109,0
8110,0
8111,0
8112,0
8113,0
8114,1
8115,0
8116,0
8117,0
8118,0
8119,0
8120,0
8121,0
8122,0
8123,0
8124,0
8125,0
8126,0
8127,0
8128,0
8129,0
8130,0
8131,0
8132,0
8133,0
8134,0
8135,0
8136,0
8137,0
8138,0
8139,0
8140,0
8141,0
8142,0
8143,0
8144,0
8145,0
8146,0
8147,0
8148,0
8149,0
8150,0
8151,0
8152,0
8153,0
8154,0
8155,0
8156,0
8157,0
8158,0
8159,0
8160,0
8161,0
8162,0
8163,0
8164,0
8165,1
8166,0
8167,0
8168,0
8169,0
8170,0
8171,0
8172,0
8173,0
8174,0
8175,0
8176,0
8177,0
8178,0
8179,0
8180,0
8181,0
8182,0
8183,0
8184,0
8185,0
8186,0
8187,0
8188,0
8189,0
8190,0
8191,0
8192,0
8193,0
8194,0
8195,0
8196,0
8197,0
8198,0
8199,0
8200,0
8201,0
8202,0
8203,0
8204,0
8205,0
8206,0
8207,0
8208,0
8209,0
8210,0
8211,0
8212,0
8213,0
8214,0
8215,0
8216,0
8217,0
8218,0
8219,0
8220,0
8221,0
8222,0
8223,0
8224,0
8225,0
8226,0
8227,0
8228,0
8229,0
8230,0
8231,0
8232,0
8233,0
8234,0
8235,0
8236,0
8237,0
8238,0
8239,0
8240,0
8241,0
8242,0
8243,0
8244,0
8245,0
8246,0
8247,0
8248,0
8249,0
8250,0
8251,0
8252,0
8253,0
8254,0
8255,0
8256,0
8257,0
8258,1
8259,0
8260,0
8261,0
8262,0
8263,0
8264,0
8265,0
8266,0
8267,0
8268,0
8269,0
8270,0
8271,0
8272,0
8273,0
8274,0
8275,0
8276,0
8277,0
8278,0
8279,0
8280,0
8281,0
8282,0
8283,0
8284,0
8285,0
8286,0
8287,0
8288,0
8289,0
8290,0
8291,0
8292,0
8293,0
8294,0
8295,0
8296,0
8297,0
8298,0
8299,0
8300,0
8301,0
8302,0
8303,0
8304,0
8305,0
8306,0
8307,0
8308,0
8309,0
8310,0
8311,0
8312,0
8313,0
8314,0
8315,0
8316,0
8317,0
8318,0
8319,0
8320,0
8321,0
8322,0
8323,0
8324,0
8325,0
8326,0
8327,0
8328,0
8329,0
8330,0
8331,0
8332,0
8333,0
8334,1
8335,0
8336,0
8337,0
8338,0
8339,0
8340,0
8341,0
8342,0
8343,0
8344,0
8345,0
8346,0
8347,0
8348,0
8349,0
8350,0
8351,0
8352,0
8353,0
8354,0
8355,0
8356,0
8357,0
8358,0
8359,0
8360,0
8361,0
8362,0
8363,0
8364,0
8365,0
8366,0
8367,0
8368,0
8369,0
8370,0
8371,0
8372,0
8373,0
8374,0
8375,0
8376,0
8377,0
8378,0
8379,0
8380,0
8381,0
8382,0
8383,0
8384,0
8385,0
8386,0
8387,0
8388,0
8389,0
8390,0
8391,0
8392,0
8393,0
8394,0
8395,1
8396,0
8397,0
8398,0
8399,0
8400,0
8401,0
8402,0
8403,0
8404,0
8405,0
8406,0
8407,0
8408,0
8409,0
8410,0
8411,0
8412,0
8413,0
8414,0
8415,0
8416,0
8417,0
8418,0
8419,0
8420,0
8421,0
8422,0
8423,0
8424,1
8425,0
8426,0
8427,0
8428,0
8429,0
8430,0
8431,0
8432,0
8433,0
8434,0
8435,0
8436,0
8437,0
8438,0
8439,0
8440,0
8441,0
8442,0
8443,0
8444,0
8445,0
8446,0
8447,0
8448,0
8449,0
8450,0
8451,0
8452,1
8453,0
8454,0
8455,0
8456,0
8457,0
8458,0
8459,0
8460,0
8461,0
8462,0
8463,0
8464,0
8465,0
8466,0
8467,0
8468,0
8469,0
8470,0
8471,0
8472,0
8473,0
8474,0
8475,0
8476,0
8477,0
8478,0
8479,0
8480,0
8481,0
8482,0
8483,0
8484,0
8485,0
8486,0
8487,0
8488,0
8489,0
8490,0
8491,0
8492,0
8493,0
8494,0
8495,0
8496,0
8497,0
8498,0
8499,0
8500,1
8501,0
8502,0
8503,0
8504,0
8505,0
8506,0
8507,0
8508,0
8509,0
8510,0
8511,0
8512,0
8513,0
8514,0
8515,0
8516,0
8517,0
8518,0
8519,0
8520,0
8521,0
8522,0
8523,0
8524,0
8525,0
8526,0
8527,0
8528,0
8529,0
8530,0
8531,0
8532,0
8533,0
8534,0
8535,0
8536,0
8537,0
8538,0
8539,0
8540,0
8541,0
8542,0
8543,0
8544,0
8545,0
8546,0
8547,0
8548,0
8549,0
8550,0
8551,0
8552,0
8553,0
8554,0
8555,0
8556,0
8557,0
8558,0
8559,0
8560,0
8561,0
8562,0
8563,0
8564,0
8565,0
8566,0
8567,0
8568,0
8569,0
8570,0
8571,0
8572,0
8573,0
8574,0
8575,0
8576,0
8577,0
8578,0
8579,0
8580,0
8581,0
8582,0
8583,0
8584,0
8585,0
8586,0
8587,0
8588,0
8589,0
8590,0
8591,0
8592,0
8593,0
8594,0
8595,0
8596,0
8597,0
8598,0
8599,0
8600,0
8601,0
8602,0
8603,0
8604,0
8605,0
8606,0
8607,0
8608,0
8609,0
8610,0
8611,0
8612,0
8613,0
8614,0
8615,0
8616,0
8617,0
8618,0
8619,0
8620,1
8621,0
8622,0
8623,0
8624,0
8625,0
8626,0
8627,0
8628,0
8629,0
8630,0
8631,0
8632,0
8633,0
8634,0
8635,0
8636,0
8637,0
8638,0
8639,0
8640,0
8641,0
8642,0
8643,0
8644,0
8645,0
8646,0
8647,0
8648,0
8649,0
8650,0
8651,0
8652,0
8653,0
8654,1
8655,0
8656,0
8657,0
8658,0
8659,0
8660,0
8661,0
8662,0
8663,0
8664,0
8665,0
8666,1
8667,0
8668,0
8669,0
8670,0
8671,0
8672,0
8673,0
8674,0
8675,0
8676,0
8677,0
8678,0
8679,0
8680,0
8681,0
8682,0
8683,0
8684,0
8685,0
8686,0
8687,0
8688,0
8689,0
8690,0
8691,0
8692,0
8693,0
8694,0
8695,0
8696,0
8697,0
8698,0
8699,0
8700,0
8701,0
8702,0
8703,0
8704,0
8705,0
8706,0
8707,0
8708,0
8709,0
8710,0
8711,0
8712,0
8713,0
8714,0
8715,0
8716,0
8717,0
8718,0
8719,0
8720,0
8721,0
8722,0
8723,0
8724,0
8725,0
8726,0
8727,0
8728,0
8729,0
8730,0
8731,0
8732,0
8733,0
8734,0
8735,0
8736,0
8737,0
8738,0
8739,0
8740,0
8741,0
8742,0
8743,0
8744,0
8745,0
8746,0
8747,0
8748,0
8749,0
8750,1
8751,0
8752,0
8753,0
8754,0
8755,0
8756,0
8757,0
8758,0
8759,0
8760,0
8761,0
8762,0
8763,0
8764,0
8765,0
8766,0
8767,0
8768,0
8769,0
8770,0
8771,0
8772,0
8773,0
8774,0
8775,0
8776,0
8777,0
8778,0
8779,0
8780,0
8781,0
8782,0
8783,0
8784,0
8785,0
8786,0
8787,0
8788,0
8789,0
8790,0
8791,0
8792,0
8793,0
8794,0
8795,0
8796,0
8797,0
8798,0
8799,0
8800,0
8801,0
8802,0
8803,0
8804,1
8805,0
8806,0
8807,0
8808,0
8809,0
8810,0
8811,0
8812,0
8813,0
8814,0
8815,0
8816,0
8817,0
8818,0
8819,0
8820,0
8821,0
8822,0
8823,0
8824,0
8825,0
8826,0
8827,0
8828,0
8829,0
8830,0
8831,0
8832,0
8833,0
8834,0
8835,0
8836,0
8837,0
8838,0
8839,0
8840,0
8841,0
8842,0
8843,0
8844,0
8845,0
8846,0
8847,0
8848,0
8849,0
8850,0
8851,0
8852,0
8853,0
8854,0
8855,0
8856,0
8857,0
8858,0
8859,0
8860,0
8861,0
8862,0
8863,0
8864,0
8865,0
8866,0
8867,0
8868,1
8869,0
8870,0
8871,0
8872,0
8873,0
8874,0
8875,0
8876,0
8877,0
8878,0
8879,0
8880,0
8881,0
8882,0
8883,0
8884,0
8885,0
8886,0
8887,0
8888,0
8889,0
8890,0
8891,0
8892,0
8893,0
8894,0
8895,0
8896,0
8897,0
8898,0
8899,0
8900,0
8901,0
8902,0
8903,0
8904,0
8905,0
8906,0
8907,0
8908,0
8909,0
8910,0
8911,0
8912,0
8913,0
8914,0
8915,0
8916,0
8917,0
8918,0
8919,0
8920,0
8921,0
8922,0
8923,0
8924,0
8925,0
8926,0
8927,0
8928,0
8929,0
8930,0
8931,0
8932,0
8933,0
8934,0
8935,0
8936,0
8937,0
8938,0
8939,0
8940,0
8941,0
8942,0
8943,0
8944,0
8945,0
8946,0
8947,0
8948,0
8949,0
8950,0
8951,0
8952,0
8953,0
8954,0
8955,0
8956,0
8957,0
8958,0
8959,0
8960,0
8961,0
8962,0
8963,0
8964,0
8965,0
8966,0
8967,0
8968,0
8969,0
8970,0
8971,0
8972,0
8973,0
8974,0
8975,0
8976,0
8977,0
8978,0
8979,0
8980,0
8981,0
8982,0
8983,0
8984,0
8985,0
8986,0
8987,0
8988,0
8989,0
8990,0
8991,0
8992,0
8993,0
8994,0
8995,0
8996,0
8997,0
8998,0
8999,0
9000,0
9001,0
9002,0
9003,0
9004,0
9005,0
9006,0
9007,0
9008,1
9009,0
9010,0
9011,0
9012,0
9013,0
9014,0
9015,0
9016,0
9017,0
9018,0
9019,0
9020,0
9021,0
9022,0
9023,0
9024,0
9025,0
9026,0
9027,0
9028,0
9029,0
9030,0
9031,0
9032,0
9033,0
9034,0
9035,0
9036,0
9037,0
9038,0
9039,0
9040,0
9041,0
9042,0
9043,0
9044,0
9045,0
9046,0
9047,0
9048,0
9049,0
9050,0
9051,0
9052,0
9053,0
9054,0
9055,0
9056,0
9057,0
9058,0
9059,0
9060,0
9061,0
9062,0
9063,0
9064,0
9065,0
9066,0
9067,0
9068,0
9069,0
9070,0
9071,0
9072,0
9073,0
9074,0
9075,0
9076,0
9077,0
9078,0
9079,0
9080,0
9081,0
9082,0
9083,0
9084,0
9085,0
9086,0
9087,0
9088,0
9089,0
9090,0
9091,0
9092,0
9093,0
9094,0
9095,0
9096,0
9097,0
9098,0
9099,0
9100,0
9101,0
9102,0
9103,0
9104,0
9105,0
9106,0
9107,0
9108,0
9109,0
9110,1
9111,0
9112,0
9113,0
9114,0
9115,0
9116,0
9117,0
9118,0
9119,0
9120,0
9121,0
9122,0
9123,0
9124,0
9125,0
9126,0
9127,0
9128,0
9129,0
9130,0
9131,0
9132,0
9133,0
9134,0
9135,0
9136,0
9137,0
9138,0
9139,0
9140,0
9141,0
9142,0
9143,0
9144,0
9145,0
9146,0
9147,0
9148,0
9149,0
9150,0
9151,0
9152,0
9153,0
9154,0
9155,0
9156,0
9157,0
9158,0
9159,0
9160,0
9161,0
9162,0
9163,0
9164,0
9165,0
9166,0
9167,0
9168,0
9169,0
9170,0
9171,0
9172,0
9173,0
9174,0
9175,0
9176,0
9177,0
9178,0
9179,0
9180,0
9181,0
9182,0
9183,0
9184,0
9185,0
9186,0
9187,0
9188,0
9189,0
9190,0
9191,0
9192,0
9193,0
9194,0
9195,0
9196,0
9197,0
9198,0
9199,0
9200,0
9201,0
9202,0
9203,0
9204,0
9205,0
9206,0
9207,0
9208,0
9209,0
9210,0
9211,0
9212,0
9213,0
9214,1
9215,0
9216,0
9217,0
9218,0
9219,0
9220,0
9221,0
9222,0
9223,0
9224,0
9225,0
9226,0
9227,0
9228,0
9229,0
9230,0
9231,0
9232,0
9233,0
9234,0
9235,0
9236,0
9237,0
9238,0
9239,0
9240,0
9241,0
9242,0
9243,0
9244,0
9245,0
9246,0
9247,0
9248,0
9249,0
9250,0
9251,0
9252,0
9253,0
9254,0
9255,0
9256,0
9257,0
9258,0
9259,0
9260,0
9261,0
9262,0
9263,0
9264,0
9265,0
9266,0
9267,0
9268,0
9269,0
9270,0
9271,0
9272,0
9273,0
9274,0
9275,0
9276,0
9277,0
9278,0
9279,0
9280,0
9281,0
9282,0
9283,0
9284,0
9285,0
9286,0
9287,0
9288,0
9289,0
9290,0
9291,0
9292,0
9293,0
9294,0
9295,0
9296,0
9297,0
9298,0
9299,0
9300,0
9301,0
9302,0
9303,0
9304,0
9305,0
9306,0
9307,0
9308,0
9309,0
9310,0
9311,1
9312,0
9313,0
9314,1
9315,0
9316,0
9317,0
9318,0
9319,0
9320,0
9321,0
9322,0
9323,0
9324,0
9325,0
9326,0
9327,0
9328,0
9329,0
9330,0
9331,0
9332,0
9333,0
9334,0
9335,0
9336,0
9337,0
9338,0
9339,0
9340,0
9341,0
9342,0
9343,0
9344,0
9345,0
9346,0
9347,0
9348,0
9349,0
9350,0
9351,0
9352,0
9353,0
9354,0
9355,0
9356,0
9357,0
9358,1
9359,0
9360,0
9361,0
9362,0
9363,0
9364,0
9365,0
9366,0
9367,0
9368,0
9369,0
9370,0
9371,0
9372,0
9373,0
9374,0
9375,0
9376,0
9377,0
9378,0
9379,0
9380,0
9381,0
9382,0
9383,0
9384,0
9385,0
9386,0
9387,0
9388,0
9389,0
9390,0
9391,0
9392,0
9393,0
9394,0
9395,0
9396,0
9397,0
9398,0
9399,0
9400,0
9401,0
9402,0
9403,0
9404,0
9405,0
9406,0
9407,0
9408,0
9409,0
9410,0
9411,0
9412,0
9413,0
9414,0
9415,0
9416,0
9417,0
9418,0
9419,0
9420,0
9421,0
9422,0
9423,0
9424,0
9425,0
9426,0
9427,0
9428,0
9429,0
9430,0
9431,0
9432,0
9433,0
9434,0
9435,0
9436,0
9437,0
9438,0
9439,0
9440,0
9441,0
9442,0
9443,0
9444,0
9445,0
9446,0
9447,0
9448,0
9449,0
9450,0
9451,0
9452,0
9453,0
9454,0
9455,0
9456,0
9457,0
9458,0
9459,0
9460,0
9461,0
9462,0
9463,0
9464,0
9465,0
9466,0
9467,0
9468,0
9469,0
9470,0
9471,0
9472,0
9473,0
9474,0
9475,0
9476,0
9477,0
9478,0
9479,0
9480,0
9481,0
9482,0
9483,0
9484,0
9485,0
9486,0
9487,0
9488,0
9489,0
9490,0
9491,0
9492,0
9493,0
9494,0
9495,0
9496,0
9497,0
9498,0
9499,0
9500,0
9501,0
9502,0
9503,0
9504,0
9505,0
9506,0
9507,0
9508,0
9509,0
9510,0
9511,0
9512,0
9513,0
9514,0
9515,0
9516,0
9517,0
9518,0
9519,0
9520,0
9521,0
9522,0
9523,0
9524,0
9525,0
9526,0
9527,0
9528,0
9529,0
9530,0
9531,0
9532,0
9533,0
9534,0
9535,0
9536,0
9537,0
9538,0
9539,0
9540,0
9541,0
9542,0
9543,0
9544,0
9545,0
9546,1
9547,0
9548,1
9549,0
9550,0
9551,0
9552,0
9553,0
9554,0
9555,0
9556,0
9557,0
9558,1
9559,0
9560,1
9561,0
9562,0
9563,0
9564,0
9565,0
9566,0
9567,0
9568,0
9569,0
9570,1
9571,1
9572,0
9573,0
9574,0
9575,0
9576,0
9577,0
9578,0
9579,0
9580,0
9581,0
9582,1
9583,0
9584,0
9585,0
9586,0
9587,0
9588,0
9589,0
9590,0
9591,0
9592,0
9593,0
9594,0
9595,0
9596,0
9597,0
9598,0
9599,0
9600,0
9601,0
9602,0
9603,0
9604,0
9605,0
9606,0
9607,0
9608,0
9609,0
9610,0
9611,0
9612,0
9613,0
9614,0
9615,0
9616,0
9617,0
9618,0
9619,0
9620,0
9621,0
9622,0
9623,0
9624,0
9625,0
9626,0
9627,0
9628,0
9629,0
9630,0
9631,0
9632,0
9633,0
9634,0
9635,2
9636,0
9637,0
9638,0
9639,0
9640,0
9641,0
9642,0
9643,0
9644,0
9645,0
9646,0
9647,0
9648,0
9649,0
9650,0
9651,0
9652,0
9653,0
9654,0
9655,0
9656,0
9657,0
9658,0
9659,0
9660,0
9661,0
9662,0
9663,0
9664,1
9665,0
9666,0
9667,0
9668,0
9669,0
9670,0
9671,2
9672,0
9673,0
9674,0
9675,0
9676,0
9677,0
9678,0
9679,0
9680,0
9681,0
9682,0
9683,0
9684,0
9685,0
9686,0
9687,0
9688,0
9689,0
9690,0
9691,0
9692,0
9693,0
9694,0
9695,0
9696,0
9697,0
9698,2
9699,0
9700,0
9701,0
9702,0
9703,0
9704,0
9705,0
9706,2
9707,0
9708,0
9709,0
9710,1
9711,0
9712,1
9713,1
9714,0
9715,0
9716,0
9717,1
9718,0
9719,0
9720,1
9721,1
9722,1
9723,0
9724,0
9725,0
9726,0
9727,0
9728,0
9729,0
9730,0
9731,0
9732,0
9733,0
9734,0
9735,0
9736,0
9737,0
9738,0
9739,0
9740,0
9741,0
9742,1
9743,0
9744,0
9745,0
9746,0
9747,0
9748,0
9749,0
9750,0
9751,1
9752,0
9753,0
9754,0
9755,0
9756,0
9757,0
9758,0
9759,0
9760,0
9761,0
9762,0
9763,0
9764,0
9765,0
9766,0
9767,0
9768,0
9769,0
9770,0
9771,0
9772,0
9773,0
9774,0
9775,0
9776,0
9777,1
9778,0
9779,1
9780,0
9781,0
9782,0
9783,0
9784,0
9785,0
9786,1
9787,0
9788,1
9789,0
9790,0
9791,0
9792,0
9793,0
9794,0
9795,0
9796,0
9797,0
9798,0
9799,0
9800,0
9801,0
9802,0
9803,0
9804,0
9805,0
9806,0
9807,0
9808,0
9809,0
9810,0
9811,0
9812,0
9813,1
9814,0
9815,0
9816,0
9817,0
9818,0
9819,0
9820,2
9821,0
9822,0
9823,0
9824,0
9825,0
9826,0
9827,0
9828,2
9829,0
9830,0
9831,0
9832,0
9833,0
9834,0
9835,0
9836,0
9837,0
9838,0
9839,1
9840,0
9841,1
9842,0
9843,0
9844,0
9845,0
9846,0
9847,0
9848,0
9849,0
9850,0
9851,0
9852,0
9853,0
9854,0
9855,0
9856,0
9857,0
9858,0
9859,0
9860,0
9861,0
9862,0
9863,0
9864,0
9865,0
9866,0
9867,0
9868,1
9869,0
9870,1
9871,0
9872,0
9873,0
9874,0
9875,2
9876,0
9877,0
9878,0
9879,0
9880,0
9881,0
9882,0
9883,0
9884,0
9885,0
9886,0
9887,0
9888,0
9889,0
9890,0
9891,0
9892,0
9893,0
9894,0
9895,0
9896,0
9897,0
9898,0
9899,0
9900,0
9901,0
9902,0
9903,0
9904,0
9905,0
9906,0
9907,0
9908,0
9909,0
9910,0
9911,0
9912,0
9913,0
9914,0
9915,0
9916,0
9917,0
9918,0
9919,0
9920,0
9921,0
9922,0
9923,0
9924,0
9925,0
9926,0
9927,0
9928,0
9929,0
9930,0
9931,0
9932,0
9933,0
9934,0
9935,0
9936,0
9937,0
9938,0
9939,0
9940,0
9941,0
9942,0
9943,0
9944,0
9945,0
9946,0
9947,0
9948,0
9949,0
9950,0
9951,0
9952,0
9953,0
9954,0
9955,0
9956,0
9957,0
9958,0
9959,0
9960,0
9961,0
9962,0
9963,0
9964,0
9965,0
9966,0
9967,0
9968,0
9969,0
9970,0
9971,0
9972,0
9973,0
9974,0
9975,0
9976,0
9977,0
9978,0
9979,0
9980,0
9981,0
9982,0
9983,0
9984,0
9985,0
9986,0
9987,0
9988,0
9989,0
9990,0
9991,0
9992,0
9993,0
9994,0
9995,0
9996,0
9997,0
9998,0
9999,0
10000,0
10001,0
10002,0
10003,0
10004,0
10005,0
10006,0
10007,0
10008,0
10009,0
10010,0
10011,0
10012,0
10013,0
10014,0
10015,0
10016,0
10017,0
10018,0
10019,0
10020,0
10021,0
10022,0
10023,0
10024,0
10025,0
10026,0
10027,0
10028,0
10029,0
10030,0
10031,0
10032,0
10033,0
10034,0
10035,0
10036,0
10037,0
10038,0
10039,0
10040,0
10041,0
10042,0
10043,0
10044,0
10045,0
10046,0
10047,0
10048,0
10049,0
10050,0
10051,0
10052,0
10053,0
10054,0
10055,0
10056,0
10057,0
10058,0
10059,0
10060,0
10061,0
10062,0
10063,0
10064,0
10065,0
10066,0
10067,0
10068,0
10069,0
10070,0
10071,0
10072,0
10073,0
10074,0
10075,0
10076,0
10077,0
10078,0
10079,0
10080,0
10081,0
10082,0
10083,0
10084,0
10085,0
10086,0
10087,0
10088,0
10089,0
10090,0
10091,0
10092,0
10093,0
10094,0
10095,0
10096,0
10097,0
10098,0
10099,0
10100,0
10101,0
10102,0
10103,0
10104,0
10105,0
10106,0
10107,0
10108,0
10109,0
10110,0
10111,0
10112,1
10113,0
10114,0
10115,0
10116,0
10117,0
10118,0
10119,0
10120,0
10121,0
10122,0
10123,0
10124,0
10125,0
10126,0
10127,0
10128,0
10129,0
10130,0
10131,0
10132,0
10133,0
10134,1
10135,0
10136,0
10137,0
10138,0
10139,0
10140,0
10141,0
10142,0
10143,0
10144,0
10145,0
10146,0
10147,0
10148,0
10149,0
10150,0
10151,0
10152,0
10153,0
10154,0
10155,0
10156,0
10157,0
10158,0
10159,0
10160,0
10161,0
10162,0
10163,0
10164,0
10165,0
10166,0
10167,0
10168,0
10169,0
10170,0
10171,0
10172,0
10173,0
10174,0
10175,0
10176,0
10177,0
10178,0
10179,0
10180,0
10181,0
10182,0
10183,0
10184,0
10185,0
10186,0
10187,0
10188,0
10189,0
10190,0
10191,0
10192,0
10193,0
10194,1
10195,0
10196,0
10197,0
10198,0
10199,0
10200,0
10201,0
10202,0
10203,0
10204,0
10205,0
10206,0
10207,0
10208,0
10209,0
10210,0
10211,0
10212,0
10213,0
10214,0
10215,0
10216,0
10217,0
10218,0
10219,0
10220,0
10221,0
10222,0
10223,0
10224,0
10225,0
10226,0
10227,0
10228,0
10229,0
10230,0
10231,0
10232,0
10233,0
10234,0
10235,0
10236,0
10237,0
10238,0
10239,0
10240,0
10241,0
10242,0
10243,0
10244,0
10245,0
10246,0
10247,0
10248,0
10249,0
10250,0
10251,0
10252,0
10253,0
10254,0
10255,0
10256,0
10257,0
10258,0
10259,0
10260,0
10261,0
10262,2
10263,0
10264,0
10265,0
10266,0
10267,0
10268,0
10269,0
10270,0
10271,0
10272,0
10273,0
10274,0
10275,0
10276,0
10277,0
10278,0
10279,0
10280,2
10281,0
10282,0
10283,0
10284,0
10285,0
10286,0
10287,0
10288,0
10289,0
10290,0
10291,0
10292,0
10293,0
10294,0
10295,2
10296,0
10297,0
10298,0
10299,0
10300,0
10301,0
10302,0
10303,0
10304,0
10305,0
10306,0
10307,0
10308,0
10309,0
10310,0
10311,0
10312,0
10313,0
10314,0
10315,0
10316,0
10317,0
10318,0
10319,0
10320,0
10321,0
10322,2
10323,0
10324,0
10325,0
10326,0
10327,0
10328,0
10329,0
10330,0
10331,0
10332,0
10333,0
10334,1
10335,0
10336,0
10337,0
10338,0
10339,0
10340,0
10341,0
10342,0
10343,0
10344,0
10345,0
10346,0
10347,0
10348,0
10349,0
10350,1
10351,0
10352,0
10353,0
10354,0
10355,0
10356,0
10357,2
10358,0
10359,0
10360,0
10361,0
10362,0
10363,0
10364,0
10365,0
10366,0
10367,0
10368,0
10369,0
10370,0
10371,0
10372,0
10373,0
10374,0
10375,0
10376,0
10377,0
10378,0
10379,0
10380,0
10381,0
10382,0
10383,0
10384,0
10385,0
10386,0
10387,0
10388,0
10389,0
10390,0
10391,0
10392,0
10393,0
10394,0
10395,0
10396,0
10397,0
10398,0
10399,0
10400,0
10401,0
10402,0
10403,0
10404,0
10405,0
10406,0
10407,0
10408,0
10409,0
10410,0
10411,0
10412,0
10413,0
10414,0
10415,0
10416,0
10417,0
10418,0
10419,0
10420,0
10421,0
10422,0
10423,0
10424,0
10425,0
10426,0
10427,0
10428,0
10429,0
10430,0
10431,0
10432,0
10433,0
10434,0
10435,0
10436,0
10437,0
10438,0
10439,0
10440,0
10441,0
10442,0
10443,0
10444,0
10445,0
10446,0
10447,0
10448,0
10449,0
10450,0
10451,0
10452,0
10453,0
10454,0
10455,0
10456,0
10457,0
10458,0
10459,0
10460,0
10461,0
10462,0
10463,0
10464,0
10465,0
10466,0
10467,0
10468,0
10469,0
10470,0
10471,0
10472,0
10473,0
10474,0
10475,0
10476,0
10477,0
10478,0
10479,0
10480,0
10481,0
10482,0
10483,0
10484,0
10485,0
10486,0
10487,0
10488,0
10489,0
10490,0
10491,0
10492,0
10493,0
10494,0
10495,0
10496,0
10497,0
10498,0
10499,0
10500,0
10501,0
10502,0
10503,0
10504,0
10505,0
10506,0
10507,0
10508,0
10509,0
10510,0
10511,0
10512,0
10513,0
10514,0
10515,0
10516,0
10517,0
10518,0
10519,0
10520,0
10521,0
10522,0
10523,0
10524,0
10525,0
10526,0
10527,0
10528,0
10529,0
10530,0
10531,0
10532,0
10533,0
10534,0
10535,0
10536,0
10537,0
10538,0
10539,0
10540,0
10541,0
10542,0
10543,0
10544,0
10545,0
10546,0
10547,0
10548,0
10549,0
10550,0
10551,0
10552,0
10553,0
10554,0
10555,0
10556,0
10557,0
10558,0
10559,0
10560,0
10561,0
10562,0
10563,0
10564,0
10565,0
10566,0
10567,0
10568,0
10569,0
10570,0
10571,0
10572,0
10573,0
10574,0
10575,0
10576,0
10577,0
10578,0
10579,0
10580,0
10581,0
10582,0
10583,0
10584,0
10585,0
10586,0
10587,0
10588,0
10589,0
10590,0
10591,0
10592,1
10593,0
10594,0
10595,0
10596,0
10597,0
10598,0
10599,0
10600,0
10601,0
10602,1
10603,0
10604,0
10605,0
10606,0
10607,0
10608,0
10609,0
10610,0
10611,0
10612,0
10613,0
10614,0
10615,0
10616,0
10617,0
10618,0
10619,0
10620,0
10621,0
10622,0
10623,0
10624,0
10625,0
10626,0
10627,0
10628,0
10629,0
10630,0
10631,0
10632,0
10633,0
10634,0
10635,0
10636,0
10637,0
10638,0
10639,0
10640,0
10641,0
10642,0
10643,0
10644,0
10645,0
10646,0
10647,0
10648,0
10649,0
10650,0
10651,0
10652,0
10653,0
10654,0
10655,0
10656,0
10657,0
10658,0
10659,0
10660,0
10661,0
10662,0
10663,0
10664,0
10665,0
10666,0
10667,0
10668,0
10669,0
10670,0
10671,0
10672,0
10673,0
10674,0
10675,0
10676,0
10677,0
10678,0
10679,0
10680,0
10681,0
10682,0
10683,0
10684,0
10685,0
10686,0
10687,0
10688,0
10689,0
10690,0
10691,0
10692,0
10693,0
10694,0
10695,0
10696,0
10697,0
10698,0
10699,0
10700,0
10701,0
10702,0
10703,0
10704,0
10705,0
10706,0
10707,0
10708,0
10709,0
10710,0
10711,0
10712,0
10713,0
10714,0
10715,0
10716,0
10717,0
10718,0
10719,0
10720,0
10721,0
10722,0
10723,0
10724,0
10725,0
10726,0
10727,0
10728,0
10729,0
10730,0
10731,0
10732,0
10733,0
10734,0
10735,0
10736,0
10737,0
10738,0
10739,0
10740,0
10741,0
10742,0
10743,0
10744,0
10745,0
10746,0
10747,0
10748,0
10749,0
10750,0
10751,0
10752,0
10753,0
10754,0
10755,0
10756,0
10757,0
10758,0
10759,0
10760,0
10761,0
10762,0
10763,0
10764,0
10765,0
10766,0
10767,0
10768,0
10769,0
10770,0
10771,0
10772,0
10773,0
10774,0
10775,0
10776,0
10777,0
10778,1
10779,0
10780,0
10781,0
10782,0
10783,0
10784,0
10785,0
10786,0
10787,0
10788,0
10789,0
10790,0
10791,0
10792,0
10793,0
10794,0
10795,0
10796,0
10797,0
10798,0
10799,0
10800,0
10801,0
10802,0
10803,0
10804,0
10805,0
10806,0
10807,0
10808,0
10809,0
10810,0
10811,0
10812,0
10813,0
10814,0
10815,0
10816,0
10817,0
10818,0
10819,0
10820,0
10821,0
10822,0
10823,0
10824,0
10825,0
10826,0
10827,0
10828,0
10829,0
10830,0
10831,0
10832,0
10833,0
10834,0
10835,0
10836,0
10837,0
10838,0
10839,0
10840,0
10841,0
10842,0
10843,0
10844,0
10845,0
10846,0
10847,0
10848,0
10849,0
10850,0
10851,0
10852,0
10853,0
10854,0
10855,0
10856,0
10857,0
10858,0
10859,0
10860,0
10861,0
10862,0
10863,0
10864,0
10865,0
10866,0
10867,0
10868,0
10869,0
10870,0
10871,0
10872,0
10873,0
10874,0
10875,0
10876,0
10877,0
10878,0
10879,0
10880,0
10881,0
10882,0
10883,0
10884,0
10885,0
10886,0
10887,0
10888,0
10889,0
10890,0
10891,0
10892,0
10893,0
10894,0
10895,0
10896,0
10897,0
10898,0
10899,0
10900,0
10901,0
10902,0
10903,0
10904,0
10905,0
10906,0
10907,0
10908,0
10909,0
10910,0
10911,0
10912,0
10913,0
10914,0
10915,0
10916,0
10917,0
10918,0
10919,0
10920,0
10921,0
10922,0
10923,0
10924,0
10925,0
10926,0
10927,0
10928,0
10929,0
10930,0
10931,0
10932,0
10933,0
10934,0
10935,0
10936,0
10937,0
10938,0
10939,0
10940,0
10941,0
10942,0
10943,0
10944,0
10945,0
10946,0
10947,0
10948,0
10949,0
10950,0
10951,0
10952,0
10953,0
10954,0
10955,0
10956,0
10957,0
10958,0
10959,0
10960,0
10961,0
10962,0
10963,0
10964,0
10965,0
10966,0
10967,0
10968,0
10969,0
10970,0
10971,0
10972,0
10973,0
10974,0
10975,0
10976,0
10977,0
10978,0
10979,0
10980,0
10981,0
10982,0
10983,0
10984,0
10985,0
10986,0
10987,0
10988,0
10989,0
10990,0
10991,0
10992,0
10993,0
10994,0
10995,0
10996,0
10997,0
10998,0
10999,0
11000,0
11001,0
11002,0
11003,0
11004,0
11005,0
11006,0
11007,0
11008,0
11009,0
11010,0
11011,0
11012,0
11013,0
11014,0
11015,0
11016,0
11017,0
11018,0
11019,0
11020,0
11021,0
11022,0
11023,0
11024,0
11025,0
11026,0
11027,0
11028,0
11029,0
11030,0
11031,0
11032,0
11033,0
11034,0
11035,0
11036,0
11037,0
11038,0
11039,0
11040,0
11041,0
11042,0
11043,0
11044,0
11045,0
11046,0
11047,0
11048,0
11049,0
11050,0
11051,0
11052,0
11053,0
11054,0
11055,0
11056,0
11057,0
11058,0
11059,0
11060,0
11061,0
11062,0
11063,0
11064,0
11065,0
11066,0
11067,0
11068,0
11069,0
11070,0
11071,0
11072,0
11073,0
11074,0
11075,0
11076,0
11077,0
11078,0
11079,0
11080,0
11081,0
11082,0
11083,0
11084,0
11085,0
11086,0
11087,0
11088,0
11089,0
11090,0
11091,0
11092,0
11093,0
11094,0
11095,0
11096,0
11097,0
11098,0
11099,0
11100,0
11101,0
11102,0
11103,0
11104,0
11105,0
11106,0
11107,0
11108,0
11109,0
11110,0
11111,0
11112,0
11113,0
11114,0
11115,0
11116,0
11117,0
11118,0
11119,0
11120,0
11121,0
11122,0
11123,0
11124,0
11125,0
11126,1
11127,0
11128,0
11129,0
11130,0
11131,0
11132,0
11133,0
11134,0
11135,0
11136,0
11137,0
11138,0
11139,0
11140,0
11141,0
11142,0
11143,0
11144,0
11145,0
11146,0
11147,0
11148,0
11149,0
11150,0
11151,0
11152,0
11153,0
11154,0
11155,0
11156,0
11157,0
11158,0
11159,0
11160,0
11161,0
11162,0
11163,0
11164,0
11165,0
11166,0
11167,0
11168,0
11169,0
11170,0
11171,0
11172,0
11173,0
11174,0
11175,0
11176,0
11177,0
11178,0
11179,0
11180,0
11181,0
11182,0
11183,0
11184,0
11185,0
11186,0
11187,0
11188,0
11189,0
11190,0
11191,0
11192,0
11193,0
11194,0
11195,0
11196,0
11197,0
11198,0
11199,0
11200,0
11201,0
11202,0
11203,0
11204,0
11205,0
11206,0
11207,0
11208,0
11209,0
11210,0
11211,0
11212,0
11213,0
11214,0
11215,0
11216,0
11217,0
11218,0
11219,0
11220,0
11221,0
11222,0
11223,0
11224,0
11225,0
11226,0
11227,0
11228,0
11229,0
11230,0
11231,0
11232,0
11233,0
11234,0
11235,0
11236,0
11237,0
11238,0
11239,0
11240,0
11241,0
11242,0
11243,0
11244,0
11245,0
11246,0
11247,0
11248,0
11249,0
11250,0
11251,0
11252,0
11253,0
11254,0
11255,0
11256,0
11257,0
11258,1
11259,0
11260,0
11261,0
11262,0
11263,0
11264,0
11265,0
11266,0
11267,0
11268,0
11269,0
11270,0
11271,0
11272,0
11273,0
11274,0
11275,0
11276,0
11277,0
11278,0
11279,0
11280,0
11281,0
11282,0
11283,0
11284,0
11285,0
11286,0
11287,0
11288,0
11289,0
11290,0
11291,0
11292,0
11293,0
11294,0
11295,0
11296,0
11297,0
11298,0
11299,0
11300,0
11301,0
11302,0
11303,0
11304,0
11305,0
11306,0
11307,0
11308,0
11309,0
11310,0
11311,0
11312,0
11313,0
11314,0
11315,0
11316,0
11317,0
11318,0
11319,0
11320,0
11321,0
11322,0
11323,0
11324,0
11325,0
11326,0
11327,0
11328,0
11329,0
11330,0
11331,0
11332,0
11333,0
11334,0
11335,0
11336,0
11337,0
11338,0
11339,0
11340,0
11341,0
11342,0
11343,0
11344,0
11345,0
11346,0
11347,0
11348,0
11349,0
11350,0
11351,0
11352,0
11353,0
11354,0
11355,0
11356,0
11357,0
11358,0
11359,0
11360,0
11361,0
11362,0
11363,0
11364,0
11365,0
11366,0
11367,0
11368,0
11369,0
11370,0
11371,0
11372,0
11373,0
11374,0
11375,0
11376,0
11377,0
11378,0
11379,0
11380,0
11381,0
11382,0
11383,0
11384,0
11385,0
11386,0
11387,0
11388,0
11389,0
11390,0
11391,0
11392,0
11393,0
11394,0
11395,0
11396,0
11397,0
11398,0
11399,0
11400,0
11401,0
11402,0
11403,0
11404,0
11405,0
11406,0
11407,0
11408,0
11409,0
11410,0
11411,0
11412,0
11413,0
11414,0
11415,0
11416,0
11417,0
11418,0
11419,0
11420,0
11421,0
11422,0
11423,0
11424,0
11425,0
11426,0
11427,0
11428,0
11429,0
11430,0
11431,0
11432,0
11433,0
11434,0
11435,0
11436,0
11437,0
11438,0
11439,0
11440,0
11441,0
11442,0
11443,0
11444,0
11445,0
11446,0
11447,0
11448,0
11449,0
11450,0
11451,0
11452,0
11453,0
11454,0
11455,0
11456,0
11457,0
11458,0
11459,0
11460,0
11461,0
11462,0
11463,0
11464,0
11465,0
11466,0
11467,0
11468,0
11469,0
11470,0
11471,0
11472,0
11473,0
11474,0
11475,0
11476,0
11477,0
11478,0
11479,0
11480,0
11481,0
11482,0
11483,0
11484,0
11485,0
11486,0
11487,0
11488,0
11489,0
11490,0
11491,0
11492,0
11493,0
11494,0
11495,0
11496,0
11497,0
11498,0
11499,0
11500,0
11501,0
11502,0
11503,0
11504,0
11505,0
11506,0
11507,0
11508,0
11509,0
11510,0
11511,0
11512,0
11513,0
11514,0
11515,0
11516,0
11517,0
11518,0
11519,0
11520,0
11521,0
11522,0
11523,0
11524,0
11525,0
11526,0
11527,0
11528,0
11529,0
11530,0
11531,0
11532,0
11533,0
11534,0
11535,0
11536,0
11537,0
11538,0
11539,0
11540,0
11541,0
11542,0
11543,0
11544,0
11545,0
11546,0
11547,0
11548,0
11549,0
11550,0
11551,0
11552,0
11553,0
11554,0
11555,0
11556,0
11557,0
11558,0
11559,0
11560,0
11561,0
11562,0
11563,0
11564,0
11565,0
11566,0
11567,0
11568,0
11569,0
11570,0
11571,0
11572,0
11573,0
11574,0
11575,0
11576,0
11577,0
11578,0
11579,0
11580,0
11581,0
11582,0
11583,0
11584,0
11585,0
11586,0
11587,0
11588,0
11589,0
11590,0
11591,0
11592,0
11593,0
11594,0
11595,0
11596,0
11597,0
11598,0
11599,0
11600,0
11601,0
11602,0
11603,0
11604,0
11605,0
11606,0
11607,0
11608,0
11609,0
11610,0
11611,0
11612,0
11613,0
11614,0
11615,0
11616,0
11617,0
11618,0
11619,0
11620,0
11621,0
11622,0
11623,0
11624,0
11625,0
11626,0
11627,0
11628,0
11629,0
11630,0
11631,0
11632,0
11633,0
11634,0
11635,0
11636,0
11637,0
11638,0
11639,0
11640,0
11641,0
11642,0
11643,0
11644,0
11645,0
11646,0
11647,0
11648,0
11649,0
11650,0
11651,0
11652,0
11653,0
11654,0
11655,0
11656,0
11657,0
11658,0
11659,0
11660,0
11661,0
11662,0
11663,0
11664,0
11665,0
11666,0
11667,0
11668,0
11669,0
11670,0
11671,0
11672,0
11673,0
11674,0
11675,0
11676,0
11677,0
11678,0
11679,0
11680,0
11681,0
11682,0
11683,0
11684,0
11685,0
11686,0
11687,0
11688,0
11689,0
11690,0
11691,0
11692,0
11693,0
11694,0
11695,0
11696,0
11697,0
11698,0
11699,0
11700,0
11701,0
11702,0
11703,0
11704,0
11705,0
11706,0
11707,0
11708,0
11709,0
11710,0
11711,0
11712,0
11713,0
11714,0
11715,0
11716,0
11717,0
11718,0
11719,0
11720,0
11721,0
11722,0
11723,0
11724,0
11725,0
11726,0
11727,0
11728,0
11729,0
11730,0
11731,0
11732,0
11733,0
11734,0
11735,0
11736,0
11737,0
11738,0
11739,0
11740,0
11741,0
11742,0
11743,0
11744,0
11745,0
11746,0
11747,0
11748,0
11749,0
11750,0
11751,0
11752,0
11753,0
11754,0
11755,0
11756,0
11757,0
11758,0
11759,0
11760,0
11761,0
11762,0
11763,0
11764,0
11765,0
11766,0
11767,0
11768,0
11769,0
11770,0
11771,0
11772,0
11773,0
11774,0
11775,0
11776,0
11777,0
11778,0
11779,0
11780,0
11781,0
11782,0
11783,0
11784,0
11785,0
11786,0
11787,0
11788,0
11789,0
11790,0
11791,0
11792,0
11793,0
11794,0
11795,0
11796,0
11797,0
11798,0
11799,0
11800,0
11801,0
11802,0
11803,0
11804,0
11805,0
11806,0
11807,0
11808,0
11809,0
11810,0
11811,0
11812,0
11813,0
11814,0
11815,0
11816,0
11817,0
11818,0
11819,0
11820,0
11821,0
11822,0
11823,0
11824,0
11825,0
11826,0
11827,0
11828,0
11829,0
11830,0
11831,0
11832,0
11833,0
11834,0
11835,0
11836,0
11837,0
11838,0
11839,0
11840,0
11841,0
11842,0
11843,0
11844,0
11845,0
11846,0
11847,0
11848,0
11849,0
11850,0
11851,0
11852,0
11853,0
11854,0
11855,0
11856,0
11857,0
11858,0
11859,0
11860,0
11861,0
11862,0
11863,0
11864,0
11865,0
11866,0
11867,0
11868,0
11869,0
11870,0
11871,0
11872,0
11873,0
11874,0
11875,0
11876,0
11877,0
11878,0
11879,0
11880,0
11881,0
11882,0
11883,0
11884,0
11885,0
11886,0
11887,0
11888,0
11889,0
11890,0
11891,0
11892,0
11893,0
11894,0
11895,0
11896,0
11897,0
11898,0
11899,0
11900,0
11901,0
11902,0
11903,0
11904,0
11905,0
11906,0
11907,0
11908,0
11909,0
11910,0
11911,0
11912,0
11913,0
11914,0
11915,0
11916,0
11917,0
11918,0
11919,0
11920,0
11921,0
11922,0
11923,0
11924,0
11925,0
11926,0
11927,0
11928,0
11929,0
11930,0
11931,0
11932,0
11933,0
11934,0
11935,0
11936,0
11937,0
11938,0
11939,0
11940,0
11941,0
11942,0
11943,0
11944,0
11945,0
11946,0
11947,0
11948,0
11949,0
11950,0
11951,0
11952,0
11953,0
11954,0
11955,0
11956,0
11957,0
11958,0
11959,0
11960,0
11961,0
11962,0
11963,0
11964,0
11965,0
11966,0
11967,0
11968,0
11969,0
11970,0
11971,0
11972,0
11973,0
11974,0
11975,0
11976,0
11977,0
11978,0
11979,0
11980,0
11981,0
11982,0
11983,0
11984,0
11985,0
11986,0
11987,0
11988,0
11989,0
11990,0
11991,0
11992,0
11993,0
11994,0
11995,0
11996,0
11997,0
11998,0
11999,0
12000,0
12001,0
12002,0
12003,0
12004,0
12005,0
12006,0
12007,0
12008,0
12009,0
12010,0
12011,0
12012,0
12013,0
12014,0
12015,0
12016,0
12017,0
12018,0
12019,0
12020,0
12021,0
12022,0
12023,0
12024,0
12025,0
12026,0
12027,0
12028,0
12029,0
12030,0
12031,0
12032,0
12033,0
12034,0
12035,0
12036,0
12037,0
12038,0
12039,0
12040,0
12041,0
12042,0
12043,0
12044,0
12045,0
12046,0
12047,0
12048,0
12049,0
12050,0
12051,0
12052,0
12053,0
12054,0
12055,0
12056,0
12057,0
12058,0
12059,0
12060,0
12061,0
12062,0
12063,0
12064,0
12065,0
12066,0
12067,0
12068,0
12069,0
12070,0
12071,0
12072,0
12073,0
12074,0
12075,0
12076,0
12077,0
12078,0
12079,0
12080,0
12081,0
12082,0
12083,0
12084,0
12085,0
12086,0
12087,0
12088,0
12089,0
12090,0
12091,0
12092,0
12093,0
12094,0
12095,0
12096,0
12097,0
12098,0
12099,0
12100,0
12101,0
12102,0
12103,0
12104,0
12105,0
12106,0
12107,0
12108,0
12109,0
12110,0
12111,0
12112,0
12113,0
12114,0
12115,0
12116,0
12117,0
12118,0
12119,0
12120,0
12121,0
12122,0
12123,0
12124,0
12125,0
12126,0
12127,0
12128,0
12129,0
12130,0
12131,0
12132,0
12133,0
12134,0
12135,0
12136,0
12137,0
12138,0
12139,0
12140,0
12141,0
12142,0
12143,0
12144,0
12145,0
12146,0
12147,0
12148,0
12149,0
12150,0
12151,0
12152,0
12153,0
12154,0
12155,0
12156,0
12157,0
12158,0
12159,0
12160,0
12161,0
12162,0
12163,0
12164,0
12165,0
12166,0
12167,0
12168,0
12169,0
12170,0
12171,0
12172,0
12173,0
12174,0
12175,0
12176,0
12177,0
12178,0
12179,0
12180,0
12181,0
12182,0
12183,0
12184,0
12185,0
12186,0
12187,0
12188,0
12189,0
12190,0
12191,0
12192,0
12193,0
12194,0
12195,0
12196,0
12197,0
12198,0
12199,0
12200,0
12201,0
12202,0
12203,0
12204,0
12205,0
12206,0
12207,0
12208,0
12209,0
12210,0
12211,0
12212,0
12213,0
12214,0
12215,0
12216,0
12217,0
12218,0
12219,0
12220,0
12221,0
12222,0
12223,0
12224,0
12225,0
12226,0
12227,0
12228,0
12229,0
12230,0
12231,0
12232,0
12233,0
12234,0
12235,0
12236,0
12237,0
12238,0
12239,0
12240,0
12241,0
12242,0
12243,0
12244,0
12245,0
12246,0
12247,0
12248,0
12249,0
12250,0
12251,0
12252,0
12253,0
12254,0
12255,0
12256,0
12257,0
12258,0
12259,0
12260,0
12261,0
12262,0
12263,0
12264,0
12265,0
12266,0
12267,0
12268,0
12269,0
12270,0
12271,0
12272,0
12273,0
12274,0
12275,0
12276,0
12277,0
12278,0
12279,0
12280,0
12281,0
12282,0
12283,0
12284,0
12285,0
12286,0
12287,0
12288,1
12289,0
12290,0
12291,0
12292,0
12293,0
12294,0
12295,0
12296,0
12297,0
12298,0
12299,0
12300,0
12301,0
12302,0
12303,0
12304,0
12305,0
12306,0
12307,0
12308,0
12309,0
12310,0
12311,0
12312,0
12313,0
12314,0
12315,0
12316,0
12317,0
12318,0
12319,0
12320,0
12321,0
12322,0
12323,0
12324,0
12325,0
12326,0
12327,0
12328,0
12329,0
12330,0
12331,0
12332,0
12333,0
12334,0
12335,0
12336,0
12337,0
12338,0
12339,0
12340,0
12341,0
12342,0
12343,0
12344,0
12345,0
12346,0
12347,0
12348,0
12349,0
12350,0
12351,0
12352,0
12353,0
12354,0
12355,0
12356,0
12357,0
12358,0
12359,0
12360,0
12361,0
12362,0
12363,0
12364,0
12365,0
12366,0
12367,0
12368,0
12369,0
12370,0
12371,0
12372,0
12373,0
12374,0
12375,0
12376,0
12377,0
12378,0
12379,0
12380,0
12381,0
12382,0
12383,0
12384,0
12385,0
12386,0
12387,0
12388,0
12389,0
12390,0
12391,0
12392,0
12393,0
12394,0
12395,0
12396,0
12397,0
12398,0
12399,0
12400,0
12401,0
12402,0
12403,0
12404,0
12405,0
12406,0
12407,0
12408,0
12409,0
12410,0
12411,0
12412,0
12413,0
12414,0
12415,0
12416,0
12417,0
12418,0
12419,0
12420,0
12421,0
12422,0
12423,0
12424,0
12425,0
12426,0
12427,0
12428,0
12429,0
12430,0
12431,0
12432,0
12433,0
12434,0
12435,0
12436,0
12437,0
12438,0
12439,0
12440,0
12441,0
12442,0
12443,0
12444,0
12445,0
12446,0
12447,0
12448,0
12449,0
12450,0
12451,0
12452,0
12453,0
12454,0
12455,0
12456,0
12457,0
12458,0
12459,0
12460,0
12461,0
12462,0
12463,0
12464,0
12465,0
12466,0
12467,0
12468,0
12469,0
12470,0
12471,0
12472,0
12473,0
12474,0
12475,0
12476,0
12477,0
12478,0
12479,0
12480,0
12481,0
12482,0
12483,0
12484,0
12485,0
12486,0
12487,0
12488,0
12489,0
12490,1
12491,0
12492,0
12493,0
12494,0
12495,0
12496,0
12497,0
12498,0
12499,0
12500,0
12501,0
12502,0
12503,0
12504,0
12505,0
12506,0
12507,0
12508,0
12509,0
12510,0
12511,0
12512,0
12513,0
12514,1
12515,0
12516,0
12517,0
12518,0
12519,0
12520,0
12521,0
12522,0
12523,0
12524,0
12525,0
12526,0
12527,0
12528,0
12529,0
12530,0
12531,0
12532,0
12533,0
12534,0
12535,0
12536,0
12537,0
12538,0
12539,0
12540,0
12541,0
12542,0
12543,0
12544,0
12545,0
12546,0
12547,0
12548,0
12549,0
12550,0
12551,0
12552,0
12553,0
12554,0
12555,0
12556,0
12557,0
12558,0
12559,0
12560,0
12561,0
12562,0
12563,0
12564,0
12565,0
12566,0
12567,0
12568,0
12569,0
12570,0
12571,0
12572,0
12573,0
12574,0
12575,0
12576,0
12577,0
12578,0
12579,0
12580,0
12581,0
12582,0
12583,0
12584,0
12585,0
12586,0
12587,0
12588,0
12589,0
12590,0
12591,0
12592,0
12593,0
12594,0
12595,0
12596,0
12597,0
12598,0
12599,0
12600,0
12601,0
12602,0
12603,0
12604,0
12605,0
12606,0
12607,0
12608,0
12609,0
12610,0
12611,0
12612,0
12613,0
12614,0
12615,0
12616,0
12617,0
12618,0
12619,0
12620,0
12621,0
12622,0
12623,0
12624,0
12625,0
12626,0
12627,0
12628,0
12629,0
12630,0
12631,0
12632,0
12633,0
12634,0
12635,0
12636,0
12637,0
12638,0
12639,0
12640,0
12641,0
12642,0
12643,0
12644,0
12645,0
12646,0
12647,0
12648,0
12649,0
12650,0
12651,0
12652,0
12653,0
12654,0
12655,0
12656,0
12657,0
12658,0
12659,0
12660,0
12661,0
12662,0
12663,0
12664,0
12665,0
12666,0
12667,0
12668,0
12669,0
12670,0
12671,0
12672,0
12673,0
12674,0
12675,0
12676,0
12677,0
12678,0
12679,0
12680,0
12681,0
12682,0
12683,0
12684,0
12685,0
12686,0
12687,0
12688,0
12689,0
12690,0
12691,0
12692,0
12693,0
12694,0
12695,0
12696,0
12697,0
12698,0
12699,0
12700,0
12701,0
12702,0
12703,0
12704,0
12705,0
12706,0
12707,0
12708,0
12709,0
12710,0
12711,0
12712,0
12713,0
12714,0
12715,0
12716,0
12717,0
12718,0
12719,0
12720,0
12721,0
12722,0
12723,0
12724,0
12725,0
12726,0
12727,0
12728,0
12729,0
12730,0
12731,0
12732,0
12733,0
12734,0
12735,0
12736,0
12737,0
12738,0
12739,0
12740,0
12741,0
12742,0
12743,0
12744,1
12745,0
12746,0
12747,0
12748,0
12749,0
12750,0
12751,0
12752,0
12753,0
12754,0
12755,0
12756,0
12757,0
12758,0
12759,0
12760,0
12761,0
12762,0
12763,0
12764,0
12765,0
12766,0
12767,0
12768,0
12769,0
12770,0
12771,0
12772,0
12773,0
12774,0
12775,0
12776,0
12777,0
12778,0
12779,0
12780,0
12781,0
12782,1
12783,0
12784,0
12785,0
12786,0
12787,0
12788,0
12789,0
12790,0
12791,0
12792,0
12793,0
12794,0
12795,0
12796,0
12797,0
12798,0
12799,0
12800,0
12801,0
12802,0
12803,0
12804,0
12805,0
12806,0
12807,0
12808,0
12809,0
12810,0
12811,0
12812,0
12813,0
12814,0
12815,0
12816,0
12817,0
12818,0
12819,0
12820,0
12821,0
12822,0
12823,0
12824,0
12825,0
12826,0
12827,0
12828,0
12829,0
12830,0
12831,0
12832,0
12833,0
12834,0
12835,0
12836,0
12837,0
12838,0
12839,0
12840,0
12841,0
12842,0
12843,0
12844,0
12845,0
12846,0
12847,0
12848,0
12849,0
12850,0
12851,0
12852,0
12853,0
12854,0
12855,0
12856,0
12857,0
12858,0
12859,0
12860,0
12861,0
12862,0
12863,0
12864,0
12865,0
12866,0
12867,0
12868,0
12869,0
12870,0
12871,0
12872,0
12873,0
12874,0
12875,0
12876,0
12877,0
12878,0
12879,0
12880,0
12881,0
12882,0
12883,0
12884,0
12885,0
12886,0
12887,0
12888,0
12889,0
12890,0
12891,0
12892,0
12893,0
12894,0
12895,0
12896,0
12897,0
12898,0
12899,0
12900,0
12901,0
12902,0
12903,0
12904,0
12905,0
12906,0
12907,0
12908,0
12909,0
12910,0
12911,0
12912,0
12913,0
12914,0
12915,0
12916,0
12917,0
12918,0
12919,0
12920,0
12921,0
12922,0
12923,0
12924,0
12925,0
12926,0
12927,0
12928,0
12929,0
12930,0
12931,0
12932,0
12933,0
12934,0
12935,0
12936,0
12937,0
12938,0
12939,0
12940,0
12941,0
12942,0
12943,0
12944,0
12945,0
12946,0
12947,0
12948,0
12949,0
12950,0
12951,0
12952,0
12953,0
12954,0
12955,0
12956,0
12957,0
12958,0
12959,0
12960,0
12961,0
12962,0
12963,0
12964,0
12965,0
12966,0
12967,0
12968,0
12969,0
12970,1
12971,0
12972,0
12973,0
12974,0
12975,0
12976,0
12977,0
12978,0
12979,0
12980,0
12981,0
12982,0
12983,0
12984,0
12985,0
12986,0
12987,0
12988,0
12989,0
12990,0
12991,0
12992,0
12993,0
12994,0
12995,0
12996,0
12997,0
12998,0
12999,0
13000,0
13001,0
13002,0
13003,0
13004,0
13005,0
13006,0
13007,0
13008,0
13009,0
13010,0
13011,0
13012,0
13013,0
13014,0
13015,0
13016,0
13017,0
13018,1
13019,0
13020,0
13021,0
13022,0
13023,0
13024,0
13025,0
13026,0
13027,0
13028,0
13029,0
13030,0
13031,0
13032,0
13033,0
13034,0
13035,0
13036,0
13037,0
13038,0
13039,0
13040,0
13041,0
13042,0
13043,0
13044,0
13045,0
13046,0
13047,0
13048,0
13049,0
13050,0
13051,0
13052,0
13053,0
13054,0
13055,0
13056,0
13057,0
13058,0
13059,0
13060,0
13061,0
13062,0
13063,0
13064,0
13065,0
13066,0
13067,0
13068,0
13069,0
13070,0
13071,0
13072,0
13073,0
13074,0
13075,0
13076,0
13077,0
13078,0
13079,0
13080,0
13081,0
13082,0
13083,0
13084,0
13085,0
13086,0
13087,0
13088,0
13089,0
13090,0
13091,0
13092,0
13093,0
13094,0
13095,0
13096,0
13097,0
13098,0
13099,0
13100,0
13101,0
13102,0
13103,0
13104,0
13105,0
13106,0
13107,0
13108,0
13109,0
13110,0
13111,0
13112,0
13113,0
13114,0
13115,0
13116,0
13117,0
13118,0
13119,0
13120,0
13121,0
13122,0
13123,0
13124,1
13125,0
13126,0
13127,0
13128,0
13129,0
13130,0
13131,0
13132,0
13133,0
13134,0
13135,0
13136,0
13137,0
13138,0
13139,0
13140,0
13141,0
13142,0
13143,0
13144,0
13145,0
13146,0
13147,0
13148,0
13149,0
13150,0
13151,0
13152,0
13153,0
13154,0
13155,0
13156,0
13157,0
13158,0
13159,0
13160,0
13161,0
13162,0
13163,0
13164,0
13165,0
13166,0
13167,0
13168,0
13169,0
13170,0
13171,0
13172,0
13173,0
13174,0
13175,0
13176,0
13177,0
13178,0
13179,0
13180,0
13181,0
13182,0
13183,0
13184,0
13185,0
13186,0
13187,0
13188,0
13189,0
13190,0
13191,0
13192,0
13193,0
13194,0
13195,0
13196,0
13197,0
13198,0
13199,0
13200,0
13201,0
13202,0
13203,0
13204,0
13205,0
13206,0
13207,0
13208,0
13209,0
13210,0
13211,0
13212,0
13213,0
13214,0
13215,0
13216,0
13217,0
13218,0
13219,0
13220,0
13221,0
13222,0
13223,0
13224,0
13225,0
13226,0
13227,0
13228,0
13229,0
13230,0
13231,0
13232,0
13233,0
13234,0
13235,0
13236,0
13237,0
13238,0
13239,0
13240,0
13241,0
13242,0
13243,0
13244,0
13245,0
13246,0
13247,0
13248,0
13249,0
13250,0
13251,0
13252,0
13253,0
13254,0
13255,0
13256,0
13257,0
13258,0
13259,0
13260,0
13261,0
13262,0
13263,0
13264,0
13265,0
13266,0
13267,0
13268,0
13269,0
13270,0
13271,0
13272,0
13273,0
13274,0
13275,0
13276,0
13277,0
13278,0
13279,0
13280,0
13281,0
13282,0
13283,0
13284,0
13285,0
13286,0
13287,0
13288,0
13289,0
13290,0
13291,0
13292,0
13293,0
13294,0
13295,0
13296,0
13297,0
13298,0
13299,0
13300,0
13301,0
13302,0
13303,0
13304,0
13305,0
13306,0
13307,0
13308,0
13309,0
13310,0
13311,0
13312,0
13313,0
13314,0
13315,0
13316,0
13317,0
13318,0
13319,0
13320,0
13321,0
13322,0
13323,0
13324,0
13325,0
13326,0
13327,0
13328,0
13329,0
13330,0
13331,0
13332,0
13333,0
13334,0
13335,0
13336,0
13337,0
13338,0
13339,0
13340,0
13341,0
13342,0
13343,0
13344,0
13345,0
13346,0
13347,0
13348,0
13349,0
13350,0
13351,0
13352,0
13353,0
13354,0
13355,0
13356,0
13357,0
13358,0
13359,0
13360,0
13361,0
13362,0
13363,0
13364,0
13365,0
13366,0
13367,0
13368,0
13369,0
13370,0
13371,0
13372,0
13373,0
13374,0
13375,0
13376,0
13377,0
13378,0
13379,0
13380,0
13381,0
13382,0
13383,0
13384,0
13385,0
13386,0
13387,0
13388,0
13389,0
13390,0
13391,0
13392,0
13393,0
13394,0
13395,0
13396,0
13397,0
13398,0
13399,0
13400,0
13401,0
13402,0
13403,0
13404,0
13405,0
13406,0
13407,0
13408,0
13409,0
13410,0
13411,0
13412,0
13413,0
13414,1
13415,0
13416,0
13417,0
13418,0
13419,0
13420,0
13421,0
13422,0
13423,0
13424,0
13425,0
13426,0
13427,0
13428,0
13429,0
13430,0
13431,0
13432,0
13433,0
13434,0
13435,0
13436,0
13437,0
13438,0
13439,0
13440,0
13441,0
13442,0
13443,0
13444,0
13445,0
13446,0
13447,0
13448,0
13449,0
13450,0
13451,0
13452,0
13453,0
13454,0
13455,0
13456,0
13457,0
13458,0
13459,0
13460,0
13461,0
13462,0
13463,0
13464,0
13465,0
13466,0
13467,0
13468,0
13469,0
13470,0
13471,0
13472,0
13473,0
13474,0
13475,0
13476,0
13477,0
13478,0
13479,0
13480,0
13481,0
13482,0
13483,0
13484,0
13485,0
13486,0
13487,0
13488,0
13489,0
13490,0
13491,0
13492,0
13493,0
13494,0
13495,0
13496,0
13497,0
13498,0
13499,0
13500,0
13501,0
13502,0
13503,0
13504,0
13505,0
13506,0
13507,0
13508,0
13509,0
13510,0
13511,0
13512,0
13513,0
13514,0
13515,0
13516,0
13517,0
13518,0
13519,0
13520,0
13521,0
13522,0
13523,0
13524,0
13525,0
13526,0
13527,0
13528,0
13529,0
13530,0
13531,0
13532,0
13533,0
13534,0
13535,0
13536,0
13537,0
13538,0
13539,0
13540,0
13541,0
13542,0
13543,0
13544,0
13545,0
13546,0
13547,0
13548,0
13549,0
13550,0
13551,0
13552,0
13553,0
13554,0
13555,0
13556,0
13557,0
13558,0
13559,0
13560,0
13561,0
13562,0
13563,0
13564,0
13565,0
13566,0
13567,0
13568,0
13569,0
13570,0
13571,0
13572,0
13573,0
13574,0
13575,0
13576,0
13577,0
13578,0
13579,0
13580,0
13581,0
13582,0
13583,0
13584,0
13585,0
13586,0
13587,0
13588,0
13589,0
13590,0
13591,0
13592,0
13593,0
13594,0
13595,0
13596,0
13597,0
13598,0
13599,0
13600,0
13601,0
13602,0
13603,0
13604,0
13605,0
13606,0
13607,0
13608,0
13609,0
13610,0
13611,0
13612,0
13613,0
13614,0
13615,0
13616,0
13617,0
13618,0
13619,0
13620,0
13621,0
13622,0
13623,0
13624,0
13625,0
13626,0
13627,0
13628,0
13629,0
13630,0
13631,0
13632,0
13633,0
13634,0
13635,0
13636,0
13637,0
13638,1
13639,0
13640,0
13641,0
13642,0
13643,0
13644,0
13645,0
13646,0
13647,0
13648,0
13649,0
13650,0
13651,0
13652,0
13653,0
13654,0
13655,0
13656,0
13657,0
13658,0
13659,0
13660,0
13661,0
13662,0
13663,0
13664,0
13665,0
13666,0
13667,0
13668,0
13669,0
13670,0
13671,0
13672,0
13673,0
13674,0
13675,0
13676,0
13677,0
13678,0
13679,0
13680,0
13681,0
13682,0
13683,0
13684,0
13685,0
13686,0
13687,0
13688,0
13689,0
13690,0
13691,0
13692,0
13693,0
13694,0
13695,0
13696,0
13697,0
13698,0
13699,0
13700,0
13701,0
13702,0
13703,0
13704,0
13705,0
13706,0
13707,0
13708,0
13709,0
13710,0
13711,0
13712,0
13713,0
13714,0
13715,0
13716,0
13717,0
13718,0
13719,0
13720,0
13721,0
13722,0
13723,0
13724,0
13725,0
13726,0
13727,0
13728,0
13729,0
13730,0
13731,0
13732,0
13733,0
13734,0
13735,0
13736,0
13737,0
13738,0
13739,0
13740,0
13741,0
13742,0
13743,0
13744,0
13745,0
13746,0
13747,0
13748,0
13749,0
13750,0
13751,0
13752,0
13753,0
13754,0
13755,0
13756,0
13757,0
13758,0
13759,0
13760,0
13761,0
13762,0
13763,0
13764,0
13765,0
13766,0
13767,0
13768,0
13769,0
13770,0
13771,0
13772,0
13773,0
13774,0
13775,0
13776,0
13777,0
13778,0
13779,0
13780,0
13781,0
13782,0
13783,0
13784,0
13785,0
13786,0
13787,0
13788,0
13789,0
13790,0
13791,0
13792,0
13793,0
13794,0
13795,0
13796,0
13797,0
13798,0
13799,0
13800,0
13801,0
13802,0
13803,0
13804,0
13805,0
13806,0
13807,0
13808,0
13809,0
13810,0
13811,0
13812,0
13813,0
13814,0
13815,0
13816,0
13817,0
13818,1
13819,0
13820,0
13821,0
13822,0
13823,0
13824,0
13825,0
13826,0
13827,0
13828,0
13829,0
13830,0
13831,0
13832,0
13833,0
13834,0
13835,0
13836,0
13837,0
13838,0
13839,0
13840,0
13841,0
13842,0
13843,0
13844,0
13845,0
13846,0
13847,0
13848,0
13849,0
13850,0
13851,0
13852,0
13853,0
13854,0
13855,0
13856,0
13857,0
13858,0
13859,0
13860,0
13861,0
13862,0
13863,0
13864,0
13865,0
13866,0
13867,0
13868,0
13869,0
13870,0
13871,0
13872,0
13873,0
13874,0
13875,0
13876,0
13877,0
13878,0
13879,0
13880,0
13881,0
13882,0
13883,0
13884,0
13885,0
13886,0
13887,0
13888,0
13889,0
13890,0
13891,0
13892,0
13893,0
13894,0
13895,0
13896,0
13897,0
13898,0
13899,0
13900,0
13901,0
13902,0
13903,0
13904,0
13905,0
13906,0
13907,0
13908,0
13909,0
13910,0
13911,0
13912,0
13913,0
13914,0
13915,0
13916,0
13917,0
13918,0
13919,0
13920,0
13921,0
13922,0
13923,0
13924,0
13925,0
13926,0
13927,0
13928,0
13929,0
13930,0
13931,0
13932,0
13933,0
13934,0
13935,0
13936,0
13937,0
13938,0
13939,0
13940,0
13941,0
13942,0
13943,0
13944,0
13945,0
13946,0
13947,0
13948,0
13949,0
13950,0
13951,0
13952,0
13953,0
13954,0
13955,0
13956,0
13957,0
13958,0
13959,0
13960,0
13961,0
13962,1
13963,0
13964,0
13965,0
13966,0
13967,0
13968,0
13969,0
13970,0
13971,0
13972,0
13973,0
13974,0
13975,0
13976,0
13977,0
13978,0
13979,0
13980,0
13981,0
13982,0
13983,0
13984,0
13985,0
13986,0
13987,0
13988,0
13989,0
13990,0
13991,0
13992,0
13993,0
13994,0
13995,0
13996,0
13997,0
13998,0
13999,0
14000,0
14001,0
14002,0
14003,0
14004,0
14005,0
14006,0
14007,0
14008,0
14009,0
14010,0
14011,0
14012,0
14013,0
14014,0
14015,0
14016,0
14017,0
14018,0
14019,0
14020,0
14021,0
14022,0
14023,0
14024,0
14025,0
14026,0
14027,0
14028,0
14029,0
14030,0
14031,0
14032,0
14033,0
14034,0
14035,0
14036,0
14037,0
14038,0
14039,0
14040,0
14041,0
14042,0
14043,0
14044,0
14045,0
14046,0
14047,0
14048,0
14049,0
14050,0
14051,0
14052,0
14053,0
14054,0
14055,0
14056,0
14057,0
14058,0
14059,0
14060,0
14061,0
14062,0
14063,0
14064,0
14065,0
14066,0
14067,0
14068,0
14069,0
14070,0
14071,0
14072,1
14073,0
14074,0
14075,0
14076,0
14077,0
14078,0
14079,0
14080,0
14081,0
14082,0
14083,0
14084,1
14085,0
14086,0
14087,0
14088,0
14089,0
14090,0
14091,0
14092,0
14093,0
14094,0
14095,0
14096,0
14097,0
14098,0
14099,0
14100,0
14101,0
14102,0
14103,0
14104,0
14105,0
14106,0
14107,0
14108,0
14109,0
14110,0
14111,0
14112,0
14113,0
14114,0
14115,0
14116,0
14117,0
14118,0
14119,0
14120,0
14121,0
14122,0
14123,0
14124,0
14125,0
14126,0
14127,0
14128,0
14129,0
14130,0
14131,0
14132,0
14133,0
14134,0
14135,0
14136,0
14137,0
14138,0
14139,0
14140,0
14141,0
14142,0
14143,0
14144,0
14145,0
14146,0
14147,0
14148,0
14149,0
14150,0
14151,0
14152,0
14153,0
14154,0
14155,0
14156,0
14157,0
14158,0
14159,0
14160,0
14161,0
14162,0
14163,0
14164,0
14165,0
14166,0
14167,0
14168,0
14169,0
14170,0
14171,0
14172,0
14173,0
14174,0
14175,0
14176,0
14177,0
14178,0
14179,0
14180,0
14181,0
14182,0
14183,0
14184,0
14185,0
14186,0
14187,0
14188,0
14189,0
14190,0
14191,0
14192,0
14193,0
14194,0
14195,0
14196,0
14197,0
14198,0
14199,0
14200,0
14201,0
14202,0
14203,0
14204,0
14205,0
14206,0
14207,0
14208,0
14209,0
14210,0
14211,0
14212,0
14213,0
14214,0
14215,0
14216,0
14217,0
14218,0
14219,0
14220,0
14221,0
14222,0
14223,0
14224,0
14225,0
14226,0
14227,0
14228,0
14229,0
14230,0
14231,0
14232,0
14233,0
14234,0
14235,0
14236,0
14237,0
14238,0
14239,0
14240,0
14241,0
14242,0
14243,0
14244,0
14245,0
14246,0
14247,0
14248,0
14249,0
14250,0
14251,0
14252,0
14253,0
14254,0
14255,0
14256,0
14257,0
14258,0
14259,0
14260,0
14261,0
14262,0
14263,0
14264,0
14265,0
14266,0
14267,0
14268,0
14269,0
14270,0
14271,0
14272,0
14273,0
14274,0
14275,0
14276,0
14277,0
14278,0
14279,0
14280,0
14281,0
14282,0
14283,0
14284,0
14285,0
14286,0
14287,0
14288,0
14289,0
14290,0
14291,0
14292,0
14293,0
14294,0
14295,0
14296,0
14297,0
14298,0
14299,0
14300,0
14301,0
14302,0
14303,0
14304,0
14305,0
14306,0
14307,0
14308,0
14309,0
14310,0
14311,0
14312,0
14313,0
14314,0
14315,0
14316,0
14317,0
14318,0
14319,0
14320,0
14321,0
14322,0
14323,0
14324,0
14325,0
14326,0
14327,0
14328,0
14329,0
14330,0
14331,0
14332,0
14333,0
14334,0
14335,0
14336,0
14337,0
14338,0
14339,0
14340,0
14341,0
14342,0
14343,0
14344,0
14345,0
14346,0
14347,0
14348,0
14349,0
14350,0
14351,0
14352,0
14353,0
14354,0
14355,0
14356,0
14357,0
14358,0
14359,0
14360,0
14361,0
14362,0
14363,0
14364,0
14365,0
14366,1
14367,0
14368,0
14369,0
14370,0
14371,0
14372,0
14373,0
14374,0
14375,0
14376,0
14377,0
14378,0
14379,0
14380,0
14381,0
14382,0
14383,0
14384,0
14385,0
14386,0
14387,0
14388,0
14389,0
14390,0
14391,0
14392,0
14393,0
14394,0
14395,0
14396,0
14397,0
14398,0
14399,0
14400,0
14401,0
14402,0
14403,0
14404,0
14405,0
14406,0
14407,0
14408,0
14409,0
14410,0
14411,0
14412,0
14413,0
14414,0
14415,0
14416,0
14417,0
14418,0
14419,0
14420,0
14421,0
14422,0
14423,0
14424,0
14425,0
14426,0
14427,0
14428,0
14429,0
14430,0
14431,0
14432,0
14433,0
14434,0
14435,0
14436,0
14437,0
14438,0
14439,0
14440,0
14441,0
14442,0
14443,0
14444,0
14445,0
14446,0
14447,0
14448,0
14449,0
14450,0
14451,0
14452,0
14453,0
14454,0
14455,0
14456,0
14457,0
14458,0
14459,0
14460,0
14461,0
14462,0
14463,0
14464,0
14465,0
14466,0
14467,0
14468,0
14469,0
14470,0
14471,0
14472,0
14473,0
14474,0
14475,0
14476,0
14477,0
14478,0
14479,0
14480,0
14481,0
14482,0
14483,0
14484,0
14485,0
14486,0
14487,0
14488,0
14489,0
14490,0
14491,0
14492,0
14493,0
14494,0
14495,0
14496,0
14497,0
14498,0
14499,0
14500,0
14501,0
14502,0
14503,0
14504,0
14505,0
14506,0
14507,0
14508,0
14509,0
14510,0
14511,0
14512,0
14513,0
14514,0
14515,0
14516,0
14517,0
14518,0
14519,0
14520,0
14521,0
14522,0
14523,0
14524,0
14525,0
14526,0
14527,0
14528,0
14529,0
14530,0
14531,0
14532,0
14533,0
14534,0
14535,0
14536,0
14537,0
14538,0
14539,0
14540,0
14541,0
14542,0
14543,0
14544,0
14545,0
14546,1
14547,0
14548,0
14549,0
14550,0
14551,0
14552,0
14553,0
14554,0
14555,0
14556,0
14557,0
14558,0
14559,0
14560,0
14561,0
14562,0
14563,0
14564,0
14565,0
14566,0
14567,0
14568,0
14569,0
14570,0
14571,0
14572,1
14573,0
14574,0
14575,0
14576,0
14577,0
14578,0
14579,0
14580,0
14581,0
14582,0
14583,0
14584,0
14585,0
14586,0
14587,0
14588,0
14589,0
14590,0
14591,0
14592,0
14593,0
14594,0
14595,0
14596,0
14597,0
14598,0
14599,0
14600,0
14601,0
14602,0
14603,0
14604,0
14605,0
14606,0
14607,0
14608,0
14609,0
14610,0
14611,0
14612,0
14613,0
14614,0
14615,0
14616,0
14617,0
14618,0
14619,0
14620,0
14621,0
14622,0
14623,0
14624,0
14625,0
14626,0
14627,0
14628,0
14629,0
14630,0
14631,0
14632,0
14633,0
14634,0
14635,0
14636,0
14637,0
14638,0
14639,0
14640,0
14641,0
14642,0
14643,0
14644,0
14645,0
14646,0
14647,0
14648,0
14649,0
14650,0
14651,0
14652,0
14653,0
14654,0
14655,0
14656,0
14657,0
14658,0
14659,0
14660,0
14661,0
14662,0
14663,0
14664,0
14665,0
14666,0
14667,0
14668,0
14669,0
14670,0
14671,0
14672,0
14673,0
14674,0
14675,0
14676,0
14677,0
14678,0
14679,0
14680,0
14681,0
14682,0
14683,0
14684,0
14685,0
14686,0
14687,0
14688,0
14689,0
14690,0
14691,0
14692,0
14693,0
14694,0
14695,0
14696,0
14697,0
14698,0
14699,0
14700,0
14701,0
14702,0
14703,0
14704,0
14705,0
14706,0
14707,0
14708,0
14709,0
14710,0
14711,0
14712,0
14713,0
14714,0
14715,0
14716,0
14717,0
14718,0
14719,0
14720,0
14721,0
14722,0
14723,0
14724,0
14725,0
14726,0
14727,0
14728,0
14729,0
14730,0
14731,0
14732,0
14733,0
14734,0
14735,0
14736,0
14737,0
14738,0
14739,0
14740,0
14741,0
14742,0
14743,0
14744,0
14745,0
14746,0
14747,0
14748,0
14749,0
14750,0
14751,0
14752,0
14753,0
14754,0
14755,0
14756,0
14757,0
14758,0
14759,0
14760,0
14761,0
14762,0
14763,0
14764,0
14765,0
14766,0
14767,0
14768,0
14769,0
14770,0
14771,0
14772,0
14773,0
14774,0
14775,0
14776,0
14777,0
14778,0
14779,0
14780,0
14781,0
14782,0
14783,0
14784,0
14785,0
14786,0
14787,0
14788,0
14789,0
14790,0
14791,0
14792,0
14793,0
14794,0
14795,0
14796,0
14797,0
14798,0
14799,0
14800,0
14801,0
14802,0
14803,0
14804,0
14805,0
14806,0
14807,0
14808,0
14809,0
14810,0
14811,0
14812,0
14813,0
14814,0
14815,0
14816,0
14817,0
14818,0
14819,0
14820,0
14821,0
14822,0
14823,0
14824,0
14825,0
14826,0
14827,0
14828,0
14829,0
14830,0
14831,0
14832,0
14833,0
14834,0
14835,0
14836,0
14837,0
14838,0
14839,0
14840,0
14841,0
14842,0
14843,0
14844,0
14845,0
14846,0
14847,0
14848,0
14849,0
14850,0
14851,0
14852,0
14853,0
14854,0
14855,0
14856,0
14857,0
14858,0
14859,0
14860,0
14861,0
14862,0
14863,0
14864,0
14865,0
14866,0
14867,0
14868,0
14869,0
14870,0
14871,0
14872,0
14873,0
14874,0
14875,0
14876,0
14877,0
14878,0
14879,0
14880,0
14881,0
14882,0
14883,0
14884,0
14885,0
14886,0
14887,0
14888,0
14889,0
14890,0
14891,0
14892,0
14893,0
14894,0
14895,0
14896,0
14897,0
14898,0
14899,0
14900,0
14901,0
14902,0
14903,0
14904,0
14905,0
14906,0
14907,0
14908,1
14909,0
14910,0
14911,0
14912,0
14913,0
14914,0
14915,0
14916,0
14917,0
14918,0
14919,0
14920,0
14921,0
14922,0
14923,0
14924,0
14925,0
14926,0
14927,0
14928,0
14929,0
14930,0
14931,0
14932,0
14933,0
14934,0
14935,0
14936,0
14937,0
14938,0
14939,0
14940,0
14941,0
14942,0
14943,0
14944,0
14945,0
14946,0
14947,0
14948,0
14949,0
14950,0
14951,0
14952,0
14953,0
14954,0
14955,0
14956,0
14957,0
14958,0
14959,0
14960,0
14961,0
14962,0
14963,0
14964,0
14965,0
14966,0
14967,0
14968,0
14969,0
14970,0
14971,0
14972,0
14973,0
14974,0
14975,0
14976,0
14977,0
14978,0
14979,0
14980,0
14981,0
14982,0
14983,0
14984,0
14985,0
14986,0
14987,0
14988,0
14989,0
14990,0
14991,0
14992,0
14993,0
14994,0
14995,0
14996,0
14997,0
14998,0
14999,0
15000,0
15001,0
15002,0
15003,0
15004,0
15005,0
15006,0
15007,0
15008,0
15009,0
15010,0
15011,0
15012,0
15013,0
15014,0
15015,0
15016,0
15017,0
15018,0
15019,0
15020,0
15021,0
15022,0
15023,0
15024,0
15025,0
15026,0
15027,0
15028,0
15029,0
15030,0
15031,0
15032,0
15033,0
15034,0
15035,0
15036,0
15037,0
15038,0
15039,0
15040,0
15041,0
15042,0
15043,0
15044,0
15045,0
15046,0
15047,0
15048,0
15049,0
15050,0
15051,0
15052,0
15053,0
15054,0
15055,0
15056,0
15057,0
15058,0
15059,0
15060,0
15061,0
15062,0
15063,0
15064,0
15065,0
15066,0
15067,0
15068,0
15069,0
15070,0
15071,0
15072,0
15073,0
15074,0
15075,0
15076,0
15077,0
15078,0
15079,0
15080,0
15081,0
15082,0
15083,0
15084,0
15085,0
15086,0
15087,0
15088,0
15089,0
15090,0
15091,0
15092,0
15093,0
15094,0
15095,0
15096,0
15097,0
15098,0
15099,0
15100,0
15101,0
15102,0
15103,0
15104,0
15105,0
15106,0
15107,0
15108,0
15109,0
15110,0
15111,0
15112,0
15113,0
15114,0
15115,0
15116,0
15117,0
15118,0
15119,0
15120,0
15121,0
15122,0
15123,0
15124,0
15125,0
15126,0
15127,0
15128,0
15129,0
15130,0
15131,0
15132,0
15133,0
15134,0
15135,0
15136,0
15137,0
15138,0
15139,0
15140,0
15141,0
15142,0
15143,0
15144,0
15145,0
15146,0
15147,0
15148,0
15149,0
15150,0
15151,0
15152,0
15153,0
15154,0
15155,0
15156,0
15157,0
15158,0
15159,0
15160,0
15161,0
15162,0
15163,0
15164,0
15165,0
15166,0
15167,0
15168,0
15169,0
15170,0
15171,0
15172,0
15173,0
15174,0
15175,0
15176,0
15177,0
15178,0
15179,0
15180,0
15181,0
15182,0
15183,0
15184,0
15185,0
15186,0
15187,0
15188,0
15189,0
15190,0
15191,0
15192,0
15193,0
15194,0
15195,0
15196,0
15197,0
15198,0
15199,0
15200,0
15201,0
15202,0
15203,0
15204,0
15205,0
15206,0
15207,0
15208,0
15209,0
15210,0
15211,0
15212,0
15213,0
15214,0
15215,0
15216,0
15217,0
15218,0
15219,0
15220,0
15221,0
15222,0
15223,0
15224,0
15225,0
15226,0
15227,0
15228,0
15229,0
15230,0
15231,0
15232,0
15233,0
15234,1
15235,0
15236,0
15237,0
15238,0
15239,0
15240,0
15241,0
15242,0
15243,0
15244,0
15245,0
15246,0
15247,0
15248,0
15249,0
15250,0
15251,0
15252,0
15253,0
15254,0
15255,0
15256,0
15257,0
15258,0
15259,0
15260,0
15261,0
15262,0
15263,0
15264,0
15265,0
15266,0
15267,0
15268,0
15269,0
15270,0
15271,0
15272,0
15273,0
15274,0
15275,0
15276,0
15277,0
15278,0
15279,0
15280,0
15281,0
15282,0
15283,0
15284,0
15285,0
15286,0
15287,0
15288,0
15289,0
15290,0
15291,0
15292,0
15293,0
15294,0
15295,0
15296,0
15297,0
15298,0
15299,0
15300,0
15301,0
15302,0
15303,0
15304,0
15305,0
15306,0
15307,0
15308,0
15309,0
15310,0
15311,0
15312,0
15313,0
15314,0
15315,0
15316,0
15317,0
15318,0
15319,0
15320,0
15321,0
15322,0
15323,0
15324,0
15325,0
15326,0
15327,0
15328,0
15329,0
15330,0
15331,0
15332,0
15333,0
15334,0
15335,0
15336,0
15337,0
15338,0
15339,0
15340,0
15341,0
15342,0
15343,0
15344,0
15345,0
15346,0
15347,0
15348,0
15349,0
15350,0
15351,0
15352,0
15353,0
15354,0
15355,0
15356,0
15357,0
15358,0
15359,0
15360,0
15361,0
15362,0
15363,0
15364,0
15365,0
15366,0
15367,0
15368,0
15369,0
15370,0
15371,0
15372,0
15373,0
15374,0
15375,0
15376,0
15377,0
15378,0
15379,0
15380,0
15381,0
15382,0
15383,0
15384,0
15385,0
15386,0
15387,0
15388,0
15389,0
15390,0
15391,0
15392,0
15393,0
15394,0
15395,0
15396,0
15397,0
15398,0
15399,0
15400,0
15401,0
15402,0
15403,0
15404,0
15405,0
15406,0
15407,0
15408,0
15409,0
15410,0
15411,0
15412,0
15413,0
15414,0
15415,0
15416,0
15417,0
15418,0
15419,0
15420,0
15421,0
15422,0
15423,0
15424,0
15425,0
15426,0
15427,0
15428,0
15429,0
15430,0
15431,0
15432,0
15433,0
15434,0
15435,0
15436,0
15437,0
15438,0
15439,0
15440,0
15441,0
15442,0
15443,0
15444,0
15445,0
15446,0
15447,0
15448,0
15449,0
15450,0
15451,0
15452,0
15453,0
15454,0
15455,0
15456,0
15457,0
15458,0
15459,0
15460,0
15461,0
15462,0
15463,0
15464,0
15465,0
15466,0
15467,0
15468,0
15469,0
15470,0
15471,0
15472,0
15473,0
15474,0
15475,0
15476,0
15477,0
15478,0
15479,0
15480,0
15481,0
15482,0
15483,0
15484,0
15485,0
15486,0
15487,0
15488,0
15489,0
15490,0
15491,0
15492,0
15493,0
15494,0
15495,0
15496,0
15497,0
15498,0
15499,0
15500,0
15501,0
15502,0
15503,0
15504,0
15505,0
15506,0
15507,0
15508,0
15509,0
15510,0
15511,0
15512,0
15513,0
15514,0
15515,0
15516,0
15517,0
15518,0
15519,0
15520,0
15521,0
15522,0
15523,0
15524,0
15525,0
15526,0
15527,0
15528,0
15529,0
15530,0
15531,0
15532,0
15533,0
15534,0
15535,0
15536,0
15537,0
15538,0
15539,0
15540,0
15541,0
15542,0
15543,0
15544,0
15545,0
15546,0
15547,0
15548,0
15549,0
15550,0
15551,0
15552,0
15553,0
15554,0
15555,0
15556,0
15557,0
15558,0
15559,0
15560,0
15561,0
15562,0
15563,0
15564,0
15565,0
15566,0
15567,0
15568,0
15569,0
15570,0
15571,0
15572,0
15573,0
15574,0
15575,0
15576,0
15577,0
15578,0
15579,0
15580,0
15581,0
15582,0
15583,0
15584,0
15585,0
15586,0
15587,0
15588,0
15589,0
15590,0
15591,0
15592,0
15593,0
15594,0
15595,0
15596,0
15597,0
15598,0
15599,0
15600,0
15601,0
15602,0
15603,0
15604,0
15605,0
15606,0
15607,0
15608,0
15609,0
15610,0
15611,0
15612,0
15613,0
15614,0
15615,0
15616,0
15617,0
15618,0
15619,0
15620,0
15621,0
15622,0
15623,0
15624,0
15625,0
15626,0
15627,0
15628,0
15629,0
15630,0
15631,0
15632,0
15633,0
15634,0
15635,0
15636,0
15637,0
15638,0
15639,0
15640,0
15641,0
15642,0
15643,0
15644,0
15645,0
15646,0
15647,0
15648,0
15649,0
15650,0
15651,0
15652,0
15653,0
15654,0
15655,0
15656,0
15657,0
15658,0
15659,0
15660,0
15661,0
15662,0
15663,0
15664,0
15665,0
15666,0
15667,0
15668,0
15669,0
15670,0
15671,0
15672,0
15673,0
15674,0
15675,0
15676,0
15677,0
15678,0
15679,0
15680,0
15681,0
15682,0
15683,0
15684,0
15685,0
15686,0
15687,0
15688,0
15689,0
15690,0
15691,0
15692,0
15693,0
15694,0
15695,0
15696,0
15697,0
15698,0
15699,0
15700,0
15701,0
15702,0
15703,0
15704,0
15705,0
15706,0
15707,0
15708,0
15709,0
15710,0
15711,0
15712,0
15713,0
15714,0
15715,0
15716,0
15717,0
15718,0
15719,0
15720,0
15721,0
15722,0
15723,0
15724,0
15725,0
15726,0
15727,0
15728,0
15729,0
15730,0
15731,0
15732,0
15733,0
15734,0
15735,0
15736,0
15737,0
15738,0
15739,0
15740,0
15741,0
15742,0
15743,0
15744,0
15745,0
15746,0
15747,0
15748,0
15749,0
15750,0
15751,0
15752,0
15753,0
15754,0
15755,0
15756,0
15757,0
15758,0
15759,0
15760,0
15761,0
15762,0
15763,0
15764,0
15765,0
15766,0
15767,0
15768,0
15769,0
15770,0
15771,0
15772,0
15773,0
15774,0
15775,0
15776,0
15777,0
15778,0
15779,0
15780,0
15781,0
15782,0
15783,0
15784,0
15785,0
15786,0
15787,0
15788,0
15789,0
15790,0
15791,0
15792,0
15793,0
15794,0
15795,0
15796,0
15797,0
15798,0
15799,0
15800,0
15801,0
15802,0
15803,0
15804,0
15805,0
15806,0
15807,0
15808,0
15809,0
15810,0
15811,0
15812,0
15813,0
15814,0
15815,0
15816,0
15817,0
15818,0
15819,0
15820,0
15821,0
15822,0
15823,0
15824,0
15825,0
15826,0
15827,0
15828,0
15829,0
15830,0
15831,0
15832,0
15833,0
15834,0
15835,0
15836,0
15837,0
15838,0
15839,0
15840,0
15841,0
15842,0
15843,0
15844,0
15845,0
15846,0
15847,0
15848,0
15849,0
15850,0
15851,0
15852,0
15853,0
15854,0
15855,0
15856,0
15857,0
15858,0
15859,0
15860,0
15861,0
15862,0
15863,0
15864,0
15865,0
15866,0
15867,0
15868,0
15869,0
15870,0
15871,0
15872,0
15873,0
15874,0
15875,0
15876,0
15877,0
15878,0
15879,0
15880,0
15881,0
15882,0
15883,0
15884,0
15885,0
15886,0
15887,0
15888,0
15889,0
15890,0
15891,0
15892,0
15893,0
15894,0
15895,0
15896,0
15897,0
15898,0
15899,0
15900,0
15901,0
15902,0
15903,0
15904,0
15905,0
15906,0
15907,0
15908,0
15909,0
15910,0
15911,0
15912,0
15913,0
15914,0
15915,0
15916,0
15917,0
15918,0
15919,0
15920,0
15921,0
15922,0
15923,0
15924,0
15925,0
15926,0
15927,0
15928,0
15929,0
15930,0
15931,0
15932,0
15933,0
15934,0
15935,0
15936,0
15937,0
15938,0
15939,0
15940,0
15941,0
15942,0
15943,0
15944,0
15945,0
15946,0
15947,0
15948,0
15949,0
15950,0
15951,0
15952,0
15953,0
15954,0
15955,0
15956,0
15957,0
15958,0
15959,0
15960,0
15961,0
15962,0
15963,0
15964,0
15965,0
15966,0
15967,0
15968,0
15969,0
15970,0
15971,0
15972,0
15973,0
15974,0
15975,0
15976,0
15977,0
15978,0
15979,0
15980,0
15981,0
15982,0
15983,0
15984,0
15985,0
15986,0
15987,0
15988,0
15989,0
15990,0
15991,0
15992,0
15993,0
15994,0
15995,0
15996,0
15997,0
15998,0
15999,0
16000,0
16001,0
16002,0
16003,0
16004,0
16005,0
16006,0
16007,0
16008,0
16009,0
16010,0
16011,0
16012,0
16013,0
16014,0
16015,0
16016,0
16017,0
16018,0
16019,0
16020,0
16021,0
16022,0
16023,0
16024,0
16025,0
16026,0
16027,0
16028,0
16029,0
16030,0
16031,0
16032,0
16033,0
16034,0
16035,0
16036,0
16037,0
16038,0
16039,0
16040,0
16041,0
16042,0
16043,0
16044,0
16045,0
16046,0
16047,0
16048,0
16049,0
16050,0
16051,0
16052,0
16053,0
16054,0
16055,0
16056,0
16057,0
16058,0
16059,0
16060,0
16061,0
16062,0
16063,0
16064,0
16065,0
16066,0
16067,0
16068,0
16069,0
16070,0
16071,0
16072,0
16073,0
16074,0
16075,0
16076,0
16077,0
16078,0
16079,0
16080,0
16081,0
16082,0
16083,0
16084,0
16085,0
16086,0
16087,0
16088,0
16089,0
16090,0
16091,0
16092,0
16093,0
16094,0
16095,0
16096,0
16097,0
16098,0
16099,0
16100,0
16101,0
16102,0
16103,0
16104,0
16105,0
16106,0
16107,0
16108,0
16109,0
16110,0
16111,0
16112,0
16113,0
16114,0
16115,0
16116,0
16117,0
16118,0
16119,0
16120,0
16121,0
16122,0
16123,0
16124,0
16125,0
16126,0
16127,0
16128,0
16129,0
16130,0
16131,0
16132,0
16133,0
16134,0
16135,0
16136,0
16137,0
16138,0
16139,0
16140,0
16141,0
16142,0
16143,0
16144,0
16145,0
16146,0
16147,0
16148,0
16149,0
16150,0
16151,0
16152,0
16153,0
16154,0
16155,0
16156,0
16157,0
16158,0
16159,0
16160,0
16161,0
16162,0
16163,0
16164,0
16165,0
16166,0
16167,0
16168,0
16169,0
16170,0
16171,0
16172,0
16173,0
16174,0
16175,0
16176,0
16177,0
16178,0
16179,0
16180,0
16181,0
16182,0
16183,0
16184,0
16185,0
16186,0
16187,0
16188,0
16189,0
16190,0
16191,0
16192,0
16193,0
16194,0
16195,0
16196,0
16197,0
16198,0
16199,0
16200,0
16201,0
16202,0
16203,0
16204,0
16205,0
16206,0
16207,0
16208,0
16209,0
16210,0
16211,0
16212,0
16213,0
16214,0
16215,0
16216,0
16217,0
16218,0
16219,0
16220,0
16221,0
16222,0
16223,0
16224,0
16225,0
16226,0
16227,0
16228,0
16229,0
16230,0
16231,0
16232,0
16233,0
16234,0
16235,0
16236,0
16237,0
16238,0
16239,0
16240,0
16241,0
16242,0
16243,0
16244,0
16245,0
16246,0
16247,0
16248,0
16249,0
16250,0
16251,0
16252,0
16253,0
16254,0
16255,0
16256,0
16257,0
16258,0
16259,0
16260,0
16261,0
16262,0
16263,0
16264,0
16265,0
16266,0
16267,0
16268,0
16269,0
16270,0
16271,0
16272,0
16273,0
16274,0
16275,0
16276,0
16277,0
16278,0
16279,0
16280,0
16281,0
16282,0
16283,0
16284,0
16285,0
16286,0
16287,0
16288,0
16289,0
16290,0
16291,0
16292,0
16293,0
16294,0
16295,0
16296,0
16297,0
16298,0
16299,0
16300,0
16301,0
16302,0
16303,0
16304,0
16305,0
16306,0
16307,0
16308,0
16309,0
16310,0
16311,0
16312,0
16313,0
16314,0
16315,0
16316,0
16317,0
16318,0
16319,0
16320,0
16321,0
16322,0
16323,0
16324,0
16325,0
16326,0
16327,0
16328,0
16329,0
16330,0
16331,0
16332,0
16333,0
16334,0
16335,0
16336,0
16337,0
16338,0
16339,0
16340,0
16341,0
16342,0
16343,0
16344,0
16345,0
16346,0
16347,0
16348,0
16349,0
16350,0
16351,0
16352,0
16353,0
16354,0
16355,0
16356,0
16357,0
16358,0
16359,0
16360,0
16361,0
16362,0
16363,0
16364,0
16365,0
16366,0
16367,0
16368,0
16369,0
16370,0
16371,0
16372,0
16373,0
16374,0
16375,0
16376,0
16377,0
16378,0
16379,0
16380,0
16381,0
16382,0
16383,0
16384,0
16385,0
16386,0
16387,0
16388,0
16389,0
16390,0
16391,0
16392,0
16393,0
16394,0
16395,0
16396,0
16397,0
16398,0
16399,0
16400,0
16401,0
16402,0
16403,0
16404,0
16405,0
16406,0
16407,0
16408,0
16409,0
16410,0
16411,0
16412,0
16413,0
16414,0
16415,0
16416,0
16417,0
16418,0
16419,0
16420,0
16421,0
16422,0
16423,0
16424,0
16425,0
16426,1
16427,0
16428,0
16429,0
16430,0
16431,0
16432,0
16433,0
16434,0
16435,0
16436,0
16437,0
16438,0
16439,0
16440,0
16441,0
16442,0
16443,0
16444,0
16445,0
16446,0
16447,0
16448,0
16449,0
16450,0
16451,0
16452,0
16453,0
16454,0
16455,0
16456,0
16457,0
16458,0
16459,0
16460,0
16461,0
16462,0
16463,0
16464,0
16465,0
16466,0
16467,0
16468,0
16469,0
16470,0
16471,0
16472,0
16473,0
16474,0
16475,0
16476,0
16477,0
16478,0
16479,0
16480,0
16481,0
16482,0
16483,0
16484,0
16485,0
16486,0
16487,0
16488,0
16489,0
16490,0
16491,0
16492,0
16493,0
16494,0
16495,0
16496,0
16497,0
16498,0
16499,0
16500,0
16501,0
16502,0
16503,0
16504,0
16505,0
16506,0
16507,0
16508,0
16509,0
16510,0
16511,0
16512,0
16513,0
16514,0
16515,0
16516,0
16517,0
16518,0
16519,0
16520,0
16521,0
16522,0
16523,0
16524,0
16525,0
16526,0
16527,0
16528,0
16529,0
16530,0
16531,0
16532,0
16533,0
16534,0
16535,0
16536,0
16537,0
16538,0
16539,0
16540,0
16541,0
16542,0
16543,0
16544,0
16545,0
16546,0
16547,0
16548,0
16549,0
16550,0
16551,0
16552,0
16553,0
16554,0
16555,0
16556,0
16557,0
16558,0
16559,0
16560,0
16561,0
16562,0
16563,0
16564,0
16565,0
16566,0
16567,0
16568,0
16569,0
16570,0
16571,0
16572,0
16573,0
16574,0
16575,0
16576,0
16577,0
16578,0
16579,0
16580,0
16581,0
16582,0
16583,0
16584,0
16585,0
16586,0
16587,0
16588,0
16589,0
16590,0
16591,0
16592,0
16593,0
16594,0
16595,0
16596,0
16597,0
16598,0
16599,0
16600,0
16601,0
16602,0
16603,0
16604,0
16605,0
16606,0
16607,0
16608,0
16609,0
16610,0
16611,0
16612,0
16613,0
16614,0
16615,0
16616,0
16617,0
16618,0
16619,0
16620,0
16621,0
16622,0
16623,0
16624,0
16625,0
16626,0
16627,0
16628,0
16629,0
16630,0
16631,0
16632,0
16633,0
16634,0
16635,0
16636,0
16637,0
16638,0
16639,0
16640,0
16641,0
16642,0
16643,0
16644,0
16645,0
16646,0
16647,0
16648,0
16649,0
16650,0
16651,0
16652,0
16653,0
16654,0
16655,0
16656,0
16657,0
16658,0
16659,0
16660,0
16661,0
16662,0
16663,0
16664,0
16665,0
16666,0
16667,0
16668,0
16669,0
16670,0
16671,0
16672,0
16673,0
16674,0
16675,0
16676,0
16677,0
16678,0
16679,0
16680,0
16681,0
16682,0
16683,0
16684,0
16685,0
16686,0
16687,0
16688,0
16689,0
16690,0
16691,0
16692,0
16693,0
16694,0
16695,0
16696,0
16697,0
16698,0
16699,0
16700,0
16701,0
16702,0
16703,0
16704,0
16705,0
16706,0
16707,0
16708,0
16709,0
16710,0
16711,0
16712,0
16713,0
16714,0
16715,0
16716,0
16717,0
16718,0
16719,0
16720,0
16721,0
16722,0
16723,0
16724,0
16725,0
16726,0
16727,0
16728,0
16729,0
16730,0
16731,0
16732,0
16733,0
16734,0
16735,0
16736,0
16737,0
16738,0
16739,0
16740,0
16741,0
16742,0
16743,0
16744,0
16745,0
16746,0
16747,0
16748,0
16749,0
16750,0
16751,0
16752,0
16753,0
16754,0
16755,0
16756,0
16757,0
16758,0
16759,0
16760,0
16761,0
16762,0
16763,0
16764,0
16765,0
16766,0
16767,0
16768,0
16769,0
16770,0
16771,0
16772,0
16773,0
16774,0
16775,0
16776,0
16777,0
16778,0
16779,0
16780,0
16781,0
16782,0
16783,0
16784,0
16785,0
16786,0
16787,0
16788,0
16789,0
16790,0
16791,0
16792,0
16793,0
16794,0
16795,0
16796,0
16797,0
16798,0
16799,0
16800,0
16801,0
16802,0
16803,0
16804,0
16805,0
16806,0
16807,0
16808,0
16809,0
16810,0
16811,0
16812,0
16813,0
16814,0
16815,0
16816,0
16817,0
16818,0
16819,0
16820,0
16821,0
16822,0
16823,0
16824,0
16825,0
16826,0
16827,0
16828,0
16829,0
16830,0
16831,0
16832,0
16833,0
16834,0
16835,0
16836,0
16837,0
16838,0
16839,0
16840,0
16841,0
16842,0
16843,0
16844,0
16845,0
16846,0
16847,0
16848,0
16849,0
16850,0
16851,0
16852,0
16853,0
16854,0
16855,0
16856,0
16857,0
16858,0
16859,0
16860,0
16861,0
16862,0
16863,0
16864,0
16865,0
16866,0
16867,0
16868,0
16869,0
16870,0
16871,0
16872,0
16873,0
16874,0
16875,0
16876,0
16877,0
16878,0
16879,0
16880,0
16881,0
16882,0
16883,0
16884,0
16885,0
16886,0
16887,0
16888,0
16889,0
16890,0
16891,0
16892,0
16893,0
16894,0
16895,0
16896,0
16897,0
16898,0
16899,0
16900,0
16901,0
16902,0
16903,0
16904,0
16905,0
16906,0
16907,0
16908,0
16909,0
16910,0
16911,0
16912,0
16913,0
16914,0
16915,0
16916,0
16917,0
16918,0
16919,0
16920,0
16921,0
16922,0
16923,0
16924,0
16925,0
16926,0
16927,0
16928,0
16929,0
16930,0
16931,0
16932,0
16933,0
16934,0
16935,0
16936,0
16937,0
16938,0
16939,0
16940,0
16941,0
16942,0
16943,0
16944,0
16945,0
16946,0
16947,0
16948,0
16949,0
16950,0
16951,0
16952,0
16953,0
16954,0
16955,0
16956,0
16957,0
16958,0
16959,0
16960,0
16961,0
16962,0
16963,0
16964,0
16965,0
16966,0
16967,0
16968,0
16969,0
16970,0
16971,0
16972,0
16973,0
16974,0
16975,0
16976,0
16977,0
16978,0
16979,0
16980,0
16981,0
16982,0
16983,0
16984,0
16985,0
16986,0
16987,0
16988,0
16989,0
16990,0
16991,0
16992,0
16993,0
16994,0
16995,0
16996,0
16997,0
16998,0
16999,0
17000,0
17001,0
17002,0
17003,0
17004,0
17005,0
17006,0
17007,0
17008,0
17009,0
17010,0
17011,0
17012,0
17013,0
17014,0
17015,0
17016,0
17017,0
17018,0
17019,0
17020,0
17021,0
17022,0
17023,0
17024,0
17025,0
17026,0
17027,0
17028,0
17029,0
17030,0
17031,0
17032,0
17033,0
17034,0
17035,0
17036,0
17037,0
17038,0
17039,0
17040,0
17041,0
17042,0
17043,0
17044,0
17045,0
17046,0
17047,0
17048,0
17049,0
17050,0
17051,0
17052,0
17053,0
17054,0
17055,0
17056,0
17057,0
17058,0
17059,0
17060,0
17061,0
17062,0
17063,0
17064,1
17065,0
17066,0
17067,0
17068,0
17069,0
17070,0
17071,0
17072,0
17073,0
17074,0
17075,0
17076,0
17077,0
17078,0
17079,0
17080,0
17081,0
17082,0
17083,0
17084,0
17085,0
17086,0
17087,0
17088,0
17089,0
17090,0
17091,0
17092,0
17093,0
17094,0
17095,0
17096,0
17097,0
17098,0
17099,0
17100,0
17101,0
17102,0
17103,0
17104,0
17105,0
17106,0
17107,0
17108,0
17109,0
17110,0
17111,0
17112,0
17113,0
17114,0
17115,0
17116,0
17117,0
17118,0
17119,0
17120,0
17121,0
17122,1
17123,0
17124,0
17125,0
17126,0
17127,0
17128,0
17129,0
17130,0
17131,0
17132,0
17133,0
17134,0
17135,0
17136,0
17137,0
17138,0
17139,0
17140,0
17141,0
17142,0
17143,0
17144,0
17145,0
17146,0
17147,0
17148,0
17149,0
17150,0
17151,0
17152,0
17153,0
17154,0
17155,0
17156,0
17157,0
17158,0
17159,0
17160,0
17161,0
17162,0
17163,0
17164,0
17165,0
17166,0
17167,0
17168,0
17169,0
17170,0
17171,0
17172,0
17173,0
17174,0
17175,0
17176,0
17177,0
17178,0
17179,0
17180,0
17181,0
17182,0
17183,0
17184,0
17185,0
17186,0
17187,0
17188,0
17189,0
17190,0
17191,0
17192,0
17193,0
17194,0
17195,0
17196,0
17197,0
17198,0
17199,0
17200,0
17201,0
17202,0
17203,0
17204,0
17205,0
17206,0
17207,0
17208,0
17209,0
17210,0
17211,0
17212,0
17213,0
17214,0
17215,0
17216,0
17217,0
17218,0
17219,0
17220,0
17221,0
17222,0
17223,0
17224,0
17225,0
17226,0
17227,0
17228,0
17229,0
17230,0
17231,0
17232,0
17233,0
17234,0
17235,0
17236,0
17237,0
17238,0
17239,0
17240,0
17241,0
17242,0
17243,0
17244,0
17245,0
17246,0
17247,0
17248,0
17249,0
17250,0
17251,0
17252,0
17253,0
17254,0
17255,0
17256,0
17257,0
17258,0
17259,0
17260,0
17261,0
17262,0
17263,0
17264,0
17265,0
17266,0
17267,0
17268,0
17269,0
17270,0
17271,0
17272,0
17273,0
17274,0
17275,0
17276,0
17277,0
17278,0
17279,0
17280,0
17281,0
17282,0
17283,0
17284,0
17285,0
17286,0
17287,0
17288,0
17289,0
17290,0
17291,0
17292,0
17293,0
17294,0
17295,0
17296,0
17297,0
17298,0
17299,0
17300,0
17301,0
17302,0
17303,0
17304,0
17305,0
17306,0
17307,0
17308,0
17309,0
17310,0
17311,0
17312,0
17313,0
17314,0
17315,0
17316,0
17317,0
17318,0
17319,0
17320,0
17321,0
17322,0
17323,0
17324,0
17325,0
17326,0
17327,0
17328,0
17329,0
17330,0
17331,0
17332,0
17333,0
17334,0
17335,0
17336,0
17337,0
17338,0
17339,0
17340,0
17341,0
17342,0
17343,0
17344,0
17345,0
17346,0
17347,0
17348,0
17349,0
17350,0
17351,0
17352,0
17353,0
17354,0
17355,0
17356,0
17357,0
17358,0
17359,0
17360,0
17361,0
17362,0
17363,0
17364,0
17365,0
17366,0
17367,0
17368,0
17369,0
17370,0
17371,0
17372,0
17373,0
17374,0
17375,0
17376,0
17377,0
17378,0
17379,0
17380,0
17381,0
17382,0
17383,0
17384,0
17385,0
17386,0
17387,0
17388,0
17389,0
17390,0
17391,0
17392,0
17393,0
17394,0
17395,0
17396,0
17397,0
17398,0
17399,0
17400,0
17401,0
17402,0
17403,0
17404,0
17405,0
17406,0
17407,0
17408,0
17409,0
17410,0
17411,0
17412,0
17413,0
17414,0
17415,0
17416,0
17417,0
17418,0
17419,0
17420,0
17421,0
17422,0
17423,0
17424,0
17425,0
17426,0
17427,0
17428,0
17429,0
17430,0
17431,0
17432,0
17433,0
17434,0
17435,0
17436,0
17437,0
17438,0
17439,0
17440,0
17441,0
17442,0
17443,0
17444,0
17445,0
17446,0
17447,0
17448,0
17449,0
17450,0
17451,0
17452,0
17453,0
17454,0
17455,0
17456,0
17457,0
17458,0
17459,0
17460,0
17461,0
17462,0
17463,0
17464,0
17465,0
17466,0
17467,0
17468,0
17469,0
17470,0
17471,0
17472,0
17473,0
17474,0
17475,0
17476,0
17477,0
17478,0
17479,0
17480,0
17481,0
17482,0
17483,0
17484,0
17485,0
17486,0
17487,0
17488,0
17489,0
17490,0
17491,0
17492,0
17493,0
17494,0
17495,0
17496,0
17497,0
17498,0
17499,0
17500,0
17501,0
17502,0
17503,0
17504,0
17505,0
17506,0
17507,0
17508,0
17509,0
17510,0
17511,0
17512,0
17513,0
17514,0
17515,0
17516,0
17517,0
17518,0
17519,0
17520,0
17521,0
17522,0
17523,0
17524,0
17525,0
17526,0
17527,0
17528,0
17529,0
17530,0
17531,0
17532,0
17533,0
17534,0
17535,0
17536,0
17537,0
17538,0
17539,0
17540,0
17541,0
17542,0
17543,0
17544,0
17545,0
17546,0
17547,0
17548,0
17549,0
17550,0
17551,0
17552,0
17553,0
17554,0
17555,0
17556,0
17557,0
17558,0
17559,0
17560,0
17561,0
17562,0
17563,0
17564,0
17565,0
17566,0
17567,0
17568,0
17569,0
17570,0
17571,0
17572,0
17573,0
17574,0
17575,0
17576,0
17577,0
17578,0
17579,0
17580,0
17581,0
17582,0
17583,0
17584,0
17585,0
17586,0
17587,0
17588,0
17589,0
17590,0
17591,0
17592,0
17593,0
17594,0
17595,0
17596,0
17597,0
17598,0
17599,0
17600,0
17601,0
17602,0
17603,0
17604,0
17605,0
17606,0
17607,0
17608,0
17609,0
17610,0
17611,0
17612,0
17613,0
17614,0
17615,0
17616,0
17617,0
17618,0
17619,0
17620,0
17621,0
17622,0
17623,0
17624,0
17625,0
17626,0
17627,0
17628,0
17629,0
17630,0
17631,0
17632,0
17633,0
17634,0
17635,0
17636,0
17637,0
17638,0
17639,0
17640,0
17641,0
17642,0
17643,0
17644,0
17645,0
17646,0
17647,0
17648,0
17649,0
17650,0
17651,0
17652,0
17653,0
17654,0
17655,0
17656,0
17657,0
17658,0
17659,0
17660,0
17661,0
17662,0
17663,0
17664,0
17665,0
17666,0
17667,0
17668,0
17669,0
17670,0
17671,0
17672,0
17673,0
17674,0
17675,0
17676,0
17677,0
17678,0
17679,0
17680,0
17681,0
17682,0
17683,0
17684,0
17685,0
17686,0
17687,0
17688,0
17689,0
17690,0
17691,0
17692,0
17693,0
17694,0
17695,0
17696,0
17697,0
17698,0
17699,0
17700,0
17701,0
17702,0
17703,0
17704,0
17705,0
17706,0
17707,0
17708,0
17709,0
17710,0
17711,0
17712,0
17713,0
17714,0
17715,0
17716,0
17717,0
17718,0
17719,0
17720,0
17721,0
17722,0
17723,0
17724,0
17725,0
17726,0
17727,0
17728,0
17729,0
17730,0
17731,0
17732,0
17733,0
17734,0
17735,0
17736,0
17737,0
17738,0
17739,0
17740,0
17741,0
17742,0
17743,0
17744,0
17745,0
17746,0
17747,0
17748,0
17749,0
17750,0
17751,0
17752,0
17753,0
17754,0
17755,0
17756,0
17757,0
17758,0
17759,0
17760,0
17761,0
17762,0
17763,0
17764,0
17765,0
17766,0
17767,0
17768,0
17769,0
17770,0
17771,0
17772,0
17773,0
17774,0
17775,0
17776,0
17777,0
17778,0
17779,0
17780,0
17781,0
17782,0
17783,0
17784,0
17785,0
17786,0
17787,0
17788,0
17789,0
17790,0
17791,0
17792,0
17793,0
17794,0
17795,0
17796,0
17797,0
17798,0
17799,0
17800,0
17801,0
17802,0
17803,0
17804,0
17805,0
17806,0
17807,0
17808,0
17809,0
17810,0
17811,0
17812,0
17813,0
17814,0
17815,0
17816,0
17817,0
17818,0
17819,0
17820,0
17821,0
17822,0
17823,0
17824,0
17825,0
17826,0
17827,0
17828,0
17829,0
17830,0
17831,0
17832,0
17833,0
17834,0
17835,0
17836,0
17837,0
17838,0
17839,0
17840,0
17841,0
17842,0
17843,0
17844,0
17845,0
17846,0
17847,0
17848,0
17849,0
17850,0
17851,0
17852,0
17853,0
17854,0
17855,0
17856,0
17857,0
17858,0
17859,0
17860,0
17861,0
17862,0
17863,0
17864,0
17865,0
17866,0
17867,0
17868,0
17869,0
17870,0
17871,0
17872,0
17873,0
17874,0
17875,0
17876,0
17877,0
17878,0
17879,0
17880,0
17881,0
17882,0
17883,0
17884,0
17885,0
17886,0
17887,0
17888,0
17889,0
17890,0
17891,0
17892,0
17893,0
17894,0
17895,0
17896,0
17897,0
17898,0
17899,0
17900,0
17901,0
17902,0
17903,0
17904,0
17905,0
17906,0
17907,0
17908,0
17909,0
17910,0
17911,0
17912,0
17913,0
17914,0
17915,0
17916,0
17917,0
17918,0
17919,0
17920,0
17921,0
17922,0
17923,0
17924,0
17925,0
17926,0
17927,0
17928,0
17929,0
17930,0
17931,0
17932,0
17933,0
17934,0
17935,0
17936,0
17937,0
17938,0
17939,0
17940,0
17941,0
17942,0
17943,0
17944,0
17945,0
17946,0
17947,0
17948,0
17949,0
17950,0
17951,0
17952,0
17953,0
17954,0
17955,0
17956,0
17957,0
17958,0
17959,0
17960,0
17961,0
17962,0
17963,0
17964,0
17965,0
17966,0
17967,0
17968,0
17969,0
17970,0
17971,0
17972,0
17973,0
17974,0
17975,0
17976,0
17977,0
17978,0
17979,0
17980,0
17981,0
17982,0
17983,0
17984,0
17985,0
17986,0
17987,0
17988,0
17989,0
17990,0
17991,0
17992,0
17993,0
17994,0
17995,0
17996,0
17997,0
17998,0
17999,0
18000,0
18001,0
18002,0
18003,0
18004,0
18005,0
18006,0
18007,0
18008,0
18009,0
18010,0
18011,0
18012,0
18013,0
18014,0
18015,0
18016,0
18017,0
18018,0
18019,0
18020,0
18021,0
18022,0
18023,0
18024,0
18025,0
18026,0
18027,0
18028,0
18029,0
18030,0
18031,0
18032,0
18033,0
18034,0
18035,0
18036,0
18037,0
18038,0
18039,0
18040,0
18041,0
18042,0
18043,0
18044,0
18045,0
18046,0
18047,0
18048,0
18049,0
18050,0
18051,0
18052,0
18053,0
18054,0
18055,0
18056,0
18057,0
18058,0
18059,0
18060,0
18061,0
18062,0
18063,0
18064,0
18065,0
18066,0
18067,0
18068,0
18069,0
18070,0
18071,0
18072,0
18073,0
18074,0
18075,0
18076,0
18077,0
18078,0
18079,0
18080,0
18081,0
18082,0
18083,0
18084,0
18085,0
18086,0
18087,0
18088,0
18089,0
18090,0
18091,0
18092,0
18093,0
18094,0
18095,0
18096,0
18097,0
18098,0
18099,0
18100,0
18101,0
18102,0
18103,0
18104,0
18105,0
18106,0
18107,0
18108,0
18109,0
18110,0
18111,0
18112,0
18113,0
18114,0
18115,0
18116,0
18117,0
18118,0
18119,0
18120,0
18121,0
18122,0
18123,0
18124,0
18125,0
18126,0
18127,0
18128,0
18129,0
18130,0
18131,0
18132,0
18133,0
18134,0
18135,0
18136,0
18137,0
18138,0
18139,0
18140,0
18141,0
18142,0
18143,0
18144,0
18145,0
18146,0
18147,0
18148,0
18149,0
18150,0
18151,0
18152,0
18153,0
18154,0
18155,0
18156,0
18157,0
18158,0
18159,0
18160,0
18161,0
18162,0
18163,0
18164,0
18165,0
18166,0
18167,0
18168,0
18169,0
18170,0
18171,0
18172,0
18173,0
18174,0
18175,0
18176,0
18177,0
18178,0
18179,0
18180,0
18181,0
18182,0
18183,0
18184,0
18185,0
18186,0
18187,0
18188,0
18189,0
18190,0
18191,0
18192,0
18193,0
18194,0
18195,0
18196,0
18197,0
18198,0
18199,0
18200,0
18201,0
18202,0
18203,0
18204,0
18205,0
18206,0
18207,0
18208,0
18209,0
18210,0
18211,0
18212,0
18213,0
18214,0
18215,0
18216,0
18217,0
18218,0
18219,0
18220,0
18221,0
18222,0
18223,0
18224,0
18225,0
18226,0
18227,0
18228,0
18229,0
18230,0
18231,0
18232,0
18233,0
18234,0
18235,0
18236,0
18237,0
18238,0
18239,0
18240,0
18241,0
18242,0
18243,0
18244,0
18245,0
18246,0
18247,0
18248,1
18249,0
18250,0
18251,0
18252,0
18253,0
18254,0
18255,0
18256,0
18257,0
18258,0
18259,0
18260,0
18261,0
18262,0
18263,0
18264,0
18265,0
18266,0
18267,0
18268,0
18269,0
18270,0
18271,0
18272,0
18273,0
18274,0
18275,0
18276,0
18277,0
18278,0
18279,0
18280,0
18281,0
18282,0
18283,0
18284,0
18285,0
18286,0
18287,0
18288,0
18289,0
18290,0
18291,0
18292,0
18293,0
18294,0
18295,0
18296,0
18297,0
18298,0
18299,0
18300,0
18301,0
18302,0
18303,0
18304,0
18305,0
18306,0
18307,0
18308,0
18309,0
18310,0
18311,0
18312,0
18313,0
18314,0
18315,0
18316,0
18317,0
18318,0
18319,0
18320,0
18321,0
18322,0
18323,0
18324,0
18325,0
18326,0
18327,0
18328,0
18329,0
18330,0
18331,0
18332,0
18333,0
18334,0
18335,0
18336,0
18337,0
18338,0
18339,0
18340,0
18341,0
18342,0
18343,0
18344,0
18345,0
18346,0
18347,0
18348,0
18349,0
18350,0
18351,0
18352,0
18353,0
18354,0
18355,0
18356,0
18357,0
18358,0
18359,0
18360,0
18361,0
18362,0
18363,0
18364,0
18365,0
18366,0
18367,0
18368,0
18369,0
18370,0
18371,0
18372,0
18373,0
18374,0
18375,0
18376,0
18377,0
18378,0
18379,0
18380,0
18381,0
18382,0
18383,0
18384,0
18385,0
18386,0
18387,0
18388,0
18389,0
18390,0
18391,0
18392,0
18393,0
18394,0
18395,0
18396,0
18397,0
18398,0
18399,0
18400,0
18401,0
18402,0
18403,0
18404,0
18405,0
18406,0
18407,0
18408,0
18409,0
18410,0
18411,0
18412,0
18413,0
18414,0
18415,0
18416,0
18417,0
18418,0
18419,0
18420,0
18421,0
18422,0
18423,0
18424,0
18425,0
18426,0
18427,0
18428,0
18429,0
18430,0
18431,0
18432,0
18433,0
18434,0
18435,0
18436,0
18437,0
18438,0
18439,0
18440,0
18441,0
18442,0
18443,0
18444,0
18445,0
18446,0
18447,0
18448,0
18449,0
18450,0
18451,0
18452,0
18453,0
18454,0
18455,0
18456,0
18457,0
18458,0
18459,0
18460,0
18461,0
18462,0
18463,0
18464,0
18465,0
18466,0
18467,0
18468,0
18469,0
18470,0
18471,0
18472,0
18473,0
18474,0
18475,0
18476,0
18477,0
18478,0
18479,0
18480,0
18481,0
18482,0
18483,0
18484,0
18485,0
18486,0
18487,0
18488,0
18489,0
18490,0
18491,0
18492,0
18493,0
18494,0
18495,0
18496,0
18497,0
18498,0
18499,0
18500,0
18501,0
18502,0
18503,0
18504,0
18505,0
18506,0
18507,0
18508,0
18509,0
18510,0
18511,0
18512,0
18513,0
18514,0
18515,0
18516,0
18517,0
18518,0
18519,0
18520,0
18521,0
18522,0
18523,0
18524,0
18525,0
18526,0
18527,0
18528,0
18529,0
18530,0
18531,0
18532,0
18533,0
18534,0
18535,0
18536,0
18537,0
18538,0
18539,0
18540,0
18541,0
18542,0
18543,0
18544,0
18545,0
18546,0
18547,0
18548,0
18549,0
18550,0
18551,0
18552,0
18553,0
18554,0
18555,0
18556,0
18557,0
18558,0
18559,0
18560,0
18561,0
18562,0
18563,0
18564,0
18565,0
18566,0
18567,0
18568,0
18569,0
18570,0
18571,0
18572,0
18573,0
18574,0
18575,0
18576,0
18577,0
18578,0
18579,0
18580,0
18581,0
18582,0
18583,0
18584,0
18585,0
18586,0
18587,0
18588,0
18589,0
18590,0
18591,0
18592,0
18593,0
18594,0
18595,0
18596,0
18597,0
18598,0
18599,0
18600,0
18601,0
18602,0
18603,0
18604,0
18605,0
18606,0
18607,0
18608,0
18609,0
18610,0
18611,0
18612,0
18613,0
18614,0
18615,0
18616,0
18617,0
18618,0
18619,0
18620,0
18621,0
18622,0
18623,0
18624,0
18625,0
18626,0
18627,0
18628,0
18629,0
18630,0
18631,0
18632,0
18633,0
18634,0
18635,0
18636,0
18637,0
18638,0
18639,0
18640,0
18641,0
18642,0
18643,0
18644,0
18645,0
18646,0
18647,0
18648,0
18649,0
18650,0
18651,0
18652,0
18653,0
18654,0
18655,0
18656,0
18657,0
18658,0
18659,0
18660,0
18661,0
18662,0
18663,0
18664,0
18665,0
18666,0
18667,0
18668,0
18669,0
18670,0
18671,0
18672,0
18673,0
18674,0
18675,0
18676,0
18677,0
18678,0
18679,0
18680,0
18681,0
18682,0
18683,0
18684,0
18685,0
18686,0
18687,0
18688,0
18689,0
18690,0
18691,0
18692,0
18693,0
18694,0
18695,0
18696,0
18697,0
18698,0
18699,0
18700,0
18701,0
18702,0
18703,0
18704,0
18705,0
18706,0
18707,0
18708,0
18709,0
18710,0
18711,0
18712,0
18713,0
18714,0
18715,0
18716,0
18717,0
18718,0
18719,0
18720,0
18721,0
18722,0
18723,0
18724,0
18725,0
18726,0
18727,0
18728,0
18729,0
18730,0
18731,0
18732,0
18733,0
18734,0
18735,0
18736,0
18737,0
18738,0
18739,0
18740,0
18741,0
18742,0
18743,0
18744,0
18745,0
18746,0
18747,0
18748,0
18749,0
18750,0
18751,0
18752,0
18753,0
18754,0
18755,0
18756,0
18757,0
18758,0
18759,0
18760,0
18761,0
18762,0
18763,0
18764,0
18765,0
18766,0
18767,0
18768,0
18769,0
18770,0
18771,0
18772,0
18773,0
18774,0
18775,0
18776,0
18777,0
18778,0
18779,0
18780,0
18781,0
18782,0
18783,0
18784,0
18785,0
18786,0
18787,0
18788,0
18789,0
18790,0
18791,0
18792,0
18793,0
18794,0
18795,0
18796,0
18797,0
18798,0
18799,0
18800,0
18801,0
18802,0
18803,0
18804,0
18805,0
18806,0
18807,0
18808,0
18809,0
18810,0
18811,0
18812,0
18813,0
18814,0
18815,0
18816,0
18817,0
18818,0
18819,0
18820,0
18821,0
18822,0
18823,0
18824,0
18825,0
18826,0
18827,0
18828,0
18829,0
18830,0
18831,0
18832,0
18833,0
18834,0
18835,0
18836,1
18837,0
18838,0
18839,0
18840,0
18841,0
18842,0
18843,0
18844,0
18845,0
18846,0
18847,0
18848,0
18849,0
18850,0
18851,0
18852,0
18853,0
18854,0
18855,0
18856,0
18857,0
18858,0
18859,0
18860,0
18861,0
18862,0
18863,0
18864,0
18865,0
18866,0
18867,0
18868,0
18869,0
18870,0
18871,0
18872,0
18873,0
18874,0
18875,0
18876,0
18877,0
18878,0
18879,0
18880,0
18881,0
18882,0
18883,0
18884,0
18885,0
18886,0
18887,0
18888,0
18889,0
18890,0
18891,0
18892,0
18893,0
18894,0
18895,0
18896,0
18897,0
18898,0
18899,0
18900,0
18901,0
18902,0
18903,0
18904,0
18905,0
18906,0
18907,0
18908,0
18909,0
18910,0
18911,0
18912,0
18913,0
18914,0
18915,0
18916,0
18917,0
18918,0
18919,0
18920,0
18921,0
18922,0
18923,0
18924,0
18925,0
18926,0
18927,0
18928,0
18929,0
18930,0
18931,0
18932,0
18933,0
18934,0
18935,0
18936,0
18937,0
18938,0
18939,0
18940,0
18941,0
18942,0
18943,0
18944,0
18945,0
18946,0
18947,0
18948,0
18949,0
18950,0
18951,0
18952,0
18953,0
18954,1
18955,0
18956,0
18957,0
18958,0
18959,0
18960,0
18961,0
18962,0
18963,0
18964,0
18965,0
18966,0
18967,0
18968,0
18969,0
18970,0
18971,0
18972,0
18973,0
18974,0
18975,0
18976,0
18977,0
18978,0
18979,0
18980,0
18981,0
18982,0
18983,0
18984,0
18985,0
18986,0
18987,0
18988,0
18989,0
18990,0
18991,0
18992,0
18993,0
18994,0
18995,0
18996,0
18997,0
18998,0
18999,0
19000,0
19001,0
19002,0
19003,0
19004,0
19005,0
19006,0
19007,0
19008,0
19009,0
19010,0
19011,0
19012,0
19013,0
19014,0
19015,0
19016,0
19017,0
19018,0
19019,0
19020,0
19021,0
19022,0
19023,0
19024,0
19025,0
19026,0
19027,0
19028,0
19029,0
19030,0
19031,0
19032,0
19033,0
19034,0
19035,0
19036,0
19037,0
19038,0
19039,0
19040,0
19041,0
19042,0
19043,0
19044,0
19045,0
19046,0
19047,0
19048,0
19049,0
19050,0
19051,0
19052,0
19053,0
19054,0
19055,0
19056,0
19057,0
19058,0
19059,0
19060,0
19061,0
19062,0
19063,0
19064,0
19065,0
19066,0
19067,0
19068,0
19069,0
19070,0
19071,0
19072,0
19073,0
19074,0
19075,0
19076,0
19077,0
19078,0
19079,0
19080,0
19081,0
19082,0
19083,0
19084,0
19085,0
19086,0
19087,0
19088,0
19089,0
19090,0
19091,0
19092,0
19093,0
19094,0
19095,0
19096,0
19097,0
19098,0
19099,0
19100,0
19101,0
19102,0
19103,0
19104,0
19105,0
19106,0
19107,0
19108,0
19109,0
19110,0
19111,0
19112,0
19113,0
19114,0
19115,0
19116,0
19117,0
19118,0
19119,0
19120,0
19121,0
19122,0
19123,0
19124,0
19125,0
19126,0
19127,0
19128,0
19129,0
19130,0
19131,0
19132,0
19133,0
19134,0
19135,0
19136,0
19137,0
19138,0
19139,0
19140,0
19141,0
19142,0
19143,0
19144,0
19145,0
19146,0
19147,0
19148,0
19149,0
19150,0
19151,0
19152,0
19153,0
19154,0
19155,0
19156,0
19157,0
19158,0
19159,0
19160,0
19161,0
19162,0
19163,0
19164,0
19165,0
19166,0
19167,0
19168,0
19169,0
19170,0
19171,0
19172,0
19173,0
19174,0
19175,0
19176,0
19177,0
19178,0
19179,0
19180,0
19181,0
19182,0
19183,0
19184,0
19185,0
19186,0
19187,0
19188,0
19189,0
19190,0
19191,0
19192,0
19193,0
19194,0
19195,0
19196,0
19197,0
19198,0
19199,0
19200,0
19201,0
19202,0
19203,0
19204,0
19205,0
19206,0
19207,0
19208,0
19209,0
19210,0
19211,0
19212,0
19213,0
19214,0
19215,0
19216,0
19217,0
19218,0
19219,0
19220,0
19221,0
19222,0
19223,0
19224,0
19225,0
19226,0
19227,0
19228,0
19229,0
19230,0
19231,0
19232,0
19233,0
19234,0
19235,0
19236,0
19237,0
19238,0
19239,0
19240,0
19241,0
19242,0
19243,0
19244,0
19245,0
19246,0
19247,0
19248,0
19249,0
19250,0
19251,0
19252,0
19253,0
19254,0
19255,0
19256,0
19257,0
19258,0
19259,0
19260,0
19261,0
19262,0
19263,0
19264,0
19265,0
19266,0
19267,0
19268,0
19269,0
19270,0
19271,0
19272,0
19273,0
19274,0
19275,0
19276,0
19277,0
19278,0
19279,0
19280,0
19281,0
19282,0
19283,0
19284,0
19285,0
19286,0
19287,0
19288,0
19289,0
19290,0
19291,0
19292,0
19293,0
19294,0
19295,0
19296,0
19297,0
19298,0
19299,0
19300,0
19301,0
19302,0
19303,0
19304,0
19305,0
19306,0
19307,0
19308,0
19309,0
19310,0
19311,0
19312,0
19313,0
19314,0
19315,0
19316,0
19317,0
19318,0
19319,0
19320,0
19321,0
19322,0
19323,0
19324,0
19325,0
19326,0
19327,0
19328,0
19329,0
19330,0
19331,0
19332,0
19333,0
19334,0
19335,0
19336,0
19337,0
19338,0
19339,0
19340,0
19341,0
19342,0
19343,0
19344,0
19345,0
19346,0
19347,0
19348,0
19349,0
19350,0
19351,0
19352,0
19353,0
19354,0
19355,0
19356,0
19357,0
19358,0
19359,0
19360,0
19361,0
19362,0
19363,0
19364,0
19365,0
19366,0
19367,0
19368,0
19369,0
19370,0
19371,0
19372,0
19373,0
19374,0
19375,0
19376,0
19377,0
19378,0
19379,0
19380,0
19381,0
19382,0
19383,0
19384,0
19385,0
19386,0
19387,0
19388,0
19389,0
19390,0
19391,0
19392,0
19393,0
19394,0
19395,0
19396,1
19397,0
19398,0
19399,0
19400,0
19401,0
19402,0
19403,0
19404,0
19405,0
19406,0
19407,0
19408,0
19409,0
19410,0
19411,0
19412,0
19413,0
19414,0
19415,0
19416,0
19417,0
19418,0
19419,0
19420,0
19421,0
19422,0
19423,0
19424,0
19425,0
19426,0
19427,0
19428,0
19429,0
19430,0
19431,0
19432,0
19433,0
19434,0
19435,0
19436,0
19437,0
19438,0
19439,0
19440,0
19441,0
19442,0
19443,0
19444,0
19445,0
19446,0
19447,0
19448,0
19449,0
19450,0
19451,0
19452,0
19453,0
19454,0
19455,0
19456,0
19457,0
19458,0
19459,0
19460,0
19461,0
19462,0
19463,0
19464,0
19465,0
19466,0
19467,0
19468,0
19469,0
19470,0
19471,0
19472,0
19473,0
19474,0
19475,0
19476,0
19477,0
19478,0
19479,0
19480,0
19481,0
19482,0
19483,0
19484,0
19485,0
19486,0
19487,0
19488,0
19489,0
19490,0
19491,0
19492,0
19493,0
19494,0
19495,0
19496,0
19497,0
19498,0
19499,0
19500,0
19501,0
19502,0
19503,0
19504,0
19505,0
19506,0
19507,0
19508,0
19509,0
19510,0
19511,0
19512,0
19513,0
19514,0
19515,0
19516,0
19517,0
19518,0
19519,0
19520,0
19521,0
19522,0
19523,0
19524,0
19525,0
19526,0
19527,0
19528,0
19529,0
19530,0
19531,0
19532,0
19533,0
19534,0
19535,0
19536,0
19537,0
19538,0
19539,0
19540,0
19541,0
19542,0
19543,0
19544,0
19545,0
19546,0
19547,0
19548,0
19549,0
19550,0
19551,0
19552,0
19553,0
19554,0
19555,0
19556,0
19557,0
19558,0
19559,0
19560,0
19561,0
19562,0
19563,0
19564,0
19565,0
19566,0
19567,0
19568,0
19569,0
19570,0
19571,0
19572,0
19573,0
19574,0
19575,0
19576,0
19577,0
19578,0
19579,0
19580,0
19581,0
19582,0
19583,0
19584,0
19585,0
19586,0
19587,0
19588,0
19589,0
19590,0
19591,0
19592,0
19593,0
19594,0
19595,0
19596,0
19597,0
19598,0
19599,0
19600,0
19601,0
19602,0
19603,0
19604,0
19605,0
19606,0
19607,0
19608,0
19609,0
19610,0
19611,0
19612,0
19613,0
19614,0
19615,0
19616,0
19617,0
19618,0
19619,0
19620,0
19621,0
19622,0
19623,0
19624,0
19625,0
19626,0
19627,0
19628,0
19629,0
19630,0
19631,0
19632,0
19633,0
19634,0
19635,0
19636,0
19637,0
19638,0
19639,0
19640,0
19641,0
19642,0
19643,0
19644,0
19645,0
19646,0
19647,0
19648,0
19649,0
19650,0
19651,0
19652,0
19653,0
19654,0
19655,0
19656,0
19657,0
19658,0
19659,0
19660,0
19661,0
19662,0
19663,0
19664,0
19665,0
19666,0
19667,0
19668,0
19669,0
19670,0
19671,0
19672,0
19673,0
19674,0
19675,0
19676,0
19677,0
19678,0
19679,0
19680,0
19681,0
19682,0
19683,0
19684,0
19685,0
19686,0
19687,0
19688,0
19689,0
19690,0
19691,0
19692,0
19693,0
19694,0
19695,0
19696,0
19697,0
19698,0
19699,0
19700,0
19701,0
19702,0
19703,0
19704,0
19705,0
19706,0
19707,0
19708,0
19709,0
19710,0
19711,0
19712,0
19713,0
19714,0
19715,0
19716,0
19717,0
19718,0
19719,0
19720,0
19721,0
19722,0
19723,0
19724,0
19725,0
19726,0
19727,0
19728,0
19729,0
19730,0
19731,0
19732,0
19733,0
19734,0
19735,0
19736,0
19737,0
19738,0
19739,0
19740,0
19741,0
19742,0
19743,0
19744,0
19745,0
19746,0
19747,0
19748,0
19749,0
19750,0
19751,0
19752,0
19753,0
19754,0
19755,0
19756,0
19757,0
19758,0
19759,0
19760,0
19761,0
19762,0
19763,0
19764,0
19765,0
19766,0
19767,0
19768,0
19769,0
19770,0
19771,0
19772,0
19773,0
19774,0
19775,0
19776,0
19777,0
19778,0
19779,0
19780,0
19781,0
19782,0
19783,0
19784,0
19785,0
19786,0
19787,0
19788,0
19789,0
19790,0
19791,0
19792,0
19793,0
19794,0
19795,0
19796,0
19797,0
19798,0
19799,0
19800,0
19801,0
19802,0
19803,0
19804,0
19805,0
19806,0
19807,0
19808,0
19809,0
19810,0
19811,0
19812,0
19813,0
19814,0
19815,0
19816,0
19817,0
19818,0
19819,0
19820,0
19821,0
19822,0
19823,0
19824,0
19825,0
19826,0
19827,0
19828,0
19829,0
19830,0
19831,0
19832,0
19833,0
19834,0
19835,0
19836,0
19837,0
19838,0
19839,0
19840,0
19841,0
19842,0
19843,0
19844,0
19845,0
19846,0
19847,0
19848,0
19849,0
19850,0
19851,0
19852,0
19853,0
19854,0
19855,0
19856,0
19857,0
19858,0
19859,0
19860,0
19861,0
19862,0
19863,0
19864,0
19865,0
19866,0
19867,0
19868,0
19869,0
19870,0
19871,0
19872,0
19873,0
19874,0
19875,0
19876,0
19877,0
19878,0
19879,0
19880,0
19881,0
19882,0
19883,0
19884,0
19885,0
19886,0
19887,0
19888,0
19889,0
19890,0
19891,0
19892,0
19893,0
19894,0
19895,0
19896,0
19897,0
19898,0
19899,0
19900,0
19901,0
19902,0
19903,0
19904,0
19905,0
19906,0
19907,0
19908,0
19909,0
19910,0
19911,0
19912,0
19913,0
19914,0
19915,0
19916,0
19917,0
19918,0
19919,0
19920,0
19921,0
19922,0
19923,0
19924,0
19925,0
19926,0
19927,0
19928,0
19929,0
19930,0
19931,0
19932,0
19933,0
19934,0
19935,0
19936,0
19937,0
19938,0
19939,0
19940,0
19941,0
19942,0
19943,0
19944,0
19945,0
19946,0
19947,0
19948,0
19949,0
19950,0
19951,0
19952,0
19953,0
19954,0
19955,0
19956,0
19957,0
19958,0
19959,0
19960,0
19961,0
19962,0
19963,0
19964,0
19965,0
19966,0
19967,0
19968,0
19969,0
19970,0
19971,0
19972,0
19973,0
19974,0
19975,0
19976,0
19977,0
19978,0
19979,0
19980,0
19981,0
19982,0
19983,0
19984,0
19985,0
19986,0
19987,0
19988,0
19989,0
19990,0
19991,0
19992,0
19993,0
19994,0
19995,0
19996,0
19997,0
19998,0
19999,0
20000,0
20001,0
20002,0
20003,0
20004,0
20005,0
20006,0
20007,0
20008,0
20009,0
20010,0
20011,0
20012,0
20013,0
20014,0
20015,0
20016,0
20017,0
20018,0
20019,0
20020,0
20021,0
20022,0
20023,0
20024,0
20025,0
20026,0
20027,0
20028,0
20029,0
20030,0
20031,0
20032,0
20033,0
20034,0
20035,0
20036,0
20037,0
20038,0
20039,0
20040,0
20041,0
20042,0
20043,0
20044,0
20045,0
20046,0
20047,0
20048,0
20049,0
20050,0
20051,0
20052,0
20053,0
20054,0
20055,0
20056,0
20057,0
20058,0
20059,0
20060,0
20061,0
20062,0
20063,0
20064,0
20065,0
20066,0
20067,0
20068,0
20069,0
20070,0
20071,0
20072,0
20073,0
20074,0
20075,0
20076,0
20077,0
20078,0
20079,0
20080,0
20081,0
20082,0
20083,0
20084,0
20085,0
20086,0
20087,0
20088,0
20089,0
20090,0
20091,0
20092,0
20093,0
20094,0
20095,0
20096,0
20097,0
20098,0
20099,0
20100,0
20101,0
20102,0
20103,0
20104,0
20105,0
20106,0
20107,0
20108,0
20109,0
20110,0
20111,0
20112,0
20113,0
20114,0
20115,0
20116,0
20117,0
20118,0
20119,0
20120,0
20121,0
20122,0
20123,0
20124,0
20125,0
20126,0
20127,0
20128,0
20129,0
20130,0
20131,0
20132,0
20133,0
20134,0
20135,0
20136,0
20137,0
20138,0
20139,0
20140,0
20141,0
20142,0
20143,0
20144,0
20145,0
20146,0
20147,0
20148,0
20149,0
20150,0
20151,0
20152,0
20153,0
20154,0
20155,0
20156,0
20157,0
20158,0
20159,0
20160,0
20161,0
20162,0
20163,0
20164,0
20165,0
20166,0
20167,0
20168,0
20169,0
20170,0
20171,0
20172,0
20173,0
20174,0
20175,0
20176,0
20177,0
20178,0
20179,0
20180,0
20181,0
20182,0
20183,0
20184,0
20185,0
20186,0
20187,0
20188,0
20189,0
20190,0
20191,0
20192,0
20193,0
20194,0
20195,0
20196,0
20197,0
20198,0
20199,0
20200,0
20201,0
20202,0
20203,0
20204,0
20205,0
20206,0
20207,0
20208,0
20209,0
20210,0
20211,0
20212,0
20213,0
20214,0
20215,0
20216,0
20217,0
20218,0
20219,0
20220,0
20221,0
20222,0
20223,0
20224,0
20225,0
20226,0
20227,0
20228,0
20229,0
20230,0
20231,0
20232,0
20233,0
20234,0
20235,0
20236,0
20237,0
20238,0
20239,0
20240,0
20241,0
20242,0
20243,0
20244,0
20245,0
20246,0
20247,0
20248,0
20249,0
20250,0
20251,0
20252,0
20253,0
20254,0
20255,0
20256,0
20257,0
20258,0
20259,0
20260,0
20261,0
20262,0
20263,0
20264,0
20265,0
20266,0
20267,0
20268,0
20269,0
20270,0
20271,0
20272,0
20273,0
20274,0
20275,0
20276,0
20277,0
20278,0
20279,0
20280,0
20281,0
20282,0
20283,0
20284,0
20285,0
20286,0
20287,0
20288,0
20289,0
20290,0
20291,0
20292,0
20293,0
20294,0
20295,0
20296,0
20297,0
20298,0
20299,0
20300,0
20301,0
20302,0
20303,0
20304,0
20305,0
20306,0
20307,0
20308,0
20309,0
20310,0
20311,0
20312,0
20313,0
20314,0
20315,0
20316,0
20317,0
20318,0
20319,0
20320,0
20321,0
20322,0
20323,0
20324,0
20325,0
20326,0
20327,0
20328,0
20329,0
20330,0
20331,0
20332,0
20333,0
20334,0
20335,0
20336,0
20337,0
20338,0
20339,0
20340,0
20341,0
20342,0
20343,0
20344,0
20345,0
20346,0
20347,0
20348,0
20349,0
20350,0
20351,0
20352,0
20353,0
20354,0
20355,0
20356,0
20357,0
20358,0
20359,0
20360,0
20361,0
20362,0
20363,0
20364,0
20365,0
20366,0
20367,0
20368,0
20369,0
20370,0
20371,0
20372,0
20373,0
20374,0
20375,0
20376,0
20377,0
20378,0
20379,0
20380,0
20381,0
20382,0
20383,0
20384,0
20385,0
20386,0
20387,0
20388,0
20389,0
20390,0
20391,0
20392,0
20393,0
20394,0
20395,0
20396,0
20397,0
20398,0
20399,0
20400,0
20401,0
20402,0
20403,0
20404,0
20405,0
20406,0
20407,0
20408,0
20409,0
20410,0
20411,0
20412,0
20413,0
20414,0
20415,0
20416,0
20417,0
20418,0
20419,0
20420,0
20421,0
20422,0
20423,0
20424,0
20425,0
20426,0
20427,0
20428,0
20429,0
20430,0
20431,0
20432,0
20433,0
20434,0
20435,0
20436,0
20437,0
20438,0
20439,0
20440,0
20441,0
20442,0
20443,0
20444,0
20445,0
20446,0
20447,0
20448,0
20449,0
20450,0
20451,0
20452,0
20453,0
20454,0
20455,0
20456,0
20457,0
20458,0
20459,0
20460,0
20461,0
20462,0
20463,0
20464,0
20465,0
20466,0
20467,0
20468,0
20469,0
20470,0
20471,0
20472,0
20473,0
20474,0
20475,0
20476,0
20477,0
20478,0
20479,0
20480,0
20481,0
20482,0
20483,0
20484,0
20485,0
20486,0
20487,0
20488,0
20489,0
20490,0
20491,0
20492,0
20493,0
20494,0
20495,0
20496,0
20497,0
20498,0
20499,0
20500,0
20501,0
20502,0
20503,0
20504,0
20505,0
20506,0
20507,0
20508,0
20509,0
20510,0
20511,0
20512,0
20513,0
20514,0
20515,0
20516,0
20517,0
20518,0
20519,0
20520,0
20521,0
20522,0
20523,0
20524,0
20525,0
20526,0
20527,0
20528,0
20529,0
20530,0
20531,0
20532,0
20533,0
20534,0
20535,0
20536,0
20537,0
20538,0
20539,0
20540,0
20541,0
20542,0
20543,0
20544,0
20545,0
20546,0
20547,0
20548,0
20549,0
20550,0
20551,0
20552,0
20553,0
20554,0
20555,0
20556,0
20557,0
20558,0
20559,0
20560,0
20561,0
20562,0
20563,0
20564,0
20565,0
20566,0
20567,0
20568,0
20569,0
20570,0
20571,0
20572,0
20573,0
20574,0
20575,0
20576,0
20577,0
20578,0
20579,0
20580,0
20581,0
20582,0
20583,0
20584,0
20585,0
20586,0
20587,0
20588,0
20589,0
20590,0
20591,0
20592,0
20593,0
20594,0
20595,0
20596,0
20597,0
20598,0
20599,0
20600,0
20601,0
20602,0
20603,0
20604,0
20605,0
20606,0
20607,0
20608,0
20609,0
20610,0
20611,0
20612,0
20613,0
20614,0
20615,0
20616,0
20617,0
20618,0
20619,0
20620,0
20621,0
20622,0
20623,0
20624,0
20625,0
20626,0
20627,0
20628,0
20629,0
20630,0
20631,0
20632,0
20633,0
20634,0
20635,0
20636,0
20637,0
20638,0
20639,0
20640,0
20641,0
20642,0
20643,0
20644,0
20645,0
20646,0
20647,0
20648,0
20649,0
20650,0
20651,0
20652,0
20653,0
20654,0
20655,0
20656,0
20657,0
20658,0
20659,0
20660,0
20661,0
20662,0
20663,0
20664,0
20665,0
20666,0
20667,0
20668,0
20669,0
20670,0
20671,0
20672,0
20673,0
20674,0
20675,0
20676,0
20677,0
20678,0
20679,0
20680,0
20681,0
20682,0
20683,0
20684,0
20685,0
20686,0
20687,0
20688,0
20689,0
20690,0
20691,0
20692,0
20693,0
20694,0
20695,0
20696,0
20697,0
20698,0
20699,0
20700,0
20701,0
20702,0
20703,0
20704,0
20705,0
20706,0
20707,0
20708,0
20709,0
20710,0
20711,0
20712,0
20713,0
20714,0
20715,0
20716,0
20717,0
20718,0
20719,0
20720,0
20721,0
20722,0
20723,0
20724,0
20725,0
20726,0
20727,0
20728,0
20729,0
20730,0
20731,0
20732,0
20733,0
20734,0
20735,0
20736,0
20737,0
20738,0
20739,0
20740,0
20741,0
20742,0
20743,0
20744,0
20745,0
20746,0
20747,0
20748,0
20749,0
20750,0
20751,0
20752,0
20753,0
20754,0
20755,0
20756,0
20757,0
20758,0
20759,0
20760,0
20761,0
20762,0
20763,0
20764,0
20765,0
20766,0
20767,0
20768,0
20769,0
20770,0
20771,0
20772,0
20773,0
20774,0
20775,0
20776,0
20777,0
20778,0
20779,0
20780,0
20781,0
20782,0
20783,0
20784,0
20785,0
20786,0
20787,0
20788,0
20789,0
20790,0
20791,0
20792,0
20793,0
20794,0
20795,0
20796,0
20797,0
20798,0
20799,0
20800,0
20801,0
20802,0
20803,0
20804,0
20805,0
20806,0
20807,0
20808,0
20809,0
20810,0
20811,0
20812,0
20813,0
20814,0
20815,0
20816,0
20817,0
20818,0
20819,0
20820,0
20821,0
20822,0
20823,0
20824,0
20825,0
20826,0
20827,0
20828,0
20829,0
20830,0
20831,0
20832,0
20833,0
20834,0
20835,0
20836,0
20837,0
20838,0
20839,0
20840,0
20841,0
20842,0
20843,0
20844,0
20845,0
20846,0
20847,0
20848,0
20849,0
20850,0
20851,0
20852,0
20853,0
20854,0
20855,0
20856,0
20857,0
20858,0
20859,0
20860,0
20861,0
20862,0
20863,0
20864,0
20865,0
20866,0
20867,0
20868,0
20869,0
20870,0
20871,0
20872,0
20873,0
20874,0
20875,0
20876,0
20877,0
20878,0
20879,0
20880,0
20881,0
20882,0
20883,0
20884,0
20885,0
20886,0
20887,0
20888,0
20889,0
20890,0
20891,0
20892,0
20893,0
20894,0
20895,0
20896,0
20897,0
20898,0
20899,0
20900,0
20901,0
20902,0
20903,0
20904,0
20905,0
20906,0
20907,0
20908,0
20909,0
20910,0
20911,0
20912,0
20913,0
20914,0
20915,0
20916,0
20917,0
20918,0
20919,0
20920,0
20921,0
20922,0
20923,0
20924,0
20925,0
20926,0
20927,0
20928,0
20929,0
20930,0
20931,0
20932,0
20933,0
20934,0
20935,0
20936,0
20937,0
20938,0
20939,0
20940,0
20941,0
20942,0
20943,0
20944,1
20945,0
20946,0
20947,0
20948,0
20949,0
20950,0
20951,0
20952,0
20953,0
20954,0
20955,0
20956,0
20957,0
20958,0
20959,0
20960,0
20961,0
20962,0
20963,0
20964,0
20965,0
20966,0
20967,0
20968,0
20969,0
20970,0
20971,0
20972,0
20973,0
20974,0
20975,0
20976,0
20977,0
20978,0
20979,0
20980,0
20981,0
20982,0
20983,0
20984,0
20985,0
20986,0
20987,0
20988,0
20989,0
20990,0
20991,0
20992,0
20993,0
20994,0
20995,0
20996,0
20997,0
20998,0
20999,0
21000,0
21001,0
21002,0
21003,0
21004,0
21005,0
21006,0
21007,0
21008,0
21009,0
21010,0
21011,0
21012,0
21013,0
21014,0
21015,0
21016,0
21017,0
21018,0
21019,0
21020,0
21021,0
21022,0
21023,0
21024,0
21025,0
21026,0
21027,0
21028,0
21029,0
21030,0
21031,0
21032,0
21033,0
21034,0
21035,0
21036,0
21037,0
21038,0
21039,0
21040,0
21041,0
21042,0
21043,0
21044,0
21045,0
21046,0
21047,0
21048,0
21049,0
21050,0
21051,0
21052,0
21053,0
21054,0
21055,0
21056,0
21057,0
21058,0
21059,0
21060,0
21061,0
21062,0
21063,0
21064,0
21065,0
21066,0
21067,0
21068,0
21069,0
21070,0
21071,0
21072,0
21073,0
21074,0
21075,0
21076,0
21077,0
21078,0
21079,0
21080,0
21081,0
21082,0
21083,0
21084,0
21085,0
21086,0
21087,0
21088,0
21089,0
21090,0
21091,0
21092,0
21093,0
21094,0
21095,0
21096,0
21097,0
21098,0
21099,0
21100,0
21101,0
21102,0
21103,0
21104,0
21105,0
21106,0
21107,0
21108,0
21109,0
21110,0
21111,0
21112,0
21113,0
21114,0
21115,0
21116,0
21117,0
21118,0
21119,0
21120,0
21121,0
21122,0
21123,0
21124,0
21125,0
21126,0
21127,0
21128,0
21129,0
21130,0
21131,0
21132,0
21133,0
21134,0
21135,0
21136,0
21137,0
21138,0
21139,0
21140,0
21141,0
21142,0
21143,0
21144,0
21145,0
21146,0
21147,0
21148,0
21149,0
21150,0
21151,0
21152,0
21153,0
21154,0
21155,0
21156,0
21157,0
21158,0
21159,0
21160,0
21161,0
21162,0
21163,0
21164,0
21165,0
21166,0
21167,0
21168,0
21169,0
21170,0
21171,0
21172,0
21173,0
21174,0
21175,0
21176,0
21177,0
21178,0
21179,0
21180,0
21181,0
21182,0
21183,0
21184,0
21185,0
21186,0
21187,0
21188,0
21189,0
21190,0
21191,0
21192,0
21193,0
21194,0
21195,0
21196,0
21197,0
21198,0
21199,0
21200,0
21201,0
21202,0
21203,0
21204,0
21205,0
21206,0
21207,0
21208,0
21209,0
21210,0
21211,0
21212,0
21213,0
21214,0
21215,0
21216,0
21217,0
21218,0
21219,0
21220,0
21221,0
21222,0
21223,0
21224,0
21225,0
21226,0
21227,0
21228,0
21229,0
21230,0
21231,0
21232,0
21233,0
21234,0
21235,0
21236,0
21237,0
21238,0
21239,0
21240,0
21241,0
21242,0
21243,0
21244,0
21245,0
21246,0
21247,0
21248,0
21249,0
21250,0
21251,0
21252,0
21253,0
21254,0
21255,0
21256,0
21257,0
21258,0
21259,0
21260,0
21261,0
21262,0
21263,0
21264,0
21265,0
21266,0
21267,0
21268,0
21269,0
21270,0
21271,0
21272,0
21273,0
21274,0
21275,0
21276,0
21277,0
21278,0
21279,0
21280,0
21281,0
21282,0
21283,0
21284,0
21285,0
21286,0
21287,0
21288,0
21289,0
21290,0
21291,0
21292,0
21293,0
21294,0
21295,0
21296,0
21297,0
21298,0
21299,0
21300,0
21301,0
21302,0
21303,0
21304,0
21305,0
21306,0
21307,0
21308,0
21309,0
21310,0
21311,0
21312,0
21313,0
21314,0
21315,0
21316,0
21317,0
21318,0
21319,0
21320,0
21321,0
21322,0
21323,0
21324,0
21325,0
21326,0
21327,0
21328,0
21329,0
21330,0
21331,0
21332,0
21333,0
21334,0
21335,0
21336,0
21337,0
21338,0
21339,0
21340,0
21341,0
21342,0
21343,0
21344,0
21345,0
21346,0
21347,0
21348,0
21349,0
21350,0
21351,0
21352,0
21353,0
21354,0
21355,0
21356,0
21357,0
21358,0
21359,0
21360,0
21361,0
21362,0
21363,0
21364,0
21365,0
21366,0
21367,0
21368,0
21369,0
21370,0
21371,0
21372,0
21373,0
21374,0
21375,0
21376,0
21377,0
21378,0
21379,0
21380,0
21381,0
21382,0
21383,0
21384,0
21385,0
21386,0
21387,0
21388,0
21389,0
21390,0
21391,0
21392,0
21393,0
21394,0
21395,0
21396,0
21397,0
21398,0
21399,0
21400,0
21401,0
21402,0
21403,0
21404,0
21405,0
21406,0
21407,0
21408,0
21409,0
21410,0
21411,0
21412,0
21413,0
21414,0
21415,0
21416,0
21417,0
21418,0
21419,0
21420,0
21421,0
21422,0
21423,0
21424,0
21425,0
21426,0
21427,0
21428,0
21429,0
21430,0
21431,0
21432,0
21433,0
21434,0
21435,0
21436,0
21437,0
21438,0
21439,0
21440,0
21441,0
21442,0
21443,0
21444,0
21445,0
21446,0
21447,0
21448,0
21449,0
21450,0
21451,0
21452,0
21453,0
21454,0
21455,0
21456,0
21457,0
21458,0
21459,0
21460,0
21461,0
21462,0
21463,0
21464,0
21465,0
21466,0
21467,0
21468,0
21469,0
21470,0
21471,0
21472,0
21473,0
21474,0
21475,0
21476,0
21477,0
21478,0
21479,0
21480,0
21481,0
21482,0
21483,0
21484,0
21485,0
21486,0
21487,0
21488,0
21489,0
21490,0
21491,0
21492,0
21493,0
21494,0
21495,0
21496,0
21497,0
21498,0
21499,0
21500,0
21501,0
21502,0
21503,0
21504,0
21505,0
21506,0
21507,0
21508,0
21509,0
21510,0
21511,0
21512,0
21513,0
21514,0
21515,0
21516,0
21517,0
21518,0
21519,0
21520,0
21521,0
21522,0
21523,0
21524,0
21525,0
21526,0
21527,0
21528,0
21529,0
21530,0
21531,0
21532,0
21533,0
21534,0
21535,0
21536,0
21537,0
21538,0
21539,0
21540,0
21541,0
21542,0
21543,0
21544,0
21545,0
21546,0
21547,0
21548,0
21549,0
21550,0
21551,0
21552,0
21553,0
21554,0
21555,0
21556,0
21557,0
21558,0
21559,0
21560,0
21561,0
21562,0
21563,0
21564,0
21565,0
21566,0
21567,0
21568,0
21569,0
21570,0
21571,0
21572,0
21573,0
21574,0
21575,0
21576,0
21577,0
21578,0
21579,0
21580,0
21581,0
21582,0
21583,0
21584,0
21585,0
21586,0
21587,0
21588,0
21589,0
21590,0
21591,0
21592,0
21593,0
21594,0
21595,0
21596,0
21597,0
21598,0
21599,0
21600,0
21601,0
21602,0
21603,0
21604,0
21605,0
21606,0
21607,0
21608,0
21609,0
21610,0
21611,0
21612,0
21613,0
21614,0
21615,0
21616,0
21617,0
21618,0
21619,0
21620,0
21621,0
21622,0
21623,0
21624,0
21625,0
21626,0
21627,0
21628,0
21629,0
21630,0
21631,0
21632,0
21633,0
21634,0
21635,0
21636,0
21637,0
21638,0
21639,0
21640,0
21641,0
21642,0
21643,0
21644,0
21645,0
21646,0
21647,0
21648,0
21649,0
21650,0
21651,0
21652,0
21653,0
21654,0
21655,0
21656,0
21657,0
21658,0
21659,0
21660,0
21661,0
21662,0
21663,0
21664,0
21665,0
21666,0
21667,0
21668,0
21669,0
21670,0
21671,0
21672,0
21673,0
21674,0
21675,0
21676,0
21677,0
21678,0
21679,0
21680,0
21681,0
21682,0
21683,0
21684,0
21685,0
21686,0
21687,0
21688,0
21689,0
21690,0
21691,0
21692,0
21693,0
21694,0
21695,0
21696,0
21697,0
21698,0
21699,0
21700,0
21701,0
21702,0
21703,0
21704,0
21705,0
21706,0
21707,0
21708,0
21709,0
21710,0
21711,0
21712,0
21713,0
21714,0
21715,0
21716,0
21717,0
21718,0
21719,0
21720,0
21721,0
21722,0
21723,0
21724,0
21725,0
21726,0
21727,0
21728,0
21729,0
21730,0
21731,0
21732,0
21733,0
21734,0
21735,0
21736,0
21737,0
21738,0
21739,0
21740,0
21741,0
21742,0
21743,0
21744,0
21745,0
21746,0
21747,0
21748,0
21749,0
21750,0
21751,0
21752,0
21753,0
21754,0
21755,0
21756,0
21757,0
21758,0
21759,0
21760,0
21761,0
21762,0
21763,0
21764,0
21765,0
21766,0
21767,0
21768,0
21769,0
21770,0
21771,0
21772,0
21773,0
21774,0
21775,0
21776,0
21777,0
21778,0
21779,0
21780,0
21781,0
21782,0
21783,0
21784,0
21785,0
21786,0
21787,0
21788,0
21789,0
21790,0
21791,0
21792,0
21793,0
21794,0
21795,0
21796,0
21797,0
21798,0
21799,0
21800,0
21801,0
21802,0
21803,0
21804,0
21805,0
21806,0
21807,0
21808,0
21809,0
21810,0
21811,0
21812,0
21813,0
21814,0
21815,0
21816,0
21817,0
21818,0
21819,0
21820,0
21821,0
21822,0
21823,0
21824,0
21825,0
21826,0
21827,0
21828,0
21829,0
21830,0
21831,0
21832,0
21833,0
21834,0
21835,0
21836,0
21837,0
21838,0
21839,0
21840,0
21841,0
21842,0
21843,0
21844,0
21845,0
21846,0
21847,0
21848,0
21849,0
21850,0
21851,0
21852,0
21853,0
21854,0
21855,0
21856,0
21857,0
21858,0
21859,0
21860,0
21861,0
21862,0
21863,0
21864,0
21865,0
21866,0
21867,0
21868,0
21869,0
21870,0
21871,0
21872,0
21873,0
21874,0
21875,0
21876,0
21877,0
21878,0
21879,0
21880,0
21881,0
21882,0
21883,0
21884,0
21885,0
21886,0
21887,0
21888,0
21889,0
21890,0
21891,0
21892,0
21893,0
21894,0
21895,0
21896,0
21897,0
21898,0
21899,0
21900,0
21901,0
21902,0
21903,0
21904,0
21905,0
21906,0
21907,0
21908,0
21909,0
21910,0
21911,0
21912,0
21913,0
21914,0
21915,0
21916,0
21917,0
21918,0
21919,0
21920,0
21921,0
21922,0
21923,0
21924,0
21925,0
21926,0
21927,0
21928,0
21929,0
21930,0
21931,0
21932,0
21933,0
21934,0
21935,0
21936,0
21937,0
21938,0
21939,0
21940,0
21941,0
21942,0
21943,0
21944,0
21945,0
21946,0
21947,0
21948,0
21949,0
21950,0
21951,0
21952,0
21953,0
21954,0
21955,0
21956,0
21957,0
21958,0
21959,0
21960,0
21961,0
21962,0
21963,0
21964,0
21965,0
21966,0
21967,0
21968,0
21969,0
21970,0
21971,0
21972,0
21973,0
21974,0
21975,0
21976,0
21977,0
21978,0
21979,0
21980,0
21981,0
21982,0
21983,0
21984,0
21985,0
21986,0
21987,0
21988,0
21989,0
21990,0
21991,0
21992,0
21993,0
21994,0
21995,0
21996,0
21997,0
21998,0
21999,0
22000,0
22001,0
22002,0
22003,0
22004,0
22005,0
22006,0
22007,0
22008,0
22009,0
22010,0
22011,0
22012,0
22013,0
22014,0
22015,0
22016,0
22017,0
22018,0
22019,0
22020,0
22021,0
22022,0
22023,0
22024,0
22025,0
22026,0
22027,0
22028,0
22029,0
22030,0
22031,0
22032,0
22033,0
22034,0
22035,0
22036,0
22037,0
22038,0
22039,0
22040,0
22041,0
22042,0
22043,0
22044,0
22045,0
22046,0
22047,0
22048,0
22049,0
22050,0
22051,0
22052,0
22053,0
22054,0
22055,0
22056,0
22057,0
22058,0
22059,0
22060,0
22061,0
22062,0
22063,0
22064,0
22065,0
22066,0
22067,0
22068,0
22069,0
22070,0
22071,0
22072,0
22073,0
22074,0
22075,0
22076,0
22077,0
22078,0
22079,0
22080,0
22081,0
22082,0
22083,0
22084,0
22085,0
22086,0
22087,0
22088,0
22089,0
22090,0
22091,0
22092,0
22093,0
22094,0
22095,0
22096,0
22097,0
22098,0
22099,0
22100,0
22101,0
22102,0
22103,0
22104,0
22105,0
22106,0
22107,0
22108,0
22109,0
22110,0
22111,0
22112,0
22113,0
22114,0
22115,0
22116,0
22117,0
22118,0
22119,0
22120,0
22121,0
22122,0
22123,0
22124,0
22125,0
22126,0
22127,0
22128,0
22129,0
22130,0
22131,0
22132,0
22133,0
22134,0
22135,0
22136,0
22137,0
22138,0
22139,0
22140,0
22141,0
22142,0
22143,0
22144,0
22145,0
22146,0
22147,0
22148,0
22149,0
22150,0
22151,0
22152,0
22153,0
22154,0
22155,0
22156,0
22157,0
22158,0
22159,0
22160,0
22161,0
22162,0
22163,0
22164,0
22165,0
22166,0
22167,0
22168,0
22169,0
22170,0
22171,0
22172,0
22173,0
22174,0
22175,0
22176,0
22177,0
22178,0
22179,0
22180,0
22181,0
22182,0
22183,0
22184,0
22185,0
22186,0
22187,0
22188,0
22189,0
22190,0
22191,0
22192,0
22193,0
22194,0
22195,0
22196,0
22197,0
22198,0
22199,0
22200,0
22201,0
22202,0
22203,0
22204,0
22205,0
22206,0
22207,0
22208,0
22209,0
22210,0
22211,0
22212,0
22213,0
22214,0
22215,0
22216,0
22217,0
22218,0
22219,0
22220,0
22221,0
22222,0
22223,0
22224,0
22225,0
22226,0
22227,0
22228,0
22229,0
22230,0
22231,0
22232,0
22233,0
22234,0
22235,0
22236,0
22237,0
22238,0
22239,0
22240,0
22241,0
22242,0
22243,0
22244,0
22245,0
22246,0
22247,0
22248,0
22249,0
22250,0
22251,0
22252,0
22253,0
22254,0
22255,0
22256,0
22257,0
22258,0
22259,0
22260,0
22261,0
22262,0
22263,0
22264,0
22265,0
22266,0
22267,0
22268,0
22269,0
22270,0
22271,0
22272,0
22273,0
22274,0
22275,0
22276,0
22277,0
22278,0
22279,0
22280,0
22281,0
22282,0
22283,0
22284,0
22285,0
22286,0
22287,0
22288,0
22289,0
22290,0
22291,0
22292,0
22293,0
22294,0
22295,0
22296,0
22297,0
22298,0
22299,0
22300,0
22301,0
22302,0
22303,0
22304,0
22305,0
22306,0
22307,0
22308,0
22309,0
22310,0
22311,0
22312,0
22313,0
22314,0
22315,0
22316,0
22317,0
22318,0
22319,0
22320,0
22321,0
22322,0
22323,0
22324,0
22325,0
22326,0
22327,0
22328,0
22329,0
22330,0
22331,0
22332,0
22333,0
22334,0
22335,0
22336,0
22337,0
22338,0
22339,0
22340,0
22341,0
22342,0
22343,0
22344,0
22345,0
22346,0
22347,0
22348,0
22349,0
22350,0
22351,0
22352,0
22353,0
22354,0
22355,0
22356,0
22357,0
22358,0
22359,0
22360,0
22361,0
22362,0
22363,0
22364,0
22365,0
22366,0
22367,0
22368,0
22369,0
22370,0
22371,0
22372,0
22373,0
22374,0
22375,0
22376,0
22377,0
22378,0
22379,0
22380,0
22381,0
22382,0
22383,0
22384,0
22385,0
22386,0
22387,0
22388,0
22389,0
22390,0
22391,0
22392,0
22393,0
22394,0
22395,0
22396,0
22397,0
22398,0
22399,0
22400,0
22401,0
22402,0
22403,0
22404,0
22405,0
22406,0
22407,0
22408,0
22409,0
22410,0
22411,0
22412,0
22413,0
22414,0
22415,0
22416,0
22417,0
22418,0
22419,0
22420,0
22421,0
22422,0
22423,0
22424,0
22425,0
22426,0
22427,0
22428,0
22429,0
22430,0
22431,0
22432,0
22433,0
22434,0
22435,0
22436,0
22437,0
22438,0
22439,0
22440,0
22441,0
22442,0
22443,0
22444,0
22445,0
22446,0
22447,0
22448,0
22449,0
22450,0
22451,0
22452,0
22453,0
22454,0
22455,0
22456,0
22457,0
22458,0
22459,0
22460,0
22461,0
22462,0
22463,0
22464,0
22465,0
22466,0
22467,0
22468,0
22469,0
22470,0
22471,0
22472,0
22473,0
22474,0
22475,0
22476,0
22477,0
22478,0
22479,0
22480,0
22481,0
22482,0
22483,0
22484,0
22485,0
22486,0
22487,0
22488,0
22489,0
22490,0
22491,0
22492,0
22493,0
22494,0
22495,0
22496,0
22497,0
22498,0
22499,0
22500,0
22501,0
22502,0
22503,0
22504,0
22505,0
22506,0
22507,0
22508,0
22509,0
22510,0
22511,0
22512,0
22513,0
22514,0
22515,0
22516,0
22517,0
22518,0
22519,0
22520,0
22521,0
22522,0
22523,0
22524,0
22525,0
22526,0
22527,0
22528,0
22529,0
22530,0
22531,0
22532,0
22533,0
22534,0
22535,0
22536,0
22537,0
22538,0
22539,0
22540,0
22541,0
22542,0
22543,0
22544,0
22545,0
22546,0
22547,0
22548,0
22549,0
22550,0
22551,0
22552,0
22553,0
22554,0
22555,0
22556,0
22557,0
22558,0
22559,0
22560,0
22561,0
22562,0
22563,0
22564,0
22565,0
22566,0
22567,0
22568,0
22569,0
22570,0
22571,0
22572,0
22573,0
22574,0
22575,0
22576,0
22577,0
22578,0
22579,0
22580,0
22581,0
22582,0
22583,0
22584,0
22585,0
22586,0
22587,0
22588,0
22589,0
22590,0
22591,0
22592,0
22593,0
22594,0
22595,0
22596,0
22597,0
22598,0
22599,0
22600,0
22601,0
22602,0
22603,0
22604,0
22605,0
22606,0
22607,0
22608,0
22609,0
22610,0
22611,0
22612,0
22613,0
22614,0
22615,0
22616,0
22617,0
22618,0
22619,0
22620,0
22621,0
22622,0
22623,0
22624,0
22625,0
22626,0
22627,0
22628,0
22629,0
22630,0
22631,0
22632,0
22633,0
22634,0
22635,0
22636,0
22637,0
22638,0
22639,0
22640,0
22641,0
22642,0
22643,0
22644,0
22645,0
22646,0
22647,0
22648,0
22649,0
22650,0
22651,0
22652,0
22653,0
22654,0
22655,0
22656,0
22657,0
22658,0
22659,0
22660,0
22661,0
22662,0
22663,0
22664,0
22665,0
22666,0
22667,0
22668,0
22669,0
22670,0
22671,0
22672,0
22673,0
22674,0
22675,0
22676,0
22677,0
22678,0
22679,0
22680,0
22681,0
22682,0
22683,0
22684,0
22685,0
22686,0
22687,0
22688,0
22689,0
22690,0
22691,0
22692,0
22693,0
22694,0
22695,0
22696,0
22697,0
22698,0
22699,0
22700,0
22701,0
22702,0
22703,0
22704,0
22705,0
22706,0
22707,0
22708,0
22709,0
22710,0
22711,0
22712,0
22713,0
22714,0
22715,0
22716,0
22717,0
22718,0
22719,0
22720,0
22721,0
22722,0
22723,0
22724,0
22725,0
22726,0
22727,0
22728,0
22729,0
22730,0
22731,0
22732,0
22733,0
22734,0
22735,0
22736,0
22737,0
22738,0
22739,0
22740,0
22741,0
22742,0
22743,0
22744,0
22745,0
22746,0
22747,0
22748,0
22749,0
22750,0
22751,0
22752,0
22753,0
22754,0
22755,0
22756,0
22757,0
22758,0
22759,0
22760,0
22761,0
22762,0
22763,0
22764,0
22765,0
22766,0
22767,0
22768,0
22769,0
22770,0
22771,0
22772,0
22773,0
22774,0
22775,0
22776,0
22777,0
22778,0
22779,0
22780,0
22781,0
22782,0
22783,0
22784,0
22785,0
22786,0
22787,0
22788,0
22789,0
22790,0
22791,0
22792,0
22793,0
22794,0
22795,0
22796,0
22797,0
22798,0
22799,0
22800,0
22801,0
22802,0
22803,0
22804,0
22805,0
22806,0
22807,0
22808,0
22809,0
22810,0
22811,0
22812,0
22813,0
22814,0
22815,0
22816,0
22817,0
22818,0
22819,0
22820,0
22821,0
22822,0
22823,0
22824,0
22825,0
22826,0
22827,0
22828,0
22829,0
22830,0
22831,0
22832,0
22833,0
22834,0
22835,0
22836,0
22837,0
22838,0
22839,0
22840,0
22841,0
22842,0
22843,0
22844,0
22845,0
22846,0
22847,0
22848,0
22849,0
22850,0
22851,0
22852,0
22853,0
22854,0
22855,0
22856,0
22857,0
22858,0
22859,0
22860,0
22861,0
22862,0
22863,0
22864,0
22865,0
22866,0
22867,0
22868,0
22869,0
22870,0
22871,0
22872,0
22873,0
22874,0
22875,0
22876,0
22877,0
22878,0
22879,0
22880,0
22881,0
22882,0
22883,0
22884,0
22885,0
22886,0
22887,0
22888,0
22889,0
22890,0
22891,0
22892,0
22893,0
22894,0
22895,0
22896,0
22897,0
22898,0
22899,0
22900,0
22901,0
22902,0
22903,0
22904,0
22905,0
22906,0
22907,0
22908,0
22909,0
22910,0
22911,0
22912,0
22913,0
22914,0
22915,0
22916,0
22917,0
22918,0
22919,0
22920,0
22921,0
22922,0
22923,0
22924,0
22925,0
22926,0
22927,0
22928,0
22929,0
22930,0
22931,0
22932,0
22933,0
22934,0
22935,0
22936,0
22937,0
22938,0
22939,0
22940,0
22941,0
22942,0
22943,0
22944,0
22945,0
22946,0
22947,0
22948,0
22949,0
22950,0
22951,0
22952,0
22953,0
22954,0
22955,0
22956,0
22957,0
22958,0
22959,0
22960,0
22961,0
22962,0
22963,0
22964,0
22965,0
22966,0
22967,0
22968,0
22969,0
22970,0
22971,0
22972,0
22973,0
22974,0
22975,0
22976,0
22977,0
22978,0
22979,0
22980,0
22981,0
22982,0
22983,0
22984,0
22985,0
22986,0
22987,0
22988,0
22989,0
22990,0
22991,0
22992,0
22993,0
22994,0
22995,0
22996,0
22997,0
22998,0
22999,0
23000,0
23001,0
23002,0
23003,0
23004,0
23005,0
23006,0
23007,0
23008,0
23009,0
23010,0
23011,0
23012,0
23013,0
23014,0
23015,0
23016,0
23017,0
23018,0
23019,0
23020,0
23021,0
23022,0
23023,0
23024,0
23025,0
23026,0
23027,0
23028,0
23029,0
23030,0
23031,0
23032,0
23033,0
23034,0
23035,0
23036,0
23037,0
23038,0
23039,0
23040,0
23041,0
23042,0
23043,0
23044,0
23045,0
23046,0
23047,0
23048,0
23049,0
23050,0
23051,0
23052,0
23053,0
23054,0
23055,0
23056,0
23057,0
23058,0
23059,0
23060,0
23061,0
23062,0
23063,0
23064,0
23065,0
23066,0
23067,0
23068,0
23069,0
23070,0
23071,0
23072,0
23073,0
23074,0
23075,0
23076,0
23077,0
23078,0
23079,0
23080,0
23081,0
23082,0
23083,0
23084,0
23085,0
23086,0
23087,0
23088,0
23089,0
23090,0
23091,0
23092,0
23093,0
23094,0
23095,0
23096,0
23097,0
23098,0
23099,0
23100,0
23101,0
23102,0
23103,0
23104,0
23105,0
23106,0
23107,0
23108,0
23109,0
23110,0
23111,0
23112,0
23113,0
23114,0
23115,0
23116,0
23117,0
23118,0
23119,0
23120,0
23121,0
23122,0
23123,0
23124,0
23125,0
23126,0
23127,0
23128,0
23129,0
23130,0
23131,0
23132,0
23133,0
23134,0
23135,0
23136,0
23137,0
23138,0
23139,0
23140,0
23141,0
23142,0
23143,0
23144,0
23145,0
23146,0
23147,0
23148,0
23149,0
23150,0
23151,0
23152,0
23153,0
23154,0
23155,0
23156,0
23157,0
23158,0
23159,0
23160,0
23161,0
23162,0
23163,0
23164,0
23165,0
23166,0
23167,0
23168,0
23169,0
23170,0
23171,0
23172,0
23173,0
23174,0
23175,0
23176,0
23177,0
23178,0
23179,0
23180,0
23181,0
23182,0
23183,0
23184,0
23185,0
23186,0
23187,0
23188,0
23189,0
23190,0
23191,0
23192,0
23193,0
23194,0
23195,0
23196,0
23197,0
23198,0
23199,0
23200,0
23201,0
23202,0
23203,0
23204,0
23205,0
23206,0
23207,0
23208,0
23209,0
23210,0
23211,0
23212,0
23213,0
23214,0
23215,0
23216,0
23217,0
23218,0
23219,0
23220,0
23221,0
23222,0
23223,0
23224,0
23225,0
23226,0
23227,0
23228,0
23229,0
23230,0
23231,0
23232,0
23233,0
23234,0
23235,0
23236,0
23237,0
23238,0
23239,0
23240,0
23241,0
23242,0
23243,0
23244,0
23245,0
23246,0
23247,0
23248,0
23249,0
23250,0
23251,0
23252,0
23253,0
23254,0
23255,0
23256,0
23257,0
23258,0
23259,0
23260,0
23261,0
23262,0
23263,0
23264,0
23265,0
23266,0
23267,0
23268,0
23269,0
23270,0
23271,0
23272,0
23273,0
23274,0
23275,0
23276,0
23277,0
23278,0
23279,0
23280,0
23281,0
23282,0
23283,0
23284,0
23285,0
23286,0
23287,0
23288,0
23289,0
23290,0
23291,0
23292,0
23293,0
23294,0
23295,0
23296,0
23297,0
23298,0
23299,0
23300,0
23301,0
23302,0
23303,0
23304,0
23305,0
23306,0
23307,0
23308,0
23309,0
23310,0
23311,0
23312,0
23313,0
23314,0
23315,0
23316,0
23317,0
23318,0
23319,0
23320,0
23321,0
23322,0
23323,0
23324,0
23325,0
23326,0
23327,0
23328,0
23329,0
23330,0
23331,0
23332,0
23333,0
23334,0
23335,0
23336,0
23337,0
23338,0
23339,0
23340,0
23341,0
23342,0
23343,0
23344,0
23345,0
23346,0
23347,0
23348,0
23349,0
23350,0
23351,0
23352,0
23353,0
23354,0
23355,0
23356,0
23357,0
23358,0
23359,0
23360,0
23361,0
23362,0
23363,0
23364,0
23365,0
23366,0
23367,0
23368,0
23369,0
23370,0
23371,0
23372,0
23373,0
23374,0
23375,0
23376,0
23377,0
23378,0
23379,0
23380,0
23381,0
23382,0
23383,0
23384,0
23385,0
23386,0
23387,0
23388,0
23389,0
23390,0
23391,0
23392,0
23393,0
23394,0
23395,0
23396,0
23397,0
23398,0
23399,0
23400,0
23401,0
23402,0
23403,0
23404,0
23405,0
23406,0
23407,0
23408,0
23409,0
23410,0
23411,0
23412,0
23413,0
23414,0
23415,0
23416,0
23417,0
23418,0
23419,0
23420,0
23421,0
23422,0
23423,0
23424,0
23425,0
23426,0
23427,0
23428,0
23429,0
23430,0
23431,0
23432,0
23433,0
23434,0
23435,0
23436,0
23437,0
23438,0
23439,0
23440,0
23441,0
23442,0
23443,0
23444,0
23445,0
23446,0
23447,0
23448,0
23449,0
23450,0
23451,0
23452,0
23453,0
23454,0
23455,0
23456,0
23457,0
23458,0
23459,0
23460,0
23461,0
23462,0
23463,0
23464,0
23465,0
23466,0
23467,0
23468,0
23469,0
23470,0
23471,0
23472,0
23473,0
23474,0
23475,0
23476,0
23477,0
23478,0
23479,0
23480,0
23481,0
23482,0
23483,0
23484,0
23485,0
23486,0
23487,0
23488,0
23489,0
23490,0
23491,0
23492,0
23493,0
23494,0
23495,0
23496,0
23497,0
23498,0
23499,0
23500,0
23501,0
23502,0
23503,0
23504,0
23505,0
23506,0
23507,0
23508,0
23509,0
23510,0
23511,0
23512,0
23513,0
23514,0
23515,0
23516,0
23517,0
23518,0
23519,0
23520,0
23521,0
23522,0
23523,0
23524,0
23525,0
23526,0
23527,0
23528,0
23529,0
23530,0
23531,0
23532,0
23533,0
23534,0
23535,0
23536,0
23537,0
23538,0
23539,0
23540,0
23541,0
23542,0
23543,0
23544,0
23545,0
23546,0
23547,0
23548,0
23549,0
23550,0
23551,0
23552,0
23553,0
23554,0
23555,0
23556,0
23557,0
23558,0
23559,0
23560,0
23561,0
23562,0
23563,0
23564,0
23565,0
23566,0
23567,0
23568,0
23569,0
23570,0
23571,0
23572,0
23573,0
23574,0
23575,0
23576,0
23577,0
23578,0
23579,0
23580,0
23581,0
23582,0
23583,0
23584,0
23585,0
23586,0
23587,0
23588,0
23589,0
23590,0
23591,0
23592,0
23593,0
23594,0
23595,0
23596,0
23597,0
23598,0
23599,0
23600,0
23601,0
23602,0
23603,0
23604,0
23605,0
23606,0
23607,0
23608,0
23609,0
23610,0
23611,0
23612,0
23613,0
23614,0
23615,0
23616,0
23617,0
23618,0
23619,0
23620,0
23621,0
23622,0
23623,0
23624,0
23625,0
23626,0
23627,0
23628,0
23629,0
23630,0
23631,0
23632,0
23633,0
23634,0
23635,0
23636,0
23637,0
23638,0
23639,0
23640,0
23641,0
23642,0
23643,0
23644,0
23645,0
23646,0
23647,0
23648,0
23649,0
23650,0
23651,0
23652,0
23653,0
23654,0
23655,0
23656,0
23657,0
23658,0
23659,0
23660,0
23661,0
23662,0
23663,0
23664,0
23665,0
23666,0
23667,0
23668,0
23669,0
23670,0
23671,0
23672,0
23673,0
23674,0
23675,0
23676,0
23677,0
23678,0
23679,0
23680,0
23681,0
23682,0
23683,0
23684,0
23685,0
23686,0
23687,0
23688,0
23689,0
23690,0
23691,0
23692,0
23693,0
23694,0
23695,0
23696,0
23697,0
23698,0
23699,0
23700,0
23701,0
23702,0
23703,0
23704,0
23705,0
23706,0
23707,0
23708,0
23709,0
23710,0
23711,0
23712,0
23713,0
23714,0
23715,0
23716,0
23717,0
23718,0
23719,0
23720,0
23721,0
23722,0
23723,0
23724,0
23725,0
23726,0
23727,0
23728,0
23729,0
23730,0
23731,0
23732,0
23733,0
23734,0
23735,0
23736,0
23737,0
23738,0
23739,0
23740,0
23741,0
23742,0
23743,0
23744,0
23745,0
23746,0
23747,0
23748,0
23749,0
23750,0
23751,0
23752,0
23753,0
23754,0
23755,0
23756,0
23757,0
23758,0
23759,0
23760,0
23761,0
23762,0
23763,0
23764,0
23765,0
23766,0
23767,0
23768,0
23769,0
23770,0
23771,0
23772,0
23773,0
23774,0
23775,0
23776,0
23777,0
23778,0
23779,0
23780,0
23781,0
23782,0
23783,0
23784,0
23785,0
23786,0
23787,0
23788,0
23789,0
23790,0
23791,0
23792,0
23793,0
23794,0
23795,0
23796,0
23797,0
23798,0
23799,0
23800,0
23801,0
23802,0
23803,0
23804,0
23805,0
23806,0
23807,0
23808,0
23809,0
23810,0
23811,0
23812,0
23813,0
23814,0
23815,0
23816,0
23817,0
23818,0
23819,0
23820,0
23821,0
23822,0
23823,0
23824,0
23825,0
23826,0
23827,0
23828,0
23829,0
23830,0
23831,0
23832,0
23833,0
23834,0
23835,0
23836,0
23837,0
23838,0
23839,0
23840,0
23841,0
23842,0
23843,0
23844,0
23845,0
23846,0
23847,0
23848,0
23849,0
23850,0
23851,0
23852,0
23853,0
23854,0
23855,0
23856,1
23857,0
23858,0
23859,0
23860,0
23861,0
23862,0
23863,0
23864,0
23865,0
23866,0
23867,0
23868,0
23869,0
23870,0
23871,0
23872,0
23873,0
23874,0
23875,0
23876,0
23877,0
23878,0
23879,0
23880,0
23881,0
23882,0
23883,0
23884,0
23885,0
23886,0
23887,0
23888,0
23889,0
23890,0
23891,0
23892,0
23893,0
23894,0
23895,0
23896,0
23897,0
23898,0
23899,0
23900,0
23901,0
23902,0
23903,0
23904,0
23905,0
23906,0
23907,0
23908,0
23909,0
23910,0
23911,0
23912,0
23913,0
23914,0
23915,0
23916,0
23917,0
23918,0
23919,0
23920,0
23921,0
23922,0
23923,0
23924,0
23925,0
23926,0
23927,0
23928,0
23929,0
23930,0
23931,0
23932,0
23933,0
23934,0
23935,0
23936,0
23937,0
23938,0
23939,0
23940,0
23941,0
23942,0
23943,0
23944,0
23945,0
23946,0
23947,0
23948,0
23949,0
23950,0
23951,0
23952,0
23953,0
23954,0
23955,0
23956,0
23957,0
23958,0
23959,0
23960,0
23961,0
23962,0
23963,0
23964,0
23965,0
23966,0
23967,0
23968,0
23969,0
23970,0
23971,0
23972,0
23973,0
23974,0
23975,0
23976,0
23977,0
23978,0
23979,0
23980,0
23981,0
23982,0
23983,0
23984,0
23985,0
23986,0
23987,0
23988,0
23989,0
23990,0
23991,0
23992,0
23993,0
23994,0
23995,0
23996,0
23997,0
23998,0
23999,0
24000,0
24001,0
24002,0
24003,0
24004,0
24005,0
24006,0
24007,0
24008,0
24009,0
24010,0
24011,0
24012,0
24013,0
24014,0
24015,0
24016,0
24017,0
24018,0
24019,0
24020,0
24021,0
24022,0
24023,0
24024,0
24025,0
24026,0
24027,0
24028,0
24029,0
24030,0
24031,0
24032,0
24033,0
24034,0
24035,0
24036,0
24037,0
24038,0
24039,0
24040,0
24041,0
24042,0
24043,0
24044,0
24045,0
24046,0
24047,0
24048,0
24049,0
24050,0
24051,0
24052,0
24053,0
24054,0
24055,0
24056,0
24057,0
24058,0
24059,0
24060,0
24061,0
24062,0
24063,0
24064,0
24065,0
24066,0
24067,0
24068,0
24069,0
24070,0
24071,0
24072,0
24073,0
24074,0
24075,0
24076,0
24077,0
24078,0
24079,0
24080,0
24081,0
24082,0
24083,0
24084,0
24085,0
24086,0
24087,0
24088,0
24089,0
24090,0
24091,0
24092,0
24093,0
24094,0
24095,0
24096,0
24097,0
24098,0
24099,0
24100,0
24101,0
24102,0
24103,0
24104,0
24105,0
24106,0
24107,0
24108,0
24109,0
24110,0
24111,0
24112,0
24113,0
24114,0
24115,0
24116,0
24117,0
24118,0
24119,0
24120,0
24121,0
24122,0
24123,0
24124,0
24125,0
24126,0
24127,0
24128,0
24129,0
24130,0
24131,0
24132,0
24133,0
24134,0
24135,0
24136,0
24137,0
24138,0
24139,0
24140,0
24141,0
24142,0
24143,0
24144,0
24145,0
24146,0
24147,0
24148,0
24149,0
24150,0
24151,0
24152,0
24153,0
24154,0
24155,0
24156,0
24157,0
24158,0
24159,0
24160,0
24161,0
24162,0
24163,0
24164,0
24165,0
24166,0
24167,0
24168,0
24169,0
24170,0
24171,0
24172,0
24173,0
24174,0
24175,0
24176,0
24177,0
24178,0
24179,0
24180,0
24181,0
24182,0
24183,0
24184,0
24185,0
24186,0
24187,0
24188,0
24189,0
24190,0
24191,0
24192,0
24193,0
24194,0
24195,0
24196,0
24197,0
24198,0
24199,0
24200,0
24201,0
24202,0
24203,0
24204,0
24205,0
24206,0
24207,0
24208,0
24209,0
24210,0
24211,0
24212,0
24213,0
24214,0
24215,0
24216,0
24217,0
24218,0
24219,0
24220,0
24221,0
24222,0
24223,0
24224,0
24225,0
24226,0
24227,0
24228,0
24229,0
24230,0
24231,0
24232,0
24233,0
24234,0
24235,0
24236,0
24237,0
24238,0
24239,0
24240,0
24241,0
24242,0
24243,0
24244,0
24245,0
24246,0
24247,0
24248,0
24249,0
24250,0
24251,0
24252,0
24253,0
24254,0
24255,0
24256,0
24257,0
24258,0
24259,0
24260,0
24261,0
24262,0
24263,0
24264,0
24265,0
24266,0
24267,0
24268,0
24269,0
24270,0
24271,0
24272,0
24273,0
24274,0
24275,0
24276,0
24277,0
24278,0
24279,0
24280,0
24281,0
24282,0
24283,0
24284,0
24285,0
24286,0
24287,0
24288,0
24289,0
24290,0
24291,0
24292,0
24293,0
24294,0
24295,0
24296,0
24297,0
24298,0
24299,0
24300,0
24301,0
24302,0
24303,0
24304,0
24305,0
24306,0
24307,0
24308,0
24309,0
24310,0
24311,0
24312,0
24313,0
24314,0
24315,0
24316,0
24317,0
24318,0
24319,0
24320,0
24321,0
24322,0
24323,0
24324,0
24325,0
24326,0
24327,0
24328,0
24329,0
24330,0
24331,0
24332,0
24333,0
24334,0
24335,0
24336,0
24337,0
24338,0
24339,0
24340,0
24341,0
24342,0
24343,0
24344,0
24345,0
24346,0
24347,0
24348,0
24349,0
24350,0
24351,0
24352,0
24353,0
24354,0
24355,0
24356,0
24357,0
24358,0
24359,0
24360,0
24361,0
24362,0
24363,0
24364,0
24365,0
24366,0
24367,0
24368,0
24369,0
24370,0
24371,0
24372,0
24373,0
24374,0
24375,0
24376,0
24377,0
24378,0
24379,0
24380,0
24381,0
24382,0
24383,0
24384,0
24385,0
24386,0
24387,0
24388,0
24389,0
24390,0
24391,0
24392,0
24393,0
24394,0
24395,0
24396,0
24397,0
24398,0
24399,0
24400,0
24401,0
24402,0
24403,0
24404,0
24405,0
24406,0
24407,0
24408,0
24409,0
24410,0
24411,0
24412,0
24413,0
24414,0
24415,0
24416,0
24417,0
24418,0
24419,0
24420,0
24421,0
24422,0
24423,0
24424,0
24425,0
24426,0
24427,0
24428,0
24429,0
24430,0
24431,0
24432,0
24433,0
24434,0
24435,0
24436,0
24437,0
24438,0
24439,0
24440,0
24441,0
24442,0
24443,0
24444,0
24445,0
24446,0
24447,0
24448,0
24449,0
24450,0
24451,0
24452,0
24453,0
24454,0
24455,0
24456,0
24457,0
24458,0
24459,0
24460,0
24461,0
24462,0
24463,0
24464,0
24465,0
24466,0
24467,0
24468,0
24469,0
24470,0
24471,0
24472,0
24473,0
24474,0
24475,0
24476,0
24477,0
24478,0
24479,0
24480,0
24481,0
24482,0
24483,0
24484,0
24485,0
24486,0
24487,0
24488,0
24489,0
24490,0
24491,0
24492,0
24493,0
24494,0
24495,0
24496,0
24497,0
24498,0
24499,0
24500,0
24501,0
24502,0
24503,0
24504,0
24505,0
24506,0
24507,0
24508,0
24509,0
24510,0
24511,0
24512,0
24513,0
24514,0
24515,0
24516,0
24517,0
24518,0
24519,0
24520,0
24521,0
24522,0
24523,0
24524,0
24525,0
24526,0
24527,0
24528,0
24529,0
24530,0
24531,0
24532,0
24533,0
24534,0
24535,0
24536,0
24537,0
24538,0
24539,0
24540,0
24541,0
24542,0
24543,0
24544,0
24545,0
24546,0
24547,0
24548,0
24549,0
24550,0
24551,0
24552,0
24553,0
24554,0
24555,0
24556,0
24557,0
24558,0
24559,0
24560,0
24561,0
24562,0
24563,0
24564,0
24565,0
24566,0
24567,0
24568,0
24569,0
24570,0
24571,0
24572,0
24573,0
24574,0
24575,0
24576,0
24577,0
24578,0
24579,0
24580,0
24581,0
24582,0
24583,0
24584,0
24585,0
24586,0
24587,0
24588,0
24589,0
24590,0
24591,0
24592,0
24593,0
24594,0
24595,0
24596,0
24597,0
24598,0
24599,0
24600,0
24601,0
24602,0
24603,0
24604,0
24605,0
24606,0
24607,0
24608,0
24609,0
24610,0
24611,0
24612,0
24613,0
24614,0
24615,0
24616,0
24617,0
24618,0
24619,0
24620,0
24621,0
24622,0
24623,0
24624,0
24625,0
24626,0
24627,0
24628,0
24629,0
24630,0
24631,0
24632,0
24633,0
24634,0
24635,0
24636,0
24637,0
24638,0
24639,0
24640,0
24641,0
24642,0
24643,0
24644,0
24645,0
24646,0
24647,0
24648,0
24649,0
24650,0
24651,0
24652,0
24653,0
24654,0
24655,0
24656,0
24657,0
24658,0
24659,0
24660,0
24661,0
24662,0
24663,0
24664,0
24665,0
24666,0
24667,0
24668,0
24669,0
24670,0
24671,0
24672,0
24673,0
24674,0
24675,0
24676,0
24677,0
24678,0
24679,0
24680,0
24681,0
24682,0
24683,0
24684,0
24685,0
24686,0
24687,0
24688,0
24689,0
24690,0
24691,0
24692,0
24693,0
24694,0
24695,0
24696,0
24697,0
24698,0
24699,0
24700,0
24701,0
24702,0
24703,0
24704,0
24705,0
24706,0
24707,0
24708,0
24709,0
24710,0
24711,0
24712,0
24713,0
24714,0
24715,0
24716,0
24717,0
24718,0
24719,0
24720,0
24721,0
24722,0
24723,0
24724,0
24725,0
24726,0
24727,0
24728,0
24729,0
24730,0
24731,0
24732,0
24733,0
24734,0
24735,0
24736,0
24737,0
24738,0
24739,0
24740,0
24741,0
24742,0
24743,0
24744,0
24745,0
24746,0
24747,0
24748,0
24749,0
24750,0
24751,0
24752,0
24753,0
24754,0
24755,0
24756,0
24757,0
24758,0
24759,0
24760,0
24761,0
24762,0
24763,0
24764,0
24765,0
24766,0
24767,0
24768,0
24769,0
24770,0
24771,0
24772,0
24773,0
24774,0
24775,0
24776,0
24777,0
24778,0
24779,0
24780,0
24781,0
24782,0
24783,0
24784,0
24785,0
24786,0
24787,0
24788,0
24789,0
24790,0
24791,0
24792,0
24793,0
24794,0
24795,0
24796,0
24797,0
24798,0
24799,0
24800,0
24801,0
24802,0
24803,0
24804,0
24805,0
24806,0
24807,0
24808,0
24809,0
24810,0
24811,0
24812,0
24813,0
24814,0
24815,0
24816,0
24817,0
24818,0
24819,0
24820,0
24821,0
24822,0
24823,0
24824,0
24825,0
24826,0
24827,0
24828,0
24829,0
24830,0
24831,0
24832,0
24833,0
24834,0
24835,0
24836,0
24837,0
24838,0
24839,0
24840,0
24841,0
24842,0
24843,0
24844,0
24845,0
24846,0
24847,0
24848,0
24849,0
24850,0
24851,0
24852,0
24853,0
24854,0
24855,0
24856,0
24857,0
24858,0
24859,0
24860,0
24861,0
24862,0
24863,0
24864,0
24865,0
24866,0
24867,0
24868,0
24869,0
24870,0
24871,0
24872,0
24873,0
24874,0
24875,0
24876,0
24877,0
24878,0
24879,0
24880,0
24881,0
24882,0
24883,0
24884,0
24885,0
24886,0
24887,0
24888,0
24889,0
24890,0
24891,0
24892,0
24893,0
24894,0
24895,0
24896,0
24897,0
24898,0
24899,0
24900,0
24901,0
24902,0
24903,0
24904,0
24905,0
24906,0
24907,0
24908,0
24909,0
24910,0
24911,0
24912,0
24913,0
24914,0
24915,0
24916,0
24917,0
24918,0
24919,0
24920,0
24921,0
24922,0
24923,0
24924,0
24925,0
24926,0
24927,0
24928,0
24929,0
24930,0
24931,0
24932,0
24933,0
24934,0
24935,0
24936,0
24937,0
24938,0
24939,0
24940,0
24941,0
24942,0
24943,0
24944,0
24945,0
24946,0
24947,0
24948,0
24949,0
24950,0
24951,0
24952,0
24953,0
24954,0
24955,0
24956,0
24957,0
24958,0
24959,0
24960,0
24961,0
24962,0
24963,0
24964,0
24965,0
24966,0
24967,0
24968,0
24969,0
24970,0
24971,0
24972,0
24973,0
24974,0
24975,0
24976,0
24977,0
24978,0
24979,0
24980,0
24981,0
24982,0
24983,0
24984,0
24985,0
24986,0
24987,0
24988,0
24989,0
24990,0
24991,0
24992,0
24993,0
24994,0
24995,0
24996,0
24997,0
24998,0
24999,0
25000,0
25001,0
25002,0
25003,0
25004,0
25005,0
25006,0
25007,0
25008,0
25009,0
25010,0
25011,0
25012,0
25013,0
25014,0
25015,0
25016,0
25017,0
25018,0
25019,0
25020,0
25021,0
25022,0
25023,0
25024,0
25025,0
25026,0
25027,0
25028,0
25029,0
25030,0
25031,0
25032,0
25033,0
25034,0
25035,0
25036,0
25037,0
25038,0
25039,0
25040,0
25041,0
25042,0
25043,0
25044,0
25045,0
25046,0
25047,0
25048,0
25049,0
25050,0
25051,0
25052,0
25053,0
25054,0
25055,0
25056,0
25057,0
25058,0
25059,0
25060,0
25061,0
25062,0
25063,0
25064,0
25065,0
25066,0
25067,0
25068,0
25069,0
25070,0
25071,0
25072,0
25073,0
25074,0
25075,0
25076,0
25077,0
25078,0
25079,0
25080,0
25081,0
25082,0
25083,0
25084,0
25085,0
25086,0
25087,0
25088,0
25089,0
25090,0
25091,0
25092,0
25093,0
25094,0
25095,0
25096,0
25097,0
25098,0
25099,0
25100,0
25101,0
25102,0
25103,0
25104,0
25105,0
25106,0
25107,0
25108,0
25109,0
25110,0
25111,0
25112,0
25113,0
25114,0
25115,0
25116,0
25117,0
25118,0
25119,0
25120,0
25121,0
25122,0
25123,0
25124,0
25125,0
25126,0
25127,0
25128,0
25129,0
25130,0
25131,0
25132,0
25133,0
25134,0
25135,0
25136,0
25137,0
25138,0
25139,0
25140,0
25141,0
25142,0
25143,0
25144,0
25145,0
25146,0
25147,0
25148,0
25149,0
25150,0
25151,0
25152,0
25153,0
25154,0
25155,0
25156,0
25157,0
25158,0
25159,0
25160,0
25161,0
25162,0
25163,0
25164,0
25165,0
25166,0
25167,0
25168,0
25169,0
25170,0
25171,0
25172,0
25173,0
25174,0
25175,0
25176,0
25177,0
25178,0
25179,0
25180,0
25181,0
25182,0
25183,0
25184,0
25185,0
25186,0
25187,0
25188,0
25189,0
25190,0
25191,0
25192,0
25193,0
25194,0
25195,0
25196,0
25197,0
25198,0
25199,0
25200,0
25201,0
25202,0
25203,0
25204,0
25205,0
25206,0
25207,0
25208,0
25209,0
25210,0
25211,0
25212,0
25213,0
25214,0
25215,0
25216,0
25217,0
25218,0
25219,0
25220,0
25221,0
25222,0
25223,0
25224,0
25225,0
25226,0
25227,0
25228,0
25229,0
25230,0
25231,0
25232,0
25233,0
25234,0
25235,0
25236,0
25237,0
25238,0
25239,0
25240,0
25241,0
25242,0
25243,0
25244,0
25245,0
25246,0
25247,0
25248,0
25249,0
25250,0
25251,0
25252,0
25253,0
25254,0
25255,0
25256,0
25257,0
25258,0
25259,0
25260,0
25261,0
25262,0
25263,0
25264,0
25265,0
25266,0
25267,0
25268,0
25269,0
25270,0
25271,0
25272,0
25273,0
25274,0
25275,0
25276,0
25277,0
25278,0
25279,0
25280,0
25281,0
25282,0
25283,0
25284,0
25285,0
25286,0
25287,0
25288,0
25289,0
25290,0
25291,0
25292,0
25293,0
25294,0
25295,0
25296,0
25297,0
25298,0
25299,0
25300,0
25301,0
25302,0
25303,0
25304,0
25305,0
25306,0
25307,0
25308,0
25309,0
25310,0
25311,0
25312,0
25313,0
25314,0
25315,0
25316,0
25317,0
25318,0
25319,0
25320,0
25321,0
25322,0
25323,0
25324,0
25325,0
25326,0
25327,0
25328,0
25329,0
25330,0
25331,0
25332,0
25333,0
25334,0
25335,0
25336,0
25337,0
25338,0
25339,0
25340,0
25341,0
25342,0
25343,0
25344,0
25345,0
25346,0
25347,0
25348,0
25349,0
25350,0
25351,0
25352,0
25353,0
25354,0
25355,0
25356,0
25357,0
25358,0
25359,0
25360,0
25361,0
25362,0
25363,0
25364,0
25365,0
25366,0
25367,0
25368,0
25369,0
25370,0
25371,0
25372,0
25373,0
25374,0
25375,0
25376,0
25377,0
25378,0
25379,0
25380,0
25381,0
25382,0
25383,0
25384,0
25385,0
25386,0
25387,0
25388,0
25389,0
25390,0
25391,0
25392,0
25393,0
25394,0
25395,0
25396,0
25397,0
25398,0
25399,0
25400,0
25401,0
25402,0
25403,0
25404,0
25405,0
25406,0
25407,0
25408,0
25409,0
25410,0
25411,0
25412,0
25413,0
25414,0
25415,0
25416,0
25417,0
25418,0
25419,0
25420,0
25421,0
25422,0
25423,0
25424,0
25425,0
25426,0
25427,0
25428,0
25429,0
25430,0
25431,0
25432,0
25433,0
25434,0
25435,0
25436,0
25437,0
25438,0
25439,0
25440,0
25441,0
25442,0
25443,0
25444,0
25445,0
25446,0
25447,0
25448,0
25449,0
25450,0
25451,0
25452,0
25453,0
25454,0
25455,0
25456,0
25457,0
25458,0
25459,0
25460,0
25461,0
25462,0
25463,0
25464,0
25465,0
25466,0
25467,0
25468,0
25469,0
25470,0
25471,0
25472,0
25473,0
25474,0
25475,0
25476,0
25477,0
25478,0
25479,0
25480,0
25481,0
25482,0
25483,0
25484,0
25485,0
25486,0
25487,0
25488,0
25489,0
25490,0
25491,0
25492,0
25493,0
25494,0
25495,0
25496,0
25497,0
25498,0
25499,0
25500,0
25501,0
25502,0
25503,0
25504,0
25505,0
25506,0
25507,0
25508,0
25509,0
25510,0
25511,0
25512,0
25513,0
25514,0
25515,0
25516,0
25517,0
25518,0
25519,0
25520,0
25521,0
25522,0
25523,0
25524,0
25525,0
25526,0
25527,0
25528,0
25529,0
25530,0
25531,0
25532,0
25533,0
25534,0
25535,0
25536,0
25537,0
25538,0
25539,0
25540,0
25541,0
25542,0
25543,0
25544,0
25545,0
25546,0
25547,0
25548,0
25549,0
25550,0
25551,0
25552,0
25553,0
25554,0
25555,0
25556,0
25557,0
25558,0
25559,0
25560,0
25561,0
25562,0
25563,0
25564,0
25565,0
25566,0
25567,0
25568,0
25569,0
25570,0
25571,0
25572,0
25573,0
25574,0
25575,0
25576,0
25577,0
25578,0
25579,0
25580,0
25581,0
25582,0
25583,0
25584,0
25585,0
25586,0
25587,0
25588,0
25589,0
25590,0
25591,0
25592,0
25593,0
25594,0
25595,0
25596,0
25597,0
25598,0
25599,0
25600,0
25601,0
25602,0
25603,0
25604,0
25605,0
25606,0
25607,0
25608,0
25609,0
25610,0
25611,0
25612,0
25613,0
25614,0
25615,0
25616,0
25617,0
25618,0
25619,0
25620,0
25621,0
25622,0
25623,0
25624,0
25625,0
25626,0
25627,0
25628,0
25629,0
25630,0
25631,0
25632,0
25633,0
25634,0
25635,0
25636,0
25637,0
25638,0
25639,0
25640,0
25641,0
25642,0
25643,0
25644,0
25645,0
25646,0
25647,0
25648,0
25649,0
25650,0
25651,0
25652,0
25653,0
25654,0
25655,0
25656,0
25657,0
25658,0
25659,0
25660,0
25661,0
25662,0
25663,0
25664,0
25665,0
25666,0
25667,0
25668,0
25669,0
25670,0
25671,0
25672,0
25673,0
25674,0
25675,0
25676,0
25677,0
25678,0
25679,0
25680,0
25681,0
25682,0
25683,0
25684,0
25685,0
25686,0
25687,0
25688,0
25689,0
25690,0
25691,0
25692,0
25693,0
25694,0
25695,0
25696,0
25697,0
25698,0
25699,0
25700,0
25701,0
25702,0
25703,0
25704,0
25705,0
25706,0
25707,0
25708,0
25709,0
25710,0
25711,0
25712,0
25713,0
25714,0
25715,0
25716,0
25717,0
25718,0
25719,0
25720,0
25721,0
25722,0
25723,0
25724,0
25725,0
25726,0
25727,0
25728,0
25729,0
25730,0
25731,0
25732,0
25733,0
25734,0
25735,0
25736,0
25737,0
25738,0
25739,0
25740,0
25741,0
25742,0
25743,0
25744,0
25745,0
25746,0
25747,0
25748,0
25749,0
25750,0
25751,0
25752,0
25753,0
25754,0
25755,0
25756,0
25757,0
25758,0
25759,0
25760,0
25761,0
25762,0
25763,0
25764,0
25765,0
25766,0
25767,0
25768,0
25769,0
25770,0
25771,0
25772,0
25773,0
25774,0
25775,0
25776,0
25777,0
25778,0
25779,0
25780,0
25781,0
25782,0
25783,0
25784,0
25785,0
25786,0
25787,0
25788,0
25789,0
25790,0
25791,0
25792,0
25793,0
25794,0
25795,0
25796,0
25797,0
25798,0
25799,0
25800,0
25801,0
25802,0
25803,0
25804,0
25805,0
25806,0
25807,0
25808,0
25809,0
25810,0
25811,0
25812,0
25813,0
25814,0
25815,0
25816,0
25817,0
25818,0
25819,0
25820,0
25821,0
25822,0
25823,0
25824,0
25825,0
25826,0
25827,0
25828,0
25829,0
25830,0
25831,0
25832,0
25833,0
25834,0
25835,0
25836,0
25837,0
25838,0
25839,0
25840,0
25841,0
25842,0
25843,0
25844,0
25845,0
25846,0
25847,0
25848,0
25849,0
25850,0
25851,0
25852,0
25853,0
25854,0
25855,0
25856,0
25857,0
25858,0
25859,0
25860,0
25861,0
25862,0
25863,0
25864,0
25865,0
25866,0
25867,0
25868,0
25869,0
25870,0
25871,0
25872,0
25873,0
25874,0
25875,0
25876,0
25877,0
25878,0
25879,0
25880,0
25881,0
25882,0
25883,0
25884,0
25885,0
25886,0
25887,0
25888,0
25889,0
25890,0
25891,0
25892,0
25893,0
25894,0
25895,0
25896,0
25897,0
25898,0
25899,0
25900,0
25901,0
25902,0
25903,0
25904,0
25905,0
25906,0
25907,0
25908,0
25909,0
25910,0
25911,0
25912,0
25913,0
25914,0
25915,0
25916,0
25917,0
25918,0
25919,0
25920,0
25921,0
25922,0
25923,0
25924,0
25925,0
25926,0
25927,0
25928,0
25929,0
25930,0
25931,0
25932,0
25933,0
25934,0
25935,0
25936,0
25937,0
25938,0
25939,0
25940,0
25941,0
25942,0
25943,0
25944,0
25945,0
25946,0
25947,0
25948,0
25949,0
25950,0
25951,0
25952,0
25953,0
25954,0
25955,0
25956,0
25957,0
25958,0
25959,0
25960,0
25961,0
25962,0
25963,0
25964,0
25965,0
25966,0
25967,0
25968,0
25969,0
25970,0
25971,0
25972,0
25973,0
25974,0
25975,0
25976,0
25977,0
25978,0
25979,0
25980,0
25981,0
25982,0
25983,0
25984,0
25985,0
25986,0
25987,0
25988,0
25989,0
25990,0
25991,0
25992,0
25993,0
25994,0
25995,0
25996,0
25997,0
25998,0
25999,0
26000,0
26001,0
26002,0
26003,0
26004,0
26005,0
26006,0
26007,0
26008,0
26009,0
26010,0
26011,0
26012,0
26013,0
26014,0
26015,0
26016,0
26017,0
26018,0
26019,0
26020,0
26021,0
26022,0
26023,0
26024,0
26025,0
26026,0
26027,0
26028,0
26029,0
26030,0
26031,0
26032,0
26033,0
26034,0
26035,0
26036,0
26037,0
26038,0
26039,0
26040,0
26041,0
26042,0
26043,0
26044,0
26045,0
26046,0
26047,0
26048,0
26049,0
26050,0
26051,0
26052,0
26053,0
26054,0
26055,0
26056,0
26057,0
26058,0
26059,0
26060,0
26061,0
26062,0
26063,0
26064,0
26065,0
26066,0
26067,0
26068,0
26069,0
26070,0
26071,0
26072,0
26073,0
26074,0
26075,0
26076,0
26077,0
26078,0
26079,0
26080,0
26081,0
26082,0
26083,0
26084,0
26085,0
26086,0
26087,0
26088,0
26089,0
26090,0
26091,0
26092,0
26093,0
26094,0
26095,0
26096,0
26097,0
26098,0
26099,0
26100,0
26101,0
26102,0
26103,0
26104,0
26105,0
26106,0
26107,0
26108,0
26109,0
26110,0
26111,0
26112,0
26113,0
26114,0
26115,0
26116,0
26117,0
26118,0
26119,0
26120,0
26121,0
26122,0
26123,0
26124,0
26125,0
26126,0
26127,0
26128,0
26129,0
26130,0
26131,0
26132,0
26133,0
26134,0
26135,0
26136,0
26137,0
26138,0
26139,0
26140,0
26141,0
26142,0
26143,0
26144,0
26145,0
26146,0
26147,0
26148,0
26149,0
26150,0
26151,0
26152,0
26153,0
26154,0
26155,0
26156,0
26157,0
26158,0
26159,0
26160,0
26161,0
26162,0
26163,0
26164,0
26165,0
26166,0
26167,0
26168,0
26169,0
26170,0
26171,0
26172,0
26173,0
26174,0
26175,0
26176,0
26177,0
26178,0
26179,0
26180,0
26181,0
26182,0
26183,0
26184,0
26185,0
26186,0
26187,0
26188,0
26189,0
26190,0
26191,0
26192,0
26193,0
26194,0
26195,0
26196,0
26197,0
26198,0
26199,0
26200,0
26201,0
26202,0
26203,0
26204,0
26205,0
26206,0
26207,0
26208,0
26209,0
26210,0
26211,0
26212,0
26213,0
26214,0
26215,0
26216,0
26217,0
26218,0
26219,0
26220,0
26221,0
26222,0
26223,0
26224,0
26225,0
26226,0
26227,0
26228,0
26229,0
26230,0
26231,0
26232,0
26233,0
26234,0
26235,0
26236,0
26237,0
26238,0
26239,0
26240,0
26241,0
26242,0
26243,0
26244,0
26245,0
26246,0
26247,0
26248,0
26249,0
26250,0
26251,0
26252,0
26253,0
26254,0
26255,0
26256,0
26257,0
26258,0
26259,0
26260,0
26261,0
26262,0
26263,0
26264,0
26265,0
26266,0
26267,0
26268,0
26269,0
26270,0
26271,0
26272,0
26273,0
26274,0
26275,0
26276,0
26277,0
26278,0
26279,0
26280,0
26281,0
26282,0
26283,0
26284,0
26285,0
26286,0
26287,0
26288,0
26289,0
26290,0
26291,0
26292,0
26293,0
26294,0
26295,0
26296,0
26297,0
26298,0
26299,0
26300,0
26301,0
26302,0
26303,0
26304,0
26305,0
26306,0
26307,0
26308,0
26309,0
26310,0
26311,0
26312,0
26313,0
26314,0
26315,0
26316,0
26317,0
26318,0
26319,0
26320,0
26321,0
26322,0
26323,0
26324,0
26325,0
26326,0
26327,0
26328,0
26329,0
26330,0
26331,0
26332,0
26333,0
26334,0
26335,0
26336,0
26337,0
26338,0
26339,0
26340,0
26341,0
26342,0
26343,0
26344,0
26345,0
26346,0
26347,0
26348,0
26349,0
26350,0
26351,0
26352,0
26353,0
26354,0
26355,0
26356,0
26357,0
26358,0
26359,0
26360,0
26361,0
26362,0
26363,0
26364,0
26365,0
26366,0
26367,0
26368,0
26369,0
26370,0
26371,0
26372,0
26373,0
26374,0
26375,0
26376,0
26377,0
26378,0
26379,0
26380,0
26381,0
26382,0
26383,0
26384,0
26385,0
26386,0
26387,0
26388,0
26389,0
26390,0
26391,0
26392,0
26393,0
26394,0
26395,0
26396,0
26397,0
26398,0
26399,0
26400,0
26401,0
26402,0
26403,0
26404,0
26405,0
26406,0
26407,0
26408,0
26409,0
26410,0
26411,0
26412,0
26413,0
26414,0
26415,0
26416,0
26417,0
26418,0
26419,0
26420,0
26421,0
26422,0
26423,0
26424,0
26425,0
26426,0
26427,0
26428,0
26429,0
26430,0
26431,0
26432,0
26433,0
26434,0
26435,0
26436,0
26437,0
26438,0
26439,0
26440,0
26441,0
26442,0
26443,0
26444,0
26445,0
26446,0
26447,0
26448,0
26449,0
26450,0
26451,0
26452,0
26453,0
26454,0
26455,0
26456,0
26457,0
26458,0
26459,0
26460,0
26461,0
26462,0
26463,0
26464,0
26465,0
26466,0
26467,0
26468,0
26469,0
26470,0
26471,0
26472,0
26473,0
26474,0
26475,0
26476,0
26477,0
26478,0
26479,0
26480,0
26481,0
26482,0
26483,0
26484,0
26485,0
26486,0
26487,0
26488,0
26489,0
26490,0
26491,0
26492,0
26493,0
26494,0
26495,0
26496,0
26497,0
26498,0
26499,0
26500,0
26501,0
26502,0
26503,0
26504,0
26505,0
26506,0
26507,0
26508,0
26509,0
26510,0
26511,0
26512,0
26513,0
26514,0
26515,0
26516,0
26517,0
26518,0
26519,0
26520,0
26521,0
26522,0
26523,0
26524,0
26525,0
26526,0
26527,0
26528,0
26529,0
26530,0
26531,0
26532,0
26533,0
26534,0
26535,0
26536,0
26537,0
26538,0
26539,0
26540,0
26541,0
26542,0
26543,0
26544,0
26545,0
26546,0
26547,0
26548,0
26549,0
26550,0
26551,0
26552,0
26553,0
26554,0
26555,0
26556,0
26557,0
26558,0
26559,0
26560,0
26561,0
26562,0
26563,0
26564,0
26565,0
26566,0
26567,0
26568,0
26569,0
26570,0
26571,0
26572,0
26573,0
26574,0
26575,0
26576,0
26577,0
26578,0
26579,0
26580,0
26581,0
26582,0
26583,0
26584,0
26585,0
26586,0
26587,0
26588,0
26589,0
26590,0
26591,0
26592,0
26593,0
26594,0
26595,0
26596,0
26597,0
26598,0
26599,0
26600,0
26601,0
26602,0
26603,0
26604,0
26605,0
26606,0
26607,0
26608,0
26609,0
26610,0
26611,0
26612,0
26613,0
26614,0
26615,0
26616,0
26617,0
26618,0
26619,0
26620,0
26621,0
26622,0
26623,0
26624,0
26625,0
26626,0
26627,0
26628,0
26629,0
26630,0
26631,0
26632,0
26633,0
26634,0
26635,0
26636,0
26637,0
26638,0
26639,0
26640,0
26641,0
26642,0
26643,0
26644,0
26645,0
26646,0
26647,0
26648,0
26649,0
26650,0
26651,0
26652,0
26653,0
26654,0
26655,0
26656,0
26657,0
26658,0
26659,0
26660,0
26661,0
26662,0
26663,0
26664,0
26665,0
26666,0
26667,0
26668,0
26669,0
26670,0
26671,0
26672,0
26673,0
26674,0
26675,0
26676,0
26677,0
26678,0
26679,0
26680,0
26681,0
26682,0
26683,0
26684,0
26685,0
26686,0
26687,0
26688,0
26689,0
26690,0
26691,0
26692,0
26693,0
26694,0
26695,0
26696,0
26697,0
26698,0
26699,0
26700,0
26701,0
26702,0
26703,0
26704,0
26705,0
26706,0
26707,0
26708,0
26709,0
26710,0
26711,0
26712,0
26713,0
26714,0
26715,0
26716,0
26717,0
26718,0
26719,0
26720,0
26721,0
26722,0
26723,0
26724,0
26725,0
26726,0
26727,0
26728,0
26729,0
26730,0
26731,0
26732,0
26733,0
26734,0
26735,0
26736,0
26737,0
26738,0
26739,0
26740,0
26741,0
26742,0
26743,0
26744,0
26745,0
26746,0
26747,0
26748,0
26749,0
26750,0
26751,0
26752,0
26753,0
26754,0
26755,0
26756,0
26757,0
26758,0
26759,0
26760,0
26761,0
26762,0
26763,0
26764,0
26765,0
26766,0
26767,0
26768,0
26769,0
26770,0
26771,0
26772,0
26773,0
26774,0
26775,0
26776,0
26777,0
26778,0
26779,0
26780,0
26781,0
26782,0
26783,0
26784,0
26785,0
26786,0
26787,0
26788,0
26789,0
26790,0
26791,0
26792,0
26793,0
26794,0
26795,0
26796,0
26797,0
26798,0
26799,0
26800,0
26801,0
26802,0
26803,0
26804,0
26805,0
26806,0
26807,0
26808,0
26809,0
26810,0
26811,0
26812,0
26813,0
26814,0
26815,0
26816,0
26817,0
26818,0
26819,0
26820,0
26821,0
26822,0
26823,0
26824,0
26825,0
26826,0
26827,0
26828,0
26829,0
26830,0
26831,0
26832,0
26833,0
26834,0
26835,0
26836,0
26837,0
26838,0
26839,0
26840,0
26841,0
26842,0
26843,0
26844,0
26845,0
26846,0
26847,0
26848,0
26849,0
26850,0
26851,0
26852,0
26853,0
26854,0
26855,0
26856,0
26857,0
26858,0
26859,0
26860,0
26861,0
26862,0
26863,0
26864,0
26865,0
26866,0
26867,0
26868,0
26869,0
26870,0
26871,0
26872,0
26873,0
26874,0
26875,0
26876,0
26877,0
26878,0
26879,0
26880,0
26881,0
26882,0
26883,0
26884,0
26885,0
26886,0
26887,0
26888,0
26889,0
26890,0
26891,0
26892,0
26893,0
26894,0
26895,0
26896,0
26897,0
26898,0
26899,0
26900,0
26901,0
26902,0
26903,0
26904,0
26905,0
26906,0
26907,0
26908,0
26909,0
26910,0
26911,0
26912,0
26913,0
26914,0
26915,0
26916,0
26917,0
26918,0
26919,0
26920,0
26921,0
26922,0
26923,0
26924,0
26925,0
26926,0
26927,0
26928,0
26929,0
26930,0
26931,0
26932,0
26933,0
26934,0
26935,0
26936,0
26937,0
26938,0
26939,0
26940,0
26941,0
26942,0
26943,0
26944,0
26945,0
26946,0
26947,0
26948,0
26949,0
26950,0
26951,0
26952,0
26953,0
26954,0
26955,0
26956,0
26957,0
26958,0
26959,0
26960,0
26961,0
26962,0
26963,0
26964,0
26965,0
26966,0
26967,0
26968,0
26969,0
26970,0
26971,0
26972,0
26973,0
26974,0
26975,0
26976,0
26977,0
26978,0
26979,0
26980,0
26981,0
26982,0
26983,0
26984,0
26985,0
26986,0
26987,0
26988,0
26989,0
26990,0
26991,0
26992,0
26993,0
26994,0
26995,0
26996,0
26997,0
26998,0
26999,0
27000,0
27001,0
27002,0
27003,0
27004,0
27005,0
27006,0
27007,0
27008,0
27009,0
27010,0
27011,0
27012,0
27013,0
27014,0
27015,0
27016,0
27017,0
27018,0
27019,0
27020,0
27021,0
27022,0
27023,0
27024,0
27025,0
27026,0
27027,0
27028,0
27029,0
27030,0
27031,0
27032,0
27033,0
27034,0
27035,0
27036,0
27037,0
27038,0
27039,0
27040,0
27041,0
27042,0
27043,0
27044,0
27045,0
27046,0
27047,0
27048,0
27049,0
27050,0
27051,0
27052,0
27053,0
27054,0
27055,0
27056,0
27057,0
27058,0
27059,0
27060,0
27061,0
27062,0
27063,0
27064,0
27065,0
27066,0
27067,0
27068,0
27069,0
27070,0
27071,0
27072,0
27073,0
27074,0
27075,0
27076,0
27077,0
27078,0
27079,0
27080,0
27081,0
27082,0
27083,0
27084,0
27085,0
27086,0
27087,0
27088,0
27089,0
27090,0
27091,0
27092,0
27093,0
27094,0
27095,0
27096,0
27097,0
27098,0
27099,0
27100,0
27101,0
27102,0
27103,0
27104,0
27105,0
27106,0
27107,0
27108,0
27109,0
27110,0
27111,0
27112,0
27113,0
27114,0
27115,0
27116,0
27117,0
27118,0
27119,0
27120,0
27121,0
27122,0
27123,0
27124,0
27125,0
27126,0
27127,0
27128,0
27129,0
27130,0
27131,0
27132,0
27133,0
27134,0
27135,0
27136,0
27137,0
27138,0
27139,0
27140,0
27141,0
27142,0
27143,0
27144,0
27145,0
27146,0
27147,0
27148,0
27149,0
27150,0
27151,0
27152,0
27153,0
27154,0
27155,0
27156,0
27157,0
27158,0
27159,0
27160,0
27161,0
27162,0
27163,0
27164,0
27165,0
27166,0
27167,0
27168,0
27169,0
27170,0
27171,0
27172,0
27173,0
27174,0
27175,0
27176,0
27177,0
27178,0
27179,0
27180,0
27181,0
27182,0
27183,0
27184,0
27185,0
27186,0
27187,0
27188,0
27189,0
27190,0
27191,0
27192,0
27193,0
27194,0
27195,0
27196,0
27197,0
27198,0
27199,0
27200,0
27201,0
27202,0
27203,0
27204,0
27205,0
27206,0
27207,0
27208,0
27209,0
27210,0
27211,0
27212,0
27213,0
27214,0
27215,0
27216,0
27217,0
27218,0
27219,0
27220,0
27221,0
27222,0
27223,0
27224,0
27225,0
27226,0
27227,0
27228,0
27229,0
27230,0
27231,0
27232,0
27233,0
27234,0
27235,0
27236,0
27237,0
27238,0
27239,0
27240,0
27241,0
27242,0
27243,0
27244,0
27245,0
27246,0
27247,0
27248,0
27249,0
27250,0
27251,0
27252,0
27253,0
27254,0
27255,0
27256,0
27257,0
27258,0
27259,0
27260,0
27261,0
27262,0
27263,0
27264,0
27265,0
27266,0
27267,0
27268,0
27269,0
27270,0
27271,0
27272,0
27273,0
27274,0
27275,0
27276,0
27277,0
27278,0
27279,0
27280,0
27281,0
27282,0
27283,0
27284,0
27285,0
27286,0
27287,0
27288,0
27289,0
27290,0
27291,0
27292,0
27293,0
27294,0
27295,0
27296,0
27297,0
27298,0
27299,0
27300,0
27301,0
27302,0
27303,0
27304,0
27305,0
27306,0
27307,0
27308,0
27309,0
27310,0
27311,0
27312,0
27313,0
27314,0
27315,0
27316,0
27317,0
27318,0
27319,0
27320,0
27321,0
27322,0
27323,0
27324,0
27325,0
27326,0
27327,0
27328,0
27329,0
27330,0
27331,0
27332,0
27333,0
27334,0
27335,0
27336,0
27337,0
27338,0
27339,0
27340,0
27341,0
27342,0
27343,0
27344,0
27345,0
27346,0
27347,0
27348,0
27349,0
27350,0
27351,0
27352,0
27353,0
27354,0
27355,0
27356,0
27357,0
27358,0
27359,0
27360,0
27361,0
27362,0
27363,0
27364,0
27365,0
27366,0
27367,0
27368,0
27369,0
27370,0
27371,0
27372,0
27373,0
27374,0
27375,0
27376,0
27377,0
27378,0
27379,0
27380,0
27381,0
27382,0
27383,0
27384,0
27385,0
27386,0
27387,0
27388,0
27389,0
27390,0
27391,0
27392,0
27393,0
27394,0
27395,0
27396,0
27397,0
27398,0
27399,0
27400,0
27401,0
27402,0
27403,0
27404,0
27405,0
27406,0
27407,0
27408,0
27409,0
27410,0
27411,0
27412,0
27413,0
27414,0
27415,0
27416,0
27417,0
27418,0
27419,0
27420,0
27421,0
27422,0
27423,0
27424,0
27425,0
27426,0
27427,0
27428,0
27429,0
27430,0
27431,0
27432,0
27433,0
27434,0
27435,0
27436,0
27437,0
27438,0
27439,0
27440,0
27441,0
27442,0
27443,0
27444,0
27445,0
27446,0
27447,0
27448,0
27449,0
27450,0
27451,0
27452,0
27453,0
27454,0
27455,0
27456,0
27457,0
27458,0
27459,0
27460,0
27461,0
27462,0
27463,0
27464,0
27465,0
27466,0
27467,0
27468,0
27469,0
27470,0
27471,0
27472,0
27473,0
27474,0
27475,0
27476,0
27477,0
27478,0
27479,0
27480,0
27481,0
27482,0
27483,0
27484,0
27485,0
27486,0
27487,0
27488,0
27489,0
27490,0
27491,0
27492,0
27493,0
27494,0
27495,0
27496,0
27497,0
27498,0
27499,0
27500,0
27501,0
27502,0
27503,0
27504,0
27505,0
27506,0
27507,0
27508,0
27509,0
27510,0
27511,0
27512,0
27513,0
27514,0
27515,0
27516,0
27517,0
27518,0
27519,0
27520,0
27521,0
27522,0
27523,0
27524,0
27525,0
27526,0
27527,0
27528,0
27529,0
27530,0
27531,0
27532,0
27533,0
27534,0
27535,0
27536,0
27537,0
27538,0
27539,0
27540,0
27541,0
27542,0
27543,0
27544,0
27545,0
27546,0
27547,0
27548,0
27549,0
27550,0
27551,0
27552,0
27553,0
27554,0
27555,0
27556,0
27557,0
27558,0
27559,0
27560,0
27561,0
27562,0
27563,0
27564,0
27565,0
27566,0
27567,0
27568,0
27569,0
27570,0
27571,0
27572,0
27573,0
27574,0
27575,0
27576,0
27577,0
27578,0
27579,0
27580,0
27581,0
27582,0
27583,0
27584,0
27585,0
27586,0
27587,0
27588,0
27589,0
27590,0
27591,0
27592,0
27593,0
27594,0
27595,0
27596,0
27597,0
27598,0
27599,0
27600,0
27601,0
27602,0
27603,0
27604,0
27605,0
27606,0
27607,0
27608,0
27609,0
27610,0
27611,0
27612,0
27613,0
27614,0
27615,0
27616,0
27617,0
27618,0
27619,0
27620,0
27621,0
27622,0
27623,0
27624,0
27625,0
27626,0
27627,0
27628,0
27629,0
27630,0
27631,0
27632,0
27633,0
27634,0
27635,0
27636,0
27637,0
27638,0
27639,0
27640,0
27641,0
27642,0
27643,0
27644,0
27645,0
27646,0
27647,0
27648,0
27649,0
27650,0
27651,0
27652,0
27653,0
27654,0
27655,0
27656,0
27657,0
27658,0
27659,0
27660,0
27661,0
27662,0
27663,0
27664,0
27665,0
27666,0
27667,0
27668,0
27669,0
27670,0
27671,0
27672,0
27673,0
27674,0
27675,0
27676,0
27677,0
27678,0
27679,0
27680,0
27681,0
27682,0
27683,0
27684,0
27685,0
27686,0
27687,0
27688,0
27689,0
27690,0
27691,0
27692,0
27693,0
27694,0
27695,0
27696,0
27697,0
27698,0
27699,0
27700,0
27701,0
27702,0
27703,0
27704,0
27705,0
27706,0
27707,0
27708,0
27709,0
27710,0
27711,0
27712,0
27713,0
27714,0
27715,0
27716,0
27717,0
27718,0
27719,0
27720,0
27721,0
27722,0
27723,0
27724,0
27725,0
27726,0
27727,0
27728,0
27729,0
27730,0
27731,0
27732,0
27733,0
27734,0
27735,0
27736,0
27737,0
27738,0
27739,0
27740,0
27741,0
27742,0
27743,0
27744,0
27745,0
27746,0
27747,0
27748,0
27749,0
27750,0
27751,0
27752,0
27753,0
27754,0
27755,0
27756,0
27757,0
27758,0
27759,0
27760,0
27761,0
27762,0
27763,0
27764,0
27765,0
27766,0
27767,0
27768,0
27769,0
27770,0
27771,0
27772,0
27773,0
27774,0
27775,0
27776,0
27777,0
27778,0
27779,0
27780,0
27781,0
27782,0
27783,0
27784,0
27785,0
27786,0
27787,0
27788,0
27789,0
27790,0
27791,0
27792,0
27793,0
27794,0
27795,0
27796,0
27797,0
27798,0
27799,0
27800,0
27801,0
27802,0
27803,0
27804,0
27805,0
27806,0
27807,0
27808,0
27809,0
27810,0
27811,0
27812,0
27813,0
27814,1
27815,0
27816,0
27817,0
27818,0
27819,0
27820,0
27821,0
27822,0
27823,0
27824,0
27825,0
27826,0
27827,0
27828,0
27829,0
27830,0
27831,0
27832,0
27833,0
27834,0
27835,0
27836,0
27837,0
27838,0
27839,0
27840,0
27841,0
27842,0
27843,0
27844,0
27845,0
27846,0
27847,0
27848,0
27849,0
27850,0
27851,0
27852,0
27853,0
27854,0
27855,0
27856,0
27857,0
27858,0
27859,0
27860,0
27861,0
27862,0
27863,0
27864,0
27865,0
27866,0
27867,0
27868,0
27869,0
27870,0
27871,0
27872,0
27873,0
27874,0
27875,0
27876,0
27877,0
27878,0
27879,0
27880,0
27881,0
27882,0
27883,0
27884,0
27885,0
27886,0
27887,0
27888,0
27889,0
27890,0
27891,0
27892,0
27893,0
27894,0
27895,0
27896,0
27897,0
27898,0
27899,0
27900,0
27901,0
27902,0
27903,0
27904,0
27905,0
27906,0
27907,0
27908,0
27909,0
27910,0
27911,0
27912,0
27913,0
27914,0
27915,0
27916,0
27917,0
27918,0
27919,0
27920,0
27921,0
27922,0
27923,0
27924,0
27925,0
27926,0
27927,0
27928,0
27929,0
27930,0
27931,0
27932,0
27933,0
27934,0
27935,0
27936,0
27937,0
27938,0
27939,0
27940,0
27941,0
27942,0
27943,0
27944,0
27945,0
27946,0
27947,0
27948,0
27949,0
27950,0
27951,0
27952,0
27953,0
27954,0
27955,0
27956,0
27957,0
27958,0
27959,0
27960,0
27961,0
27962,0
27963,0
27964,0
27965,0
27966,0
27967,0
27968,0
27969,0
27970,0
27971,0
27972,0
27973,0
27974,0
27975,0
27976,0
27977,0
27978,0
27979,0
27980,0
27981,0
27982,0
27983,0
27984,0
27985,0
27986,0
27987,0
27988,0
27989,0
27990,0
27991,0
27992,0
27993,0
27994,0
27995,0
27996,0
27997,0
27998,0
27999,0
28000,0
28001,0
28002,0
28003,0
28004,0
28005,0
28006,0
28007,0
28008,0
28009,0
28010,0
28011,0
28012,0
28013,0
28014,0
28015,0
28016,0
28017,0
28018,0
28019,0
28020,0
28021,0
28022,0
28023,0
28024,0
28025,0
28026,0
28027,0
28028,0
28029,0
28030,0
28031,0
28032,0
28033,0
28034,0
28035,0
28036,0
28037,0
28038,0
28039,0
28040,0
28041,0
28042,0
28043,0
28044,0
28045,0
28046,0
28047,0
28048,0
28049,0
28050,0
28051,0
28052,0
28053,0
28054,0
28055,0
28056,0
28057,0
28058,0
28059,0
28060,0
28061,0
28062,0
28063,0
28064,0
28065,0
28066,0
28067,0
28068,0
28069,0
28070,0
28071,0
28072,0
28073,0
28074,0
28075,0
28076,0
28077,0
28078,0
28079,0
28080,0
28081,0
28082,0
28083,0
28084,0
28085,0
28086,0
28087,0
28088,0
28089,0
28090,0
28091,0
28092,0
28093,0
28094,0
28095,0
28096,0
28097,0
28098,0
28099,0
28100,0
28101,0
28102,0
28103,0
28104,0
28105,0
28106,0
28107,0
28108,0
28109,0
28110,0
28111,0
28112,0
28113,0
28114,0
28115,0
28116,0
28117,0
28118,0
28119,0
28120,0
28121,0
28122,0
28123,0
28124,0
28125,0
28126,0
28127,0
28128,0
28129,0
28130,0
28131,0
28132,0
28133,0
28134,0
28135,0
28136,0
28137,0
28138,0
28139,0
28140,0
28141,0
28142,0
28143,0
28144,0
28145,0
28146,0
28147,0
28148,0
28149,0
28150,0
28151,0
28152,0
28153,0
28154,0
28155,0
28156,0
28157,0
28158,0
28159,0
28160,0
28161,0
28162,0
28163,0
28164,0
28165,0
28166,0
28167,0
28168,0
28169,0
28170,0
28171,0
28172,0
28173,0
28174,0
28175,0
28176,0
28177,0
28178,0
28179,0
28180,0
28181,0
28182,0
28183,0
28184,0
28185,0
28186,0
28187,0
28188,0
28189,0
28190,0
28191,0
28192,0
28193,0
28194,0
28195,0
28196,0
28197,0
28198,0
28199,0
28200,0
28201,0
28202,0
28203,0
28204,0
28205,0
28206,0
28207,0
28208,0
28209,0
28210,0
28211,0
28212,0
28213,0
28214,0
28215,0
28216,0
28217,0
28218,0
28219,0
28220,0
28221,0
28222,0
28223,0
28224,0
28225,0
28226,0
28227,0
28228,0
28229,0
28230,0
28231,0
28232,0
28233,0
28234,0
28235,0
28236,0
28237,0
28238,0
28239,0
28240,0
28241,0
28242,0
28243,0
28244,0
28245,0
28246,0
28247,0
28248,0
28249,0
28250,0
28251,0
28252,0
28253,0
28254,0
28255,0
28256,0
28257,0
28258,0
28259,0
28260,0
28261,0
28262,0
28263,0
28264,0
28265,0
28266,0
28267,0
28268,0
28269,0
28270,0
28271,0
28272,0
28273,0
28274,0
28275,0
28276,0
28277,0
28278,0
28279,0
28280,0
28281,0
28282,0
28283,0
28284,0
28285,0
28286,0
28287,0
28288,0
28289,0
28290,0
28291,0
28292,0
28293,0
28294,0
28295,0
28296,0
28297,0
28298,0
28299,0
28300,0
28301,0
28302,0
28303,0
28304,0
28305,0
28306,0
28307,0
28308,0
28309,0
28310,0
28311,0
28312,0
28313,0
28314,0
28315,0
28316,0
28317,0
28318,0
28319,0
28320,0
28321,0
28322,0
28323,0
28324,0
28325,0
28326,0
28327,0
28328,0
28329,0
28330,0
28331,0
28332,0
28333,0
28334,0
28335,0
28336,0
28337,0
28338,0
28339,0
28340,0
28341,0
28342,0
28343,0
28344,0
28345,0
28346,0
28347,0
28348,0
28349,0
28350,0
28351,0
28352,0
28353,0
28354,0
28355,0
28356,0
28357,0
28358,0
28359,0
28360,0
28361,0
28362,0
28363,0
28364,0
28365,0
28366,0
28367,0
28368,0
28369,0
28370,0
28371,0
28372,0
28373,0
28374,0
28375,0
28376,0
28377,0
28378,0
28379,0
28380,0
28381,0
28382,0
28383,0
28384,0
28385,0
28386,0
28387,0
28388,0
28389,0
28390,0
28391,0
28392,0
28393,0
28394,0
28395,0
28396,0
28397,0
28398,0
28399,0
28400,0
28401,0
28402,0
28403,0
28404,0
28405,0
28406,0
28407,0
28408,0
28409,0
28410,0
28411,0
28412,0
28413,0
28414,0
28415,0
28416,0
28417,0
28418,0
28419,0
28420,0
28421,0
28422,0
28423,0
28424,0
28425,0
28426,0
28427,0
28428,0
28429,0
28430,0
28431,0
28432,0
28433,0
28434,0
28435,0
28436,0
28437,0
28438,0
28439,0
28440,0
28441,0
28442,0
28443,0
28444,0
28445,0
28446,0
28447,0
28448,0
28449,0
28450,0
28451,0
28452,0
28453,0
28454,0
28455,0
28456,0
28457,0
28458,0
28459,0
28460,0
28461,0
28462,0
28463,0
28464,0
28465,0
28466,0
28467,0
28468,0
28469,0
28470,0
28471,0
28472,0
28473,0
28474,0
28475,0
28476,0
28477,0
28478,0
28479,0
28480,0
28481,0
28482,0
28483,0
28484,0
28485,0
28486,0
28487,0
28488,0
28489,0
28490,0
28491,0
28492,0
28493,0
28494,0
28495,0
28496,0
28497,0
28498,0
28499,0
28500,0
28501,0
28502,0
28503,0
28504,0
28505,0
28506,0
28507,0
28508,0
28509,0
28510,0
28511,0
28512,0
28513,0
28514,0
28515,0
28516,0
28517,0
28518,0
28519,0
28520,0
28521,0
28522,0
28523,0
28524,0
28525,0
28526,0
28527,0
28528,0
28529,0
28530,0
28531,0
28532,0
28533,0
28534,0
28535,0
28536,0
28537,0
28538,0
28539,0
28540,0
28541,0
28542,0
28543,0
28544,0
28545,0
28546,0
28547,0
28548,0
28549,0
28550,0
28551,0
28552,0
28553,0
28554,0
28555,0
28556,0
28557,0
28558,0
28559,0
28560,0
28561,0
28562,0
28563,0
28564,0
28565,0
28566,0
28567,0
28568,0
28569,0
28570,0
28571,0
28572,0
28573,0
28574,0
28575,0
28576,0
28577,0
28578,0
28579,0
28580,0
28581,0
28582,0
28583,0
28584,0
28585,0
28586,0
28587,0
28588,0
28589,0
28590,0
28591,0
28592,0
28593,0
28594,0
28595,0
28596,0
28597,0
28598,0
28599,0
28600,0
28601,0
28602,0
28603,0
28604,0
28605,0
28606,0
28607,0
28608,0
28609,0
28610,0
28611,0
28612,0
28613,0
28614,0
28615,0
28616,0
28617,0
28618,0
28619,0
28620,0
28621,0
28622,0
28623,0
28624,0
28625,0
28626,0
28627,0
28628,0
28629,0
28630,0
28631,0
28632,0
28633,0
28634,0
28635,0
28636,0
28637,0
28638,0
28639,0
28640,0
28641,0
28642,0
28643,0
28644,0
28645,0
28646,0
28647,0
28648,0
28649,0
28650,0
28651,0
28652,0
28653,0
28654,0
28655,0
28656,0
28657,0
28658,0
28659,0
28660,0
28661,0
28662,0
28663,0
28664,0
28665,0
28666,0
28667,0
28668,0
28669,0
28670,0
28671,0
28672,0
28673,0
28674,0
28675,0
28676,0
28677,0
28678,0
28679,0
28680,0
28681,0
28682,0
28683,0
28684,0
28685,0
28686,0
28687,0
28688,0
28689,0
28690,0
28691,0
28692,0
28693,0
28694,0
28695,0
28696,0
28697,0
28698,0
28699,0
28700,0
28701,0
28702,0
28703,0
28704,0
28705,0
28706,0
28707,0
28708,0
28709,0
28710,0
28711,0
28712,0
28713,0
28714,0
28715,0
28716,0
28717,0
28718,0
28719,0
28720,0
28721,0
28722,0
28723,0
28724,0
28725,0
28726,0
28727,0
28728,0
28729,0
28730,0
28731,0
28732,0
28733,0
28734,0
28735,0
28736,0
28737,0
28738,0
28739,0
28740,0
28741,0
28742,0
28743,0
28744,0
28745,0
28746,0
28747,0
28748,0
28749,0
28750,0
28751,0
28752,0
28753,0
28754,0
28755,0
28756,0
28757,0
28758,0
28759,0
28760,0
28761,0
28762,0
28763,0
28764,0
28765,0
28766,0
28767,0
28768,0
28769,0
28770,0
28771,0
28772,0
28773,0
28774,0
28775,0
28776,0
28777,0
28778,0
28779,0
28780,0
28781,0
28782,0
28783,0
28784,0
28785,0
28786,0
28787,0
28788,0
28789,0
28790,0
28791,0
28792,0
28793,0
28794,0
28795,0
28796,0
28797,0
28798,0
28799,0
28800,0
28801,0
28802,0
28803,0
28804,0
28805,0
28806,0
28807,0
28808,0
28809,0
28810,0
28811,0
28812,0
28813,0
28814,0
28815,0
28816,0
28817,0
28818,0
28819,0
28820,0
28821,0
28822,0
28823,0
28824,0
28825,0
28826,0
28827,0
28828,0
28829,0
28830,0
28831,0
28832,0
28833,0
28834,0
28835,0
28836,0
28837,0
28838,0
28839,0
28840,0
28841,0
28842,0
28843,0
28844,0
28845,0
28846,0
28847,0
28848,0
28849,0
28850,0
28851,0
28852,0
28853,0
28854,0
28855,0
28856,0
28857,0
28858,0
28859,0
28860,0
28861,0
28862,0
28863,0
28864,0
28865,0
28866,0
28867,0
28868,0
28869,0
28870,0
28871,0
28872,0
28873,0
28874,0
28875,0
28876,0
28877,0
28878,0
28879,0
28880,0
28881,0
28882,0
28883,0
28884,0
28885,0
28886,0
28887,0
28888,0
28889,0
28890,0
28891,0
28892,0
28893,0
28894,0
28895,0
28896,0
28897,0
28898,0
28899,0
28900,0
28901,0
28902,0
28903,0
28904,0
28905,0
28906,0
28907,0
28908,0
28909,0
28910,0
28911,0
28912,0
28913,0
28914,0
28915,0
28916,0
28917,0
28918,0
28919,0
28920,0
28921,0
28922,0
28923,0
28924,0
28925,0
28926,0
28927,0
28928,0
28929,0
28930,0
28931,0
28932,0
28933,0
28934,0
28935,0
28936,0
28937,0
28938,0
28939,0
28940,0
28941,0
28942,0
28943,0
28944,0
28945,0
28946,0
28947,0
28948,0
28949,0
28950,0
28951,0
28952,0
28953,0
28954,0
28955,0
28956,0
28957,0
28958,0
28959,0
28960,0
28961,0
28962,0
28963,0
28964,0
28965,0
28966,0
28967,0
28968,0
28969,0
28970,0
28971,0
28972,0
28973,0
28974,0
28975,0
28976,0
28977,0
28978,0
28979,0
28980,0
28981,0
28982,0
28983,0
28984,0
28985,0
28986,0
28987,0
28988,0
28989,0
28990,0
28991,0
28992,0
28993,0
28994,0
28995,0
28996,0
28997,0
28998,0
28999,0
29000,0
29001,0
29002,0
29003,0
29004,0
29005,0
29006,0
29007,0
29008,0
29009,0
29010,0
29011,0
29012,0
29013,0
29014,0
29015,0
29016,0
29017,0
29018,0
29019,0
29020,0
29021,0
29022,0
29023,0
29024,0
29025,0
29026,0
29027,0
29028,0
29029,0
29030,0
29031,0
29032,0
29033,0
29034,0
29035,0
29036,0
29037,0
29038,0
29039,0
29040,0
29041,0
29042,0
29043,0
29044,0
29045,0
29046,0
29047,0
29048,0
29049,0
29050,0
29051,0
29052,0
29053,0
29054,0
29055,0
29056,0
29057,0
29058,0
29059,0
29060,0
29061,0
29062,0
29063,0
29064,0
29065,0
29066,0
29067,0
29068,0
29069,0
29070,0
29071,0
29072,0
29073,0
29074,0
29075,0
29076,0
29077,0
29078,0
29079,0
29080,0
29081,0
29082,0
29083,0
29084,0
29085,0
29086,0
29087,0
29088,0
29089,0
29090,0
29091,0
29092,0
29093,0
29094,0
29095,0
29096,0
29097,0
29098,0
29099,0
29100,0
29101,0
29102,0
29103,0
29104,0
29105,0
29106,0
29107,0
29108,0
29109,0
29110,0
29111,0
29112,0
29113,0
29114,0
29115,0
29116,0
29117,0
29118,0
29119,0
29120,0
29121,0
29122,0
29123,0
29124,0
29125,0
29126,0
29127,0
29128,0
29129,0
29130,0
29131,0
29132,0
29133,0
29134,0
29135,0
29136,0
29137,0
29138,0
29139,0
29140,0
29141,0
29142,0
29143,0
29144,0
29145,0
29146,0
29147,0
29148,0
29149,0
29150,0
29151,0
29152,0
29153,0
29154,0
29155,0
29156,0
29157,0
29158,0
29159,0
29160,0
29161,0
29162,0
29163,0
29164,0
29165,0
29166,0
29167,0
29168,0
29169,0
29170,0
29171,0
29172,0
29173,0
29174,0
29175,0
29176,0
29177,0
29178,0
29179,0
29180,0
29181,0
29182,0
29183,0
29184,0
29185,0
29186,0
29187,0
29188,0
29189,0
29190,0
29191,0
29192,0
29193,0
29194,0
29195,0
29196,0
29197,0
29198,0
29199,0
29200,0
29201,0
29202,0
29203,0
29204,0
29205,0
29206,0
29207,0
29208,0
29209,0
29210,0
29211,0
29212,0
29213,0
29214,0
29215,0
29216,0
29217,0
29218,0
29219,0
29220,0
29221,0
29222,0
29223,0
29224,0
29225,0
29226,0
29227,0
29228,0
29229,0
29230,0
29231,0
29232,0
29233,0
29234,0
29235,0
29236,0
29237,0
29238,0
29239,0
29240,0
29241,0
29242,0
29243,0
29244,0
29245,0
29246,0
29247,0
29248,0
29249,0
29250,0
29251,0
29252,0
29253,0
29254,0
29255,0
29256,0
29257,0
29258,0
29259,0
29260,0
29261,0
29262,0
29263,0
29264,0
29265,0
29266,0
29267,0
29268,0
29269,0
29270,0
29271,0
29272,0
29273,0
29274,0
29275,0
29276,0
29277,0
29278,0
29279,0
29280,0
29281,0
29282,0
29283,0
29284,0
29285,0
29286,0
29287,0
29288,0
29289,0
29290,0
29291,0
29292,0
29293,0
29294,0
29295,0
29296,0
29297,0
29298,0
29299,0
29300,0
29301,0
29302,0
29303,0
29304,0
29305,0
29306,0
29307,0
29308,0
29309,0
29310,0
29311,0
29312,0
29313,0
29314,0
29315,0
29316,0
29317,0
29318,0
29319,0
29320,0
29321,0
29322,0
29323,0
29324,0
29325,0
29326,0
29327,0
29328,0
29329,0
29330,0
29331,0
29332,0
29333,0
29334,0
29335,0
29336,0
29337,0
29338,0
29339,0
29340,0
29341,0
29342,0
29343,0
29344,0
29345,0
29346,0
29347,0
29348,0
29349,0
29350,0
29351,0
29352,0
29353,0
29354,0
29355,0
29356,0
29357,0
29358,0
29359,0
29360,0
29361,0
29362,0
29363,0
29364,0
29365,0
29366,0
29367,0
29368,0
29369,0
29370,0
29371,0
29372,0
29373,0
29374,0
29375,0
29376,0
29377,0
29378,0
29379,0
29380,0
29381,0
29382,0
29383,0
29384,0
29385,0
29386,0
29387,0
29388,0
29389,0
29390,0
29391,0
29392,0
29393,0
29394,0
29395,0
29396,0
29397,0
29398,0
29399,0
29400,0
29401,0
29402,0
29403,0
29404,0
29405,0
29406,0
29407,0
29408,0
29409,0
29410,0
29411,0
29412,0
29413,0
29414,0
29415,0
29416,0
29417,0
29418,0
29419,0
29420,0
29421,0
29422,0
29423,0
29424,0
29425,0
29426,0
29427,0
29428,0
29429,0
29430,0
29431,0
29432,0
29433,0
29434,0
29435,0
29436,0
29437,0
29438,0
29439,0
29440,0
29441,0
29442,0
29443,0
29444,0
29445,0
29446,0
29447,0
29448,0
29449,0
29450,0
29451,0
29452,0
29453,0
29454,0
29455,0
29456,0
29457,0
29458,0
29459,0
29460,0
29461,0
29462,0
29463,0
29464,0
29465,0
29466,0
29467,0
29468,0
29469,0
29470,0
29471,0
29472,0
29473,0
29474,0
29475,0
29476,0
29477,0
29478,0
29479,0
29480,0
29481,0
29482,0
29483,0
29484,0
29485,0
29486,0
29487,0
29488,0
29489,0
29490,0
29491,0
29492,0
29493,0
29494,0
29495,0
29496,0
29497,0
29498,0
29499,0
29500,0
29501,0
29502,0
29503,0
29504,0
29505,0
29506,0
29507,0
29508,0
29509,0
29510,0
29511,0
29512,0
29513,0
29514,0
29515,0
29516,0
29517,0
29518,0
29519,0
29520,0
29521,0
29522,0
29523,0
29524,0
29525,0
29526,0
29527,0
29528,0
29529,0
29530,0
29531,0
29532,0
29533,0
29534,0
29535,0
29536,0
29537,0
29538,0
29539,0
29540,0
29541,0
29542,0
29543,0
29544,0
29545,0
29546,0
29547,0
29548,0
29549,0
29550,0
29551,0
29552,0
29553,0
29554,0
29555,0
29556,0
29557,0
29558,0
29559,0
29560,0
29561,0
29562,0
29563,0
29564,0
29565,0
29566,0
29567,0
29568,0
29569,0
29570,0
29571,0
29572,0
29573,0
29574,0
29575,0
29576,0
29577,0
29578,0
29579,0
29580,0
29581,0
29582,0
29583,0
29584,0
29585,0
29586,0
29587,0
29588,0
29589,0
29590,0
29591,0
29592,0
29593,0
29594,0
29595,0
29596,0
29597,0
29598,0
29599,0
29600,0
29601,0
29602,0
29603,0
29604,0
29605,0
29606,0
29607,0
29608,0
29609,0
29610,0
29611,0
29612,0
29613,0
29614,0
29615,0
29616,0
29617,0
29618,0
29619,0
29620,0
29621,0
29622,0
29623,0
29624,0
29625,0
29626,0
29627,0
29628,0
29629,0
29630,0
29631,0
29632,0
29633,0
29634,0
29635,0
29636,0
29637,0
29638,0
29639,0
29640,0
29641,0
29642,0
29643,0
29644,0
29645,0
29646,0
29647,0
29648,0
29649,0
29650,0
29651,0
29652,0
29653,0
29654,0
29655,0
29656,0
29657,0
29658,0
29659,0
29660,0
29661,0
29662,0
29663,0
29664,0
29665,0
29666,0
29667,0
29668,0
29669,0
29670,0
29671,0
29672,0
29673,0
29674,0
29675,0
29676,0
29677,0
29678,0
29679,0
29680,0
29681,0
29682,0
29683,0
29684,0
29685,0
29686,0
29687,0
29688,0
29689,0
29690,0
29691,0
29692,0
29693,0
29694,0
29695,0
29696,0
29697,0
29698,0
29699,0
29700,0
29701,0
29702,0
29703,0
29704,0
29705,0
29706,0
29707,0
29708,0
29709,0
29710,0
29711,0
29712,0
29713,0
29714,0
29715,0
29716,0
29717,0
29718,0
29719,0
29720,0
29721,0
29722,0
29723,0
29724,0
29725,0
29726,0
29727,0
29728,0
29729,0
29730,0
29731,0
29732,0
29733,0
29734,0
29735,0
29736,0
29737,0
29738,0
29739,0
29740,0
29741,0
29742,0
29743,0
29744,0
29745,0
29746,0
29747,0
29748,0
29749,0
29750,0
29751,0
29752,0
29753,0
29754,0
29755,0
29756,0
29757,0
29758,0
29759,0
29760,0
29761,0
29762,0
29763,0
29764,0
29765,0
29766,0
29767,0
29768,0
29769,0
29770,0
29771,0
29772,0
29773,0
29774,0
29775,0
29776,0
29777,0
29778,0
29779,0
29780,0
29781,0
29782,0
29783,0
29784,0
29785,0
29786,0
29787,0
29788,0
29789,0
29790,0
29791,0
29792,0
29793,0
29794,0
29795,0
29796,0
29797,0
29798,0
29799,0
29800,0
29801,0
29802,0
29803,0
29804,0
29805,0
29806,0
29807,0
29808,0
29809,0
29810,0
29811,0
29812,0
29813,0
29814,0
29815,0
29816,0
29817,0
29818,0
29819,0
29820,0
29821,0
29822,0
29823,0
29824,0
29825,0
29826,0
29827,0
29828,0
29829,0
29830,0
29831,0
29832,0
29833,0
29834,0
29835,0
29836,0
29837,0
29838,0
29839,0
29840,0
29841,0
29842,0
29843,0
29844,0
29845,0
29846,0
29847,0
29848,0
29849,0
29850,0
29851,0
29852,0
29853,0
29854,0
29855,0
29856,0
29857,0
29858,0
29859,0
29860,0
29861,0
29862,0
29863,0
29864,0
29865,0
29866,0
29867,0
29868,0
29869,0
29870,0
29871,0
29872,0
29873,0
29874,0
29875,0
29876,0
29877,0
29878,0
29879,0
29880,0
29881,0
29882,0
29883,0
29884,0
29885,0
29886,0
29887,0
29888,0
29889,0
29890,0
29891,0
29892,0
29893,0
29894,0
29895,0
29896,0
29897,0
29898,0
29899,0
29900,0
29901,0
29902,0
29903,0
29904,0
29905,0
29906,0
29907,0
29908,0
29909,0
29910,0
29911,0
29912,0
29913,0
29914,0
29915,0
29916,0
29917,0
29918,0
29919,0
29920,0
29921,0
29922,0
29923,0
29924,0
29925,0
29926,0
29927,0
29928,0
29929,0
29930,0
29931,0
29932,0
29933,0
29934,0
29935,0
29936,0
29937,0
29938,0
29939,0
29940,0
29941,0
29942,0
29943,0
29944,0
29945,0
29946,0
29947,0
29948,0
29949,0
29950,0
29951,0
29952,0
29953,0
29954,0
29955,0
29956,0
29957,0
29958,0
29959,0
29960,0
29961,0
29962,0
29963,0
29964,0
29965,0
29966,0
29967,0
29968,0
29969,0
29970,0
29971,0
29972,0
29973,0
29974,0
29975,0
29976,0
29977,0
29978,0
29979,0
29980,0
29981,0
29982,0
29983,0
29984,0
29985,0
29986,0
29987,0
29988,0
29989,0
29990,0
29991,0
29992,0
29993,0
29994,0
29995,0
29996,0
29997,0
29998,0
29999,0
30000,0
30001,0
30002,0
30003,0
30004,0
30005,0
30006,0
30007,0
30008,0
30009,0
30010,0
30011,0
30012,0
30013,0
30014,0
30015,0
30016,0
30017,0
30018,0
30019,0
30020,0
30021,0
30022,0
30023,0
30024,0
30025,0
30026,0
30027,0
30028,0
30029,0
30030,0
30031,0
30032,0
30033,0
30034,0
30035,0
30036,0
30037,0
30038,0
30039,0
30040,0
30041,0
30042,0
30043,0
30044,0
30045,0
30046,0
30047,0
30048,0
30049,0
30050,0
30051,0
30052,0
30053,0
30054,0
30055,0
30056,0
30057,0
30058,0
30059,0
30060,0
30061,0
30062,0
30063,0
30064,0
30065,0
30066,0
30067,0
30068,0
30069,0
30070,0
30071,0
30072,0
30073,0
30074,0
30075,0
30076,0
30077,0
30078,0
30079,0
30080,0
30081,0
30082,0
30083,0
30084,0
30085,0
30086,0
30087,0
30088,0
30089,0
30090,0
30091,0
30092,0
30093,0
30094,0
30095,0
30096,0
30097,0
30098,0
30099,0
30100,0
30101,0
30102,0
30103,0
30104,0
30105,0
30106,0
30107,0
30108,0
30109,0
30110,0
30111,0
30112,0
30113,0
30114,0
30115,0
30116,0
30117,0
30118,0
30119,0
30120,0
30121,0
30122,0
30123,0
30124,0
30125,0
30126,0
30127,0
30128,0
30129,0
30130,0
30131,0
30132,0
30133,0
30134,0
30135,0
30136,0
30137,0
30138,0
30139,0
30140,0
30141,0
30142,0
30143,0
30144,0
30145,0
30146,0
30147,0
30148,0
30149,0
30150,0
30151,0
30152,0
30153,0
30154,0
30155,0
30156,0
30157,0
30158,0
30159,0
30160,0
30161,0
30162,0
30163,0
30164,0
30165,0
30166,0
30167,0
30168,0
30169,0
30170,0
30171,0
30172,0
30173,0
30174,0
30175,0
30176,0
30177,0
30178,0
30179,0
30180,0
30181,0
30182,0
30183,0
30184,0
30185,0
30186,0
30187,0
30188,0
30189,0
30190,0
30191,0
30192,0
30193,0
30194,0
30195,0
30196,0
30197,0
30198,0
30199,0
30200,0
30201,0
30202,0
30203,0
30204,0
30205,0
30206,0
30207,0
30208,0
30209,0
30210,0
30211,0
30212,0
30213,0
30214,0
30215,0
30216,0
30217,0
30218,0
30219,0
30220,0
30221,0
30222,0
30223,0
30224,0
30225,0
30226,0
30227,0
30228,0
30229,0
30230,0
30231,0
30232,0
30233,0
30234,0
30235,0
30236,0
30237,0
30238,0
30239,0
30240,0
30241,0
30242,0
30243,0
30244,0
30245,0
30246,0
30247,0
30248,0
30249,0
30250,0
30251,0
30252,0
30253,0
30254,0
30255,0
30256,0
30257,0
30258,0
30259,0
30260,0
30261,0
30262,0
30263,0
30264,0
30265,0
30266,0
30267,0
30268,0
30269,0
30270,0
30271,0
30272,0
30273,0
30274,0
30275,0
30276,0
30277,0
30278,0
30279,0
30280,0
30281,0
30282,0
30283,0
30284,0
30285,0
30286,0
30287,0
30288,0
30289,0
30290,0
30291,0
30292,0
30293,0
30294,0
30295,0
30296,0
30297,0
30298,0
30299,0
30300,0
30301,0
30302,0
30303,0
30304,0
30305,0
30306,0
30307,0
30308,0
30309,0
30310,0
30311,0
30312,0
30313,0
30314,0
30315,0
30316,0
30317,0
30318,0
30319,0
30320,0
30321,0
30322,0
30323,0
30324,0
30325,0
30326,0
30327,0
30328,0
30329,0
30330,0
30331,0
30332,0
30333,0
30334,0
30335,0
30336,0
30337,0
30338,0
30339,0
30340,0
30341,0
30342,0
30343,0
30344,0
30345,0
30346,0
30347,0
30348,0
30349,0
30350,0
30351,0
30352,0
30353,0
30354,0
30355,0
30356,0
30357,0
30358,0
30359,0
30360,0
30361,0
30362,0
30363,0
30364,0
30365,0
30366,0
30367,0
30368,0
30369,0
30370,0
30371,0
30372,0
30373,0
30374,0
30375,0
30376,0
30377,0
30378,0
30379,0
30380,0
30381,0
30382,0
30383,0
30384,0
30385,0
30386,0
30387,0
30388,0
30389,0
30390,0
30391,0
30392,0
30393,0
30394,0
30395,0
30396,0
30397,0
30398,0
30399,0
30400,0
30401,0
30402,0
30403,0
30404,0
30405,0
30406,0
30407,0
30408,0
30409,0
30410,0
30411,0
30412,0
30413,0
30414,0
30415,0
30416,0
30417,0
30418,0
30419,0
30420,0
30421,0
30422,0
30423,0
30424,0
30425,0
30426,0
30427,0
30428,0
30429,0
30430,0
30431,0
30432,0
30433,0
30434,0
30435,0
30436,0
30437,0
30438,0
30439,0
30440,0
30441,0
30442,0
30443,0
30444,0
30445,0
30446,0
30447,0
30448,0
30449,0
30450,0
30451,0
30452,0
30453,0
30454,0
30455,0
30456,0
30457,0
30458,0
30459,0
30460,0
30461,0
30462,0
30463,0
30464,0
30465,0
30466,0
30467,0
30468,0
30469,0
30470,0
30471,0
30472,0
30473,0
30474,0
30475,0
30476,0
30477,0
30478,0
30479,0
30480,0
30481,0
30482,0
30483,0
30484,0
30485,0
30486,0
30487,0
30488,0
30489,0
30490,0
30491,0
30492,0
30493,0
30494,0
30495,0
30496,0
30497,0
30498,0
30499,0
30500,0
30501,0
30502,0
30503,0
30504,0
30505,0
30506,0
30507,0
30508,0
30509,0
30510,0
30511,0
30512,0
30513,0
30514,0
30515,0
30516,0
30517,0
30518,0
30519,0
30520,0
30521,0
30522,0
30523,0
30524,0
30525,0
30526,0
30527,0
30528,0
30529,0
30530,0
30531,0
30532,0
30533,0
30534,0
30535,0
30536,0
30537,0
30538,0
30539,0
30540,0
30541,0
30542,0
30543,0
30544,0
30545,0
30546,0
30547,0
30548,0
30549,0
30550,0
30551,0
30552,0
30553,0
30554,0
30555,0
30556,0
30557,0
30558,0
30559,0
30560,0
30561,0
30562,0
30563,0
30564,0
30565,0
30566,0
30567,0
30568,0
30569,0
30570,0
30571,0
30572,0
30573,0
30574,0
30575,0
30576,0
30577,0
30578,0
30579,0
30580,0
30581,0
30582,0
30583,0
30584,0
30585,0
30586,0
30587,0
30588,0
30589,0
30590,0
30591,0
30592,0
30593,0
30594,0
30595,0
30596,0
30597,0
30598,1
30599,0
30600,0
30601,0
30602,0
30603,0
30604,0
30605,0
30606,0
30607,0
30608,0
30609,0
30610,0
30611,0
30612,0
30613,0
30614,0
30615,0
30616,0
30617,0
30618,0
30619,0
30620,0
30621,0
30622,0
30623,0
30624,0
30625,0
30626,0
30627,0
30628,0
30629,0
30630,0
30631,0
30632,0
30633,0
30634,0
30635,0
30636,0
30637,0
30638,0
30639,0
30640,0
30641,0
30642,0
30643,0
30644,0
30645,0
30646,0
30647,0
30648,0
30649,0
30650,0
30651,0
30652,0
30653,0
30654,0
30655,0
30656,0
30657,0
30658,0
30659,0
30660,0
30661,0
30662,0
30663,0
30664,0
30665,0
30666,0
30667,0
30668,0
30669,0
30670,0
30671,0
30672,0
30673,0
30674,0
30675,0
30676,0
30677,0
30678,0
30679,0
30680,0
30681,0
30682,0
30683,0
30684,0
30685,0
30686,0
30687,0
30688,0
30689,0
30690,0
30691,0
30692,0
30693,0
30694,0
30695,0
30696,0
30697,0
30698,0
30699,0
30700,0
30701,0
30702,0
30703,0
30704,0
30705,0
30706,0
30707,0
30708,0
30709,0
30710,0
30711,0
30712,0
30713,0
30714,0
30715,0
30716,0
30717,0
30718,0
30719,0
30720,0
30721,0
30722,0
30723,0
30724,0
30725,0
30726,0
30727,0
30728,0
30729,0
30730,0
30731,0
30732,0
30733,0
30734,0
30735,0
30736,0
30737,0
30738,0
30739,0
30740,0
30741,0
30742,0
30743,0
30744,0
30745,0
30746,0
30747,0
30748,0
30749,0
30750,0
30751,0
30752,0
30753,0
30754,0
30755,0
30756,0
30757,0
30758,0
30759,0
30760,0
30761,0
30762,0
30763,0
30764,0
30765,0
30766,0
30767,0
30768,0
30769,0
30770,0
30771,0
30772,0
30773,0
30774,0
30775,0
30776,0
30777,0
30778,0
30779,0
30780,0
30781,0
30782,0
30783,0
30784,0
30785,0
30786,0
30787,0
30788,0
30789,0
30790,0
30791,0
30792,0
30793,0
30794,0
30795,0
30796,0
30797,0
30798,0
30799,0
30800,0
30801,0
30802,0
30803,0
30804,0
30805,0
30806,0
30807,0
30808,0
30809,0
30810,0
30811,0
30812,0
30813,0
30814,0
30815,0
30816,0
30817,0
30818,0
30819,0
30820,0
30821,0
30822,0
30823,0
30824,0
30825,0
30826,0
30827,0
30828,0
30829,0
30830,0
30831,0
30832,0
30833,0
30834,0
30835,0
30836,0
30837,0
30838,0
30839,0
30840,0
30841,0
30842,0
30843,0
30844,0
30845,0
30846,0
30847,0
30848,0
30849,0
30850,0
30851,0
30852,0
30853,0
30854,0
30855,0
30856,0
30857,0
30858,0
30859,0
30860,0
30861,0
30862,0
30863,0
30864,0
30865,0
30866,0
30867,0
30868,0
30869,0
30870,0
30871,0
30872,0
30873,0
30874,0
30875,0
30876,0
30877,0
30878,0
30879,0
30880,0
30881,0
30882,0
30883,0
30884,0
30885,0
30886,0
30887,0
30888,0
30889,0
30890,0
30891,0
30892,0
30893,0
30894,0
30895,0
30896,0
30897,0
30898,0
30899,0
30900,0
30901,0
30902,0
30903,0
30904,0
30905,0
30906,0
30907,0
30908,0
30909,0
30910,0
30911,0
30912,0
30913,0
30914,0
30915,0
30916,0
30917,0
30918,0
30919,0
30920,0
30921,0
30922,0
30923,0
30924,0
30925,0
30926,0
30927,0
30928,0
30929,0
30930,0
30931,0
30932,0
30933,0
30934,0
30935,0
30936,0
30937,0
30938,0
30939,0
30940,0
30941,0
30942,0
30943,0
30944,0
30945,0
30946,0
30947,0
30948,0
30949,0
30950,0
30951,0
30952,0
30953,0
30954,0
30955,0
30956,0
30957,0
30958,0
30959,0
30960,0
30961,0
30962,0
30963,0
30964,0
30965,0
30966,0
30967,0
30968,0
30969,0
30970,0
30971,0
30972,0
30973,0
30974,0
30975,0
30976,0
30977,0
30978,0
30979,0
30980,0
30981,0
30982,0
30983,0
30984,0
30985,0
30986,0
30987,0
30988,0
30989,0
30990,0
30991,0
30992,0
30993,0
30994,0
30995,0
30996,0
30997,0
30998,0
30999,0
31000,0
31001,0
31002,0
31003,0
31004,0
31005,0
31006,0
31007,0
31008,0
31009,0
31010,0
31011,0
31012,0
31013,0
31014,0
31015,0
31016,0
31017,0
31018,0
31019,0
31020,0
31021,0
31022,0
31023,0
31024,0
31025,0
31026,0
31027,0
31028,0
31029,0
31030,0
31031,0
31032,0
31033,0
31034,0
31035,0
31036,0
31037,0
31038,0
31039,0
31040,0
31041,0
31042,0
31043,0
31044,0
31045,0
31046,0
31047,0
31048,0
31049,0
31050,0
31051,0
31052,0
31053,0
31054,0
31055,0
31056,0
31057,0
31058,0
31059,0
31060,0
31061,0
31062,0
31063,0
31064,0
31065,0
31066,0
31067,0
31068,0
31069,0
31070,0
31071,0
31072,0
31073,0
31074,0
31075,0
31076,0
31077,0
31078,0
31079,0
31080,0
31081,0
31082,0
31083,0
31084,0
31085,0
31086,0
31087,0
31088,0
31089,0
31090,0
31091,0
31092,0
31093,0
31094,0
31095,0
31096,0
31097,0
31098,0
31099,0
31100,0
31101,0
31102,0
31103,0
31104,0
31105,0
31106,0
31107,0
31108,0
31109,0
31110,0
31111,0
31112,0
31113,0
31114,0
31115,0
31116,0
31117,0
31118,0
31119,0
31120,0
31121,0
31122,0
31123,0
31124,0
31125,0
31126,0
31127,0
31128,0
31129,0
31130,0
31131,0
31132,0
31133,0
31134,0
31135,0
31136,0
31137,0
31138,0
31139,0
31140,0
31141,0
31142,0
31143,0
31144,0
31145,0
31146,0
31147,0
31148,0
31149,0
31150,0
31151,0
31152,0
31153,0
31154,0
31155,0
31156,0
31157,0
31158,0
31159,0
31160,0
31161,0
31162,0
31163,0
31164,0
31165,0
31166,0
31167,0
31168,0
31169,0
31170,0
31171,0
31172,0
31173,0
31174,0
31175,0
31176,0
31177,0
31178,0
31179,0
31180,0
31181,0
31182,0
31183,0
31184,0
31185,0
31186,0
31187,0
31188,0
31189,0
31190,0
31191,0
31192,0
31193,0
31194,0
31195,0
31196,0
31197,0
31198,0
31199,0
31200,0
31201,0
31202,0
31203,0
31204,0
31205,0
31206,0
31207,0
31208,0
31209,0
31210,0
31211,0
31212,0
31213,0
31214,0
31215,0
31216,0
31217,0
31218,0
31219,0
31220,0
31221,0
31222,0
31223,0
31224,0
31225,0
31226,0
31227,0
31228,0
31229,0
31230,0
31231,0
31232,0
31233,0
31234,0
31235,0
31236,0
31237,0
31238,0
31239,0
31240,0
31241,0
31242,0
31243,0
31244,0
31245,0
31246,0
31247,0
31248,0
31249,0
31250,0
31251,0
31252,0
31253,0
31254,0
31255,0
31256,0
31257,0
31258,0
31259,0
31260,0
31261,0
31262,0
31263,0
31264,0
31265,0
31266,0
31267,0
31268,0
31269,0
31270,0
31271,0
31272,0
31273,0
31274,0
31275,0
31276,0
31277,0
31278,0
31279,0
31280,0
31281,0
31282,0
31283,0
31284,0
31285,0
31286,0
31287,0
31288,0
31289,0
31290,0
31291,0
31292,0
31293,0
31294,0
31295,0
31296,0
31297,0
31298,0
31299,0
31300,0
31301,0
31302,0
31303,0
31304,0
31305,0
31306,0
31307,0
31308,0
31309,0
31310,0
31311,0
31312,0
31313,0
31314,0
31315,0
31316,0
31317,0
31318,0
31319,0
31320,0
31321,0
31322,0
31323,0
31324,0
31325,0
31326,0
31327,0
31328,0
31329,0
31330,0
31331,0
31332,0
31333,0
31334,0
31335,0
31336,0
31337,0
31338,0
31339,0
31340,0
31341,0
31342,0
31343,0
31344,0
31345,0
31346,0
31347,0
31348,0
31349,0
31350,0
31351,0
31352,0
31353,0
31354,0
31355,0
31356,0
31357,0
31358,0
31359,0
31360,0
31361,0
31362,0
31363,0
31364,0
31365,0
31366,0
31367,0
31368,0
31369,0
31370,0
31371,0
31372,0
31373,0
31374,0
31375,0
31376,0
31377,0
31378,0
31379,0
31380,0
31381,0
31382,0
31383,0
31384,0
31385,0
31386,0
31387,0
31388,0
31389,0
31390,0
31391,0
31392,0
31393,0
31394,0
31395,0
31396,0
31397,0
31398,0
31399,0
31400,0
31401,0
31402,0
31403,0
31404,0
31405,0
31406,0
31407,0
31408,0
31409,0
31410,0
31411,0
31412,0
31413,0
31414,0
31415,0
31416,0
31417,0
31418,0
31419,0
31420,0
31421,0
31422,0
31423,0
31424,0
31425,0
31426,0
31427,0
31428,0
31429,0
31430,0
31431,0
31432,0
31433,0
31434,0
31435,0
31436,0
31437,0
31438,0
31439,0
31440,0
31441,0
31442,0
31443,0
31444,0
31445,0
31446,0
31447,0
31448,0
31449,0
31450,0
31451,0
31452,0
31453,0
31454,0
31455,0
31456,0
31457,0
31458,0
31459,0
31460,0
31461,0
31462,0
31463,0
31464,0
31465,0
31466,0
31467,0
31468,0
31469,0
31470,0
31471,0
31472,0
31473,0
31474,0
31475,0
31476,0
31477,0
31478,0
31479,0
31480,0
31481,0
31482,0
31483,0
31484,0
31485,0
31486,0
31487,0
31488,0
31489,0
31490,0
31491,0
31492,0
31493,0
31494,0
31495,0
31496,0
31497,0
31498,0
31499,0
31500,0
31501,0
31502,0
31503,0
31504,0
31505,0
31506,0
31507,0
31508,0
31509,0
31510,0
31511,0
31512,0
31513,0
31514,0
31515,0
31516,0
31517,0
31518,0
31519,0
31520,0
31521,0
31522,0
31523,0
31524,0
31525,0
31526,0
31527,0
31528,0
31529,0
31530,0
31531,0
31532,0
31533,0
31534,0
31535,0
31536,0
31537,0
31538,0
31539,0
31540,0
31541,0
31542,0
31543,0
31544,0
31545,0
31546,0
31547,0
31548,0
31549,0
31550,0
31551,0
31552,0
31553,0
31554,0
31555,0
31556,0
31557,0
31558,0
31559,0
31560,0
31561,0
31562,0
31563,0
31564,0
31565,0
31566,0
31567,0
31568,0
31569,0
31570,0
31571,0
31572,0
31573,0
31574,0
31575,0
31576,0
31577,0
31578,0
31579,0
31580,0
31581,0
31582,0
31583,0
31584,0
31585,0
31586,0
31587,0
31588,0
31589,0
31590,0
31591,0
31592,0
31593,0
31594,0
31595,0
31596,0
31597,0
31598,0
31599,0
31600,0
31601,0
31602,0
31603,0
31604,0
31605,0
31606,0
31607,0
31608,0
31609,0
31610,0
31611,0
31612,0
31613,0
31614,0
31615,0
31616,0
31617,0
31618,0
31619,0
31620,0
31621,0
31622,0
31623,0
31624,0
31625,0
31626,0
31627,0
31628,0
31629,0
31630,0
31631,0
31632,0
31633,0
31634,0
31635,0
31636,0
31637,0
31638,0
31639,0
31640,0
31641,0
31642,0
31643,0
31644,0
31645,0
31646,0
31647,0
31648,0
31649,0
31650,0
31651,0
31652,0
31653,0
31654,0
31655,0
31656,0
31657,0
31658,0
31659,0
31660,0
31661,0
31662,0
31663,0
31664,0
31665,0
31666,0
31667,0
31668,0
31669,0
31670,0
31671,0
31672,0
31673,0
31674,0
31675,0
31676,0
31677,0
31678,0
31679,0
31680,0
31681,0
31682,0
31683,0
31684,0
31685,0
31686,0
31687,0
31688,0
31689,0
31690,0
31691,0
31692,0
31693,0
31694,0
31695,0
31696,0
31697,0
31698,0
31699,0
31700,0
31701,0
31702,0
31703,0
31704,0
31705,0
31706,0
31707,0
31708,0
31709,0
31710,0
31711,0
31712,0
31713,0
31714,0
31715,0
31716,0
31717,0
31718,0
31719,0
31720,0
31721,0
31722,0
31723,0
31724,0
31725,0
31726,0
31727,0
31728,0
31729,0
31730,0
31731,0
31732,0
31733,0
31734,0
31735,0
31736,0
31737,0
31738,0
31739,0
31740,0
31741,0
31742,0
31743,0
31744,0
31745,0
31746,0
31747,0
31748,0
31749,0
31750,0
31751,0
31752,0
31753,0
31754,0
31755,0
31756,0
31757,0
31758,0
31759,0
31760,0
31761,0
31762,0
31763,0
31764,0
31765,0
31766,0
31767,0
31768,0
31769,0
31770,0
31771,0
31772,0
31773,0
31774,0
31775,0
31776,0
31777,0
31778,0
31779,0
31780,0
31781,0
31782,0
31783,0
31784,0
31785,0
31786,0
31787,0
31788,0
31789,0
31790,0
31791,0
31792,0
31793,0
31794,0
31795,0
31796,0
31797,0
31798,0
31799,0
31800,0
31801,0
31802,0
31803,0
31804,0
31805,0
31806,0
31807,0
31808,0
31809,0
31810,0
31811,0
31812,0
31813,0
31814,0
31815,0
31816,0
31817,0
31818,0
31819,0
31820,0
31821,0
31822,0
31823,0
31824,0
31825,0
31826,0
31827,0
31828,0
31829,0
31830,0
31831,0
31832,0
31833,0
31834,0
31835,0
31836,0
31837,0
31838,0
31839,0
31840,0
31841,0
31842,0
31843,0
31844,0
31845,0
31846,0
31847,0
31848,0
31849,0
31850,0
31851,0
31852,0
31853,0
31854,0
31855,0
31856,0
31857,0
31858,0
31859,0
31860,0
31861,0
31862,0
31863,0
31864,0
31865,0
31866,0
31867,0
31868,0
31869,0
31870,0
31871,0
31872,0
31873,0
31874,0
31875,0
31876,0
31877,0
31878,0
31879,0
31880,0
31881,0
31882,0
31883,0
31884,0
31885,0
31886,0
31887,0
31888,0
31889,0
31890,0
31891,0
31892,0
31893,0
31894,0
31895,0
31896,0
31897,0
31898,0
31899,0
31900,0
31901,0
31902,0
31903,0
31904,0
31905,0
31906,0
31907,0
31908,0
31909,0
31910,0
31911,0
31912,0
31913,0
31914,0
31915,0
31916,0
31917,0
31918,0
31919,0
31920,0
31921,0
31922,0
31923,0
31924,0
31925,0
31926,0
31927,0
31928,0
31929,0
31930,0
31931,0
31932,0
31933,0
31934,0
31935,0
31936,0
31937,0
31938,0
31939,0
31940,0
31941,0
31942,0
31943,0
31944,0
31945,0
31946,0
31947,0
31948,0
31949,0
31950,0
31951,0
31952,0
31953,0
31954,0
31955,0
31956,0
31957,0
31958,0
31959,0
31960,0
31961,0
31962,0
31963,0
31964,0
31965,0
31966,0
31967,0
31968,0
31969,0
31970,0
31971,0
31972,0
31973,0
31974,0
31975,0
31976,0
31977,0
31978,0
31979,0
31980,0
31981,0
31982,0
31983,0
31984,0
31985,0
31986,0
31987,0
31988,0
31989,0
31990,0
31991,0
31992,0
31993,0
31994,0
31995,0
31996,0
31997,0
31998,0
31999,0
32000,0
32001,0
32002,0
32003,0
32004,0
32005,0
32006,0
32007,0
32008,0
32009,0
32010,0
32011,0
32012,0
32013,0
32014,0
32015,0
32016,0
32017,0
32018,0
32019,0
32020,0
32021,0
32022,0
32023,0
32024,0
32025,0
32026,0
32027,0
32028,0
32029,0
32030,0
32031,0
32032,0
32033,0
32034,0
32035,0
32036,0
32037,0
32038,0
32039,0
32040,0
32041,0
32042,0
32043,0
32044,0
32045,0
32046,0
32047,0
32048,0
32049,0
32050,0
32051,0
32052,0
32053,0
32054,0
32055,0
32056,0
32057,0
32058,0
32059,0
32060,0
32061,0
32062,0
32063,0
32064,0
32065,0
32066,0
32067,0
32068,0
32069,0
32070,0
32071,0
32072,0
32073,0
32074,0
32075,0
32076,0
32077,0
32078,0
32079,0
32080,0
32081,0
32082,0
32083,0
32084,0
32085,0
32086,0
32087,0
32088,0
32089,0
32090,0
32091,0
32092,0
32093,0
32094,0
32095,0
32096,0
32097,0
32098,0
32099,0
32100,0
32101,0
32102,0
32103,0
32104,0
32105,0
32106,0
32107,0
32108,0
32109,0
32110,0
32111,0
32112,0
32113,0
32114,0
32115,0
32116,0
32117,0
32118,0
32119,0
32120,0
32121,0
32122,0
32123,0
32124,0
32125,0
32126,0
32127,0
32128,0
32129,0
32130,0
32131,0
32132,0
32133,0
32134,0
32135,0
32136,0
32137,0
32138,0
32139,0
32140,0
32141,0
32142,0
32143,0
32144,0
32145,0
32146,0
32147,0
32148,0
32149,0
32150,0
32151,0
32152,0
32153,0
32154,0
32155,0
32156,0
32157,0
32158,0
32159,0
32160,0
32161,0
32162,0
32163,0
32164,0
32165,0
32166,0
32167,0
32168,0
32169,0
32170,0
32171,0
32172,0
32173,0
32174,0
32175,0
32176,0
32177,0
32178,0
32179,0
32180,0
32181,0
32182,0
32183,0
32184,0
32185,0
32186,0
32187,0
32188,0
32189,0
32190,0
32191,0
32192,0
32193,0
32194,0
32195,0
32196,0
32197,0
32198,0
32199,0
32200,0
32201,0
32202,0
32203,0
32204,0
32205,0
32206,0
32207,0
32208,0
32209,0
32210,0
32211,0
32212,0
32213,0
32214,0
32215,0
32216,0
32217,0
32218,0
32219,0
32220,0
32221,0
32222,0
32223,0
32224,0
32225,0
32226,0
32227,0
32228,0
32229,0
32230,0
32231,0
32232,0
32233,0
32234,0
32235,0
32236,0
32237,0
32238,0
32239,0
32240,0
32241,0
32242,0
32243,0
32244,0
32245,0
32246,0
32247,0
32248,0
32249,0
32250,0
32251,0
32252,0
32253,0
32254,0
32255,0
32256,0
32257,0
32258,0
32259,0
32260,0
32261,0
32262,0
32263,0
32264,0
32265,0
32266,0
32267,0
32268,0
32269,0
32270,0
32271,0
32272,0
32273,0
32274,0
32275,0
32276,0
32277,0
32278,0
32279,0
32280,0
32281,0
32282,0
32283,0
32284,0
32285,0
32286,0
32287,0
32288,0
32289,0
32290,0
32291,0
32292,0
32293,0
32294,0
32295,0
32296,0
32297,0
32298,0
32299,0
32300,0
32301,0
32302,0
32303,0
32304,0
32305,0
32306,0
32307,0
32308,0
32309,0
32310,0
32311,0
32312,0
32313,0
32314,0
32315,0
32316,0
32317,0
32318,0
32319,0
32320,0
32321,0
32322,0
32323,0
32324,0
32325,0
32326,0
32327,0
32328,0
32329,0
32330,0
32331,0
32332,0
32333,0
32334,0
32335,0
32336,0
32337,0
32338,0
32339,0
32340,0
32341,0
32342,0
32343,0
32344,0
32345,0
32346,0
32347,0
32348,0
32349,0
32350,0
32351,0
32352,0
32353,0
32354,0
32355,0
32356,0
32357,0
32358,0
32359,0
32360,0
32361,0
32362,0
32363,0
32364,0
32365,0
32366,0
32367,0
32368,0
32369,0
32370,0
32371,0
32372,0
32373,0
32374,0
32375,0
32376,0
32377,0
32378,0
32379,0
32380,0
32381,0
32382,0
32383,0
32384,0
32385,0
32386,0
32387,0
32388,0
32389,0
32390,0
32391,0
32392,0
32393,0
32394,0
32395,0
32396,0
32397,0
32398,0
32399,0
32400,0
32401,0
32402,0
32403,0
32404,0
32405,0
32406,0
32407,0
32408,0
32409,0
32410,0
32411,0
32412,0
32413,0
32414,0
32415,0
32416,0
32417,0
32418,0
32419,0
32420,0
32421,0
32422,0
32423,0
32424,0
32425,0
32426,0
32427,0
32428,0
32429,0
32430,0
32431,0
32432,0
32433,0
32434,0
32435,0
32436,0
32437,0
32438,0
32439,0
32440,0
32441,0
32442,0
32443,0
32444,0
32445,0
32446,0
32447,0
32448,0
32449,0
32450,0
32451,0
32452,0
32453,0
32454,0
32455,0
32456,0
32457,0
32458,0
32459,0
32460,0
32461,0
32462,0
32463,0
32464,0
32465,0
32466,0
32467,0
32468,0
32469,0
32470,0
32471,0
32472,0
32473,0
32474,0
32475,0
32476,0
32477,0
32478,0
32479,0
32480,0
32481,0
32482,0
32483,0
32484,0
32485,0
32486,0
32487,0
32488,0
32489,0
32490,0
32491,0
32492,0
32493,0
32494,0
32495,0
32496,0
32497,0
32498,0
32499,0
32500,0
32501,0
32502,0
32503,0
32504,0
32505,0
32506,0
32507,0
32508,0
32509,0
32510,0
32511,0
32512,0
32513,0
32514,0
32515,0
32516,0
32517,0
32518,0
32519,0
32520,0
32521,0
32522,0
32523,0
32524,0
32525,0
32526,0
32527,0
32528,0
32529,0
32530,0
32531,0
32532,0
32533,0
32534,0
32535,0
32536,0
32537,0
32538,0
32539,0
32540,0
32541,0
32542,0
32543,0
32544,0
32545,0
32546,0
32547,0
32548,0
32549,0
32550,0
32551,0
32552,0
32553,0
32554,0
32555,0
32556,0
32557,0
32558,0
32559,0
32560,0
32561,0
32562,0
32563,0
32564,0
32565,0
32566,0
32567,0
32568,0
32569,0
32570,0
32571,0
32572,0
32573,0
32574,0
32575,0
32576,0
32577,0
32578,0
32579,0
32580,0
32581,0
32582,0
32583,0
32584,0
32585,0
32586,0
32587,0
32588,0
32589,0
32590,0
32591,0
32592,0
32593,0
32594,0
32595,0
32596,0
32597,0
32598,0
32599,0
32600,0
32601,0
32602,0
32603,0
32604,0
32605,0
32606,0
32607,0
32608,0
32609,0
32610,0
32611,0
32612,0
32613,0
32614,0
32615,0
32616,0
32617,0
32618,0
32619,0
32620,0
32621,0
32622,0
32623,0
32624,0
32625,0
32626,0
32627,0
32628,0
32629,0
32630,0
32631,0
32632,0
32633,0
32634,0
32635,0
32636,0
32637,0
32638,0
32639,0
32640,0
32641,0
32642,0
32643,0
32644,0
32645,0
32646,0
32647,0
32648,0
32649,0
32650,0
32651,0
32652,0
32653,0
32654,0
32655,0
32656,0
32657,0
32658,0
32659,0
32660,0
32661,0
32662,0
32663,0
32664,0
32665,0
32666,0
32667,0
32668,0
32669,0
32670,0
32671,0
32672,0
32673,0
32674,0
32675,0
32676,0
32677,0
32678,0
32679,0
32680,0
32681,0
32682,0
32683,0
32684,0
32685,0
32686,0
32687,0
32688,0
32689,0
32690,0
32691,0
32692,0
32693,0
32694,0
32695,0
32696,0
32697,0
32698,0
32699,0
32700,0
32701,0
32702,0
32703,0
32704,0
32705,0
32706,0
32707,0
32708,0
32709,0
32710,0
32711,0
32712,0
32713,0
32714,0
32715,0
32716,0
32717,0
32718,0
32719,0
32720,0
32721,0
32722,0
32723,0
32724,0
32725,0
32726,0
32727,0
32728,0
32729,0
32730,0
32731,0
32732,0
32733,0
32734,0
32735,0
32736,0
32737,0
32738,0
32739,0
32740,0
32741,0
32742,0
32743,0
32744,0
32745,0
32746,0
32747,0
32748,0
32749,0
32750,0
32751,0
32752,0
32753,0
32754,0
32755,0
32756,0
32757,0
32758,0
32759,0
32760,0
32761,0
32762,0
32763,0
32764,0
32765,0
32766,0
32767,0
32768,0
32769,0
32770,0
32771,0
32772,0
32773,0
32774,0
32775,0
32776,0
32777,0
32778,0
32779,0
32780,0
32781,0
32782,0
32783,0
32784,0
32785,0
32786,0
32787,0
32788,0
32789,0
32790,0
32791,0
32792,0
32793,0
32794,0
32795,0
32796,0
32797,0
32798,0
32799,0
32800,0
32801,0
32802,0
32803,0
32804,0
32805,0
32806,0
32807,0
32808,0
32809,0
32810,0
32811,0
32812,0
32813,0
32814,0
32815,0
32816,0
32817,0
32818,0
32819,0
32820,0
32821,0
32822,0
32823,0
32824,0
32825,0
32826,0
32827,0
32828,0
32829,0
32830,0
32831,0
32832,0
32833,0
32834,0
32835,0
32836,0
32837,0
32838,0
32839,0
32840,0
32841,0
32842,0
32843,0
32844,0
32845,0
32846,0
32847,0
32848,0
32849,0
32850,0
32851,0
32852,0
32853,0
32854,0
32855,0
32856,0
32857,0
32858,0
32859,0
32860,0
32861,0
32862,0
32863,0
32864,0
32865,0
32866,0
32867,0
32868,0
32869,0
32870,0
32871,0
32872,0
32873,0
32874,0
32875,0
32876,0
32877,0
32878,0
32879,0
32880,0
32881,0
32882,0
32883,0
32884,0
32885,0
32886,0
32887,0
32888,0
32889,0
32890,0
32891,0
32892,0
32893,0
32894,0
32895,0
32896,0
32897,0
32898,0
32899,0
32900,0
32901,0
32902,0
32903,0
32904,0
32905,0
32906,0
32907,0
32908,0
32909,0
32910,0
32911,0
32912,0
32913,0
32914,0
32915,0
32916,0
32917,0
32918,0
32919,0
32920,0
32921,0
32922,0
32923,0
32924,0
32925,0
32926,0
32927,0
32928,0
32929,0
32930,0
32931,0
32932,0
32933,0
32934,0
32935,0
32936,0
32937,0
32938,0
32939,0
32940,0
32941,0
32942,0
32943,0
32944,0
32945,0
32946,0
32947,0
32948,0
32949,0
32950,0
32951,0
32952,0
32953,0
32954,0
32955,0
32956,0
32957,0
32958,0
32959,0
32960,0
32961,0
32962,0
32963,0
32964,0
32965,0
32966,0
32967,0
32968,0
32969,0
32970,0
32971,0
32972,0
32973,0
32974,0
32975,0
32976,0
32977,0
32978,0
32979,0
32980,0
32981,0
32982,0
32983,0
32984,0
32985,0
32986,0
32987,0
32988,0
32989,0
32990,0
32991,0
32992,0
32993,0
32994,0
32995,0
32996,0
32997,0
32998,0
32999,0
33000,0
33001,0
33002,0
33003,0
33004,0
33005,0
33006,0
33007,0
33008,0
33009,0
33010,0
33011,0
33012,0
33013,0
33014,0
33015,0
33016,0
33017,0
33018,0
33019,0
33020,0
33021,0
33022,0
33023,0
33024,0
33025,0
33026,0
33027,0
33028,0
33029,0
33030,0
33031,0
33032,0
33033,0
33034,0
33035,0
33036,0
33037,0
33038,0
33039,0
33040,0
33041,0
33042,0
33043,0
33044,0
33045,0
33046,0
33047,0
33048,0
33049,0
33050,0
33051,0
33052,0
33053,0
33054,0
33055,0
33056,0
33057,0
33058,0
33059,0
33060,0
33061,0
33062,0
33063,0
33064,0
33065,0
33066,0
33067,0
33068,0
33069,0
33070,0
33071,0
33072,0
33073,0
33074,0
33075,0
33076,0
33077,0
33078,0
33079,0
33080,0
33081,0
33082,0
33083,0
33084,0
33085,0
33086,0
33087,0
33088,0
33089,0
33090,0
33091,0
33092,0
33093,0
33094,0
33095,0
33096,0
33097,0
33098,0
33099,0
33100,0
33101,0
33102,0
33103,0
33104,0
33105,0
33106,0
33107,0
33108,0
33109,0
33110,0
33111,0
33112,0
33113,0
33114,0
33115,0
33116,0
33117,0
33118,0
33119,0
33120,0
33121,0
33122,0
33123,0
33124,0
33125,0
33126,0
33127,0
33128,0
33129,0
33130,0
33131,0
33132,0
33133,0
33134,0
33135,0
33136,0
33137,0
33138,0
33139,0
33140,0
33141,0
33142,0
33143,0
33144,0
33145,0
33146,0
33147,0
33148,0
33149,0
33150,0
33151,0
33152,0
33153,0
33154,0
33155,0
33156,0
33157,0
33158,0
33159,0
33160,0
33161,0
33162,0
33163,0
33164,0
33165,0
33166,0
33167,0
33168,0
33169,0
33170,0
33171,0
33172,0
33173,0
33174,0
33175,0
33176,0
33177,0
33178,0
33179,0
33180,0
33181,0
33182,0
33183,0
33184,0
33185,0
33186,0
33187,0
33188,0
33189,0
33190,0
33191,0
33192,0
33193,0
33194,0
33195,0
33196,0
33197,0
33198,0
33199,0
33200,0
33201,0
33202,0
33203,0
33204,0
33205,0
33206,0
33207,0
33208,0
33209,0
33210,0
33211,0
33212,0
33213,0
33214,0
33215,0
33216,0
33217,0
33218,0
33219,0
33220,0
33221,0
33222,0
33223,0
33224,0
33225,0
33226,0
33227,0
33228,0
33229,0
33230,0
33231,0
33232,0
33233,0
33234,0
33235,0
33236,0
33237,0
33238,0
33239,0
33240,0
33241,0
33242,0
33243,0
33244,0
33245,0
33246,0
33247,0
33248,0
33249,0
33250,0
33251,0
33252,0
33253,0
33254,0
33255,0
33256,0
33257,0
33258,0
33259,0
33260,0
33261,0
33262,0
33263,0
33264,0
33265,0
33266,0
33267,0
33268,0
33269,0
33270,0
33271,0
33272,0
33273,0
33274,0
33275,0
33276,0
33277,0
33278,0
33279,0
33280,0
33281,0
33282,0
33283,0
33284,0
33285,0
33286,0
33287,0
33288,0
33289,0
33290,0
33291,0
33292,0
33293,0
33294,0
33295,0
33296,0
33297,0
33298,0
33299,0
33300,0
33301,0
33302,0
33303,0
33304,0
33305,0
33306,0
33307,0
33308,0
33309,0
33310,0
33311,0
33312,0
33313,0
33314,0
33315,0
33316,0
33317,0
33318,0
33319,0
33320,0
33321,0
33322,0
33323,0
33324,0
33325,0
33326,0
33327,0
33328,0
33329,0
33330,0
33331,0
33332,0
33333,0
33334,0
33335,0
33336,0
33337,0
33338,0
33339,0
33340,0
33341,0
33342,0
33343,0
33344,0
33345,0
33346,0
33347,0
33348,0
33349,0
33350,0
33351,0
33352,0
33353,0
33354,0
33355,0
33356,0
33357,0
33358,0
33359,0
33360,0
33361,0
33362,0
33363,0
33364,0
33365,0
33366,0
33367,0
33368,0
33369,0
33370,0
33371,0
33372,0
33373,0
33374,0
33375,0
33376,0
33377,0
33378,0
33379,0
33380,0
33381,0
33382,0
33383,0
33384,0
33385,0
33386,0
33387,0
33388,0
33389,0
33390,0
33391,0
33392,0
33393,0
33394,0
33395,0
33396,0
33397,0
33398,0
33399,0
33400,0
33401,0
33402,0
33403,0
33404,0
33405,0
33406,0
33407,0
33408,0
33409,0
33410,0
33411,0
33412,0
33413,0
33414,0
33415,0
33416,0
33417,0
33418,0
33419,0
33420,0
33421,0
33422,0
33423,0
33424,0
33425,0
33426,0
33427,0
33428,0
33429,0
33430,0
33431,0
33432,0
33433,0
33434,0
33435,0
33436,0
33437,0
33438,0
33439,0
33440,0
33441,0
33442,0
33443,0
33444,0
33445,0
33446,0
33447,0
33448,0
33449,0
33450,0
33451,0
33452,0
33453,0
33454,0
33455,0
33456,0
33457,0
33458,0
33459,0
33460,0
33461,0
33462,0
33463,0
33464,0
33465,0
33466,0
33467,0
33468,0
33469,0
33470,0
33471,0
33472,0
33473,0
33474,0
33475,0
33476,0
33477,0
33478,0
33479,0
33480,0
33481,0
33482,0
33483,0
33484,0
33485,0
33486,0
33487,0
33488,0
33489,0
33490,0
33491,0
33492,0
33493,0
33494,0
33495,0
33496,0
33497,0
33498,0
33499,0
33500,0
33501,0
33502,0
33503,0
33504,0
33505,0
33506,0
33507,0
33508,0
33509,0
33510,0
33511,0
33512,0
33513,0
33514,0
33515,0
33516,0
33517,0
33518,0
33519,0
33520,0
33521,0
33522,0
33523,0
33524,0
33525,0
33526,0
33527,0
33528,0
33529,0
33530,0
33531,0
33532,0
33533,0
33534,0
33535,0
33536,0
33537,0
33538,0
33539,0
33540,0
33541,0
33542,0
33543,0
33544,0
33545,0
33546,0
33547,0
33548,0
33549,0
33550,0
33551,0
33552,0
33553,0
33554,0
33555,0
33556,0
33557,0
33558,0
33559,0
33560,0
33561,0
33562,0
33563,0
33564,0
33565,0
33566,0
33567,0
33568,0
33569,0
33570,0
33571,0
33572,0
33573,0
33574,0
33575,0
33576,0
33577,0
33578,0
33579,0
33580,0
33581,0
33582,0
33583,0
33584,0
33585,0
33586,0
33587,0
33588,0
33589,0
33590,0
33591,0
33592,0
33593,0
33594,0
33595,0
33596,0
33597,0
33598,0
33599,0
33600,0
33601,0
33602,0
33603,0
33604,0
33605,0
33606,0
33607,0
33608,0
33609,0
33610,0
33611,0
33612,0
33613,0
33614,0
33615,0
33616,0
33617,0
33618,0
33619,0
33620,0
33621,0
33622,0
33623,0
33624,0
33625,0
33626,0
33627,0
33628,0
33629,0
33630,0
33631,0
33632,0
33633,0
33634,0
33635,0
33636,0
33637,0
33638,0
33639,0
33640,0
33641,0
33642,0
33643,0
33644,0
33645,0
33646,0
33647,0
33648,0
33649,0
33650,0
33651,0
33652,0
33653,0
33654,0
33655,0
33656,0
33657,0
33658,0
33659,0
33660,0
33661,0
33662,0
33663,0
33664,0
33665,0
33666,0
33667,0
33668,0
33669,0
33670,0
33671,0
33672,0
33673,0
33674,0
33675,0
33676,0
33677,0
33678,0
33679,0
33680,0
33681,0
33682,0
33683,0
33684,0
33685,0
33686,0
33687,0
33688,0
33689,0
33690,0
33691,0
33692,0
33693,0
33694,0
33695,0
33696,0
33697,0
33698,0
33699,0
33700,0
33701,0
33702,0
33703,0
33704,0
33705,0
33706,0
33707,0
33708,0
33709,0
33710,0
33711,0
33712,0
33713,0
33714,0
33715,0
33716,0
33717,0
33718,0
33719,0
33720,0
33721,0
33722,0
33723,0
33724,0
33725,0
33726,0
33727,0
33728,0
33729,0
33730,0
33731,0
33732,0
33733,0
33734,0
33735,0
33736,0
33737,0
33738,0
33739,0
33740,0
33741,0
33742,0
33743,0
33744,0
33745,0
33746,0
33747,0
33748,0
33749,0
33750,0
33751,0
33752,0
33753,0
33754,0
33755,0
33756,0
33757,0
33758,0
33759,0
33760,0
33761,0
33762,0
33763,0
33764,0
33765,0
33766,0
33767,0
33768,0
33769,0
33770,0
33771,0
33772,0
33773,0
33774,0
33775,0
33776,0
33777,0
33778,0
33779,0
33780,0
33781,0
33782,0
33783,0
33784,0
33785,0
33786,0
33787,0
33788,0
33789,0
33790,0
33791,0
33792,0
33793,0
33794,0
33795,0
33796,0
33797,0
33798,0
33799,0
33800,0
33801,0
33802,0
33803,0
33804,0
33805,0
33806,0
33807,0
33808,0
33809,0
33810,0
33811,0
33812,0
33813,0
33814,0
33815,0
33816,0
33817,0
33818,0
33819,0
33820,0
33821,0
33822,0
33823,0
33824,0
33825,0
33826,0
33827,0
33828,0
33829,0
33830,0
33831,0
33832,0
33833,0
33834,0
33835,0
33836,0
33837,0
33838,0
33839,0
33840,0
33841,0
33842,0
33843,0
33844,0
33845,0
33846,0
33847,0
33848,0
33849,0
33850,0
33851,0
33852,0
33853,0
33854,0
33855,0
33856,0
33857,0
33858,0
33859,0
33860,0
33861,0
33862,0
33863,0
33864,0
33865,0
33866,0
33867,0
33868,0
33869,0
33870,0
33871,0
33872,0
33873,0
33874,0
33875,0
33876,0
33877,0
33878,0
33879,0
33880,0
33881,0
33882,0
33883,0
33884,0
33885,0
33886,0
33887,0
33888,0
33889,0
33890,0
33891,0
33892,0
33893,0
33894,0
33895,0
33896,0
33897,0
33898,0
33899,0
33900,0
33901,0
33902,0
33903,0
33904,0
33905,0
33906,0
33907,0
33908,0
33909,0
33910,0
33911,0
33912,0
33913,0
33914,0
33915,0
33916,0
33917,0
33918,0
33919,0
33920,0
33921,0
33922,0
33923,0
33924,0
33925,0
33926,0
33927,0
33928,0
33929,0
33930,0
33931,0
33932,0
33933,0
33934,0
33935,0
33936,0
33937,0
33938,0
33939,0
33940,0
33941,0
33942,0
33943,0
33944,0
33945,0
33946,0
33947,0
33948,0
33949,0
33950,0
33951,0
33952,0
33953,0
33954,0
33955,0
33956,0
33957,0
33958,0
33959,0
33960,0
33961,0
33962,0
33963,0
33964,0
33965,0
33966,0
33967,0
33968,0
33969,0
33970,0
33971,0
33972,0
33973,0
33974,0
33975,0
33976,0
33977,0
33978,0
33979,0
33980,0
33981,0
33982,0
33983,0
33984,0
33985,0
33986,0
33987,0
33988,0
33989,0
33990,0
33991,0
33992,0
33993,0
33994,0
33995,0
33996,0
33997,0
33998,0
33999,0
34000,0
34001,0
34002,0
34003,0
34004,0
34005,0
34006,0
34007,0
34008,0
34009,0
34010,0
34011,0
34012,0
34013,0
34014,0
34015,0
34016,0
34017,0
34018,0
34019,0
34020,0
34021,0
34022,0
34023,0
34024,0
34025,0
34026,0
34027,0
34028,0
34029,0
34030,0
34031,0
34032,0
34033,0
34034,0
34035,0
34036,0
34037,0
34038,0
34039,0
34040,0
34041,0
34042,0
34043,0
34044,0
34045,0
34046,0
34047,0
34048,0
34049,0
34050,0
34051,0
34052,0
34053,0
34054,0
34055,0
34056,0
34057,0
34058,0
34059,0
34060,0
34061,0
34062,0
34063,0
34064,0
34065,0
34066,0
34067,0
34068,0
34069,0
34070,0
34071,0
34072,0
34073,0
34074,0
34075,0
34076,0
34077,0
34078,0
34079,0
34080,0
34081,0
34082,0
34083,0
34084,0
34085,0
34086,0
34087,0
34088,0
34089,0
34090,0
34091,0
34092,0
34093,0
34094,0
34095,0
34096,0
34097,0
34098,0
34099,0
34100,0
34101,0
34102,0
34103,0
34104,0
34105,0
34106,0
34107,0
34108,0
34109,0
34110,0
34111,0
34112,0
34113,0
34114,0
34115,0
34116,0
34117,0
34118,0
34119,0
34120,0
34121,0
34122,0
34123,0
34124,0
34125,0
34126,0
34127,0
34128,0
34129,0
34130,0
34131,0
34132,0
34133,0
34134,0
34135,0
34136,0
34137,0
34138,0
34139,0
34140,0
34141,0
34142,0
34143,0
34144,0
34145,0
34146,0
34147,0
34148,0
34149,0
34150,0
34151,0
34152,0
34153,0
34154,0
34155,0
34156,0
34157,0
34158,0
34159,0
34160,0
34161,0
34162,0
34163,0
34164,0
34165,0
34166,0
34167,0
34168,0
34169,0
34170,0
34171,0
34172,0
34173,0
34174,0
34175,0
34176,0
34177,0
34178,0
34179,0
34180,0
34181,0
34182,0
34183,0
34184,0
34185,0
34186,0
34187,0
34188,0
34189,0
34190,0
34191,0
34192,0
34193,0
34194,0
34195,0
34196,0
34197,0
34198,0
34199,0
34200,0
34201,0
34202,0
34203,0
34204,0
34205,0
34206,0
34207,0
34208,0
34209,0
34210,0
34211,0
34212,0
34213,0
34214,0
34215,0
34216,0
34217,0
34218,0
34219,0
34220,0
34221,0
34222,0
34223,0
34224,0
34225,0
34226,0
34227,0
34228,0
34229,0
34230,0
34231,0
34232,0
34233,0
34234,0
34235,0
34236,0
34237,0
34238,0
34239,0
34240,0
34241,0
34242,0
34243,0
34244,0
34245,0
34246,0
34247,0
34248,0
34249,0
34250,0
34251,0
34252,0
34253,0
34254,0
34255,0
34256,0
34257,0
34258,0
34259,0
34260,0
34261,0
34262,0
34263,0
34264,0
34265,0
34266,0
34267,0
34268,0
34269,0
34270,0
34271,0
34272,0
34273,0
34274,0
34275,0
34276,0
34277,0
34278,0
34279,0
34280,0
34281,0
34282,0
34283,0
34284,0
34285,0
34286,0
34287,0
34288,0
34289,0
34290,0
34291,0
34292,0
34293,0
34294,0
34295,0
34296,0
34297,0
34298,0
34299,0
34300,0
34301,0
34302,0
34303,0
34304,0
34305,0
34306,0
34307,0
34308,0
34309,0
34310,0
34311,0
34312,0
34313,0
34314,0
34315,0
34316,0
34317,0
34318,0
34319,0
34320,0
34321,0
34322,0
34323,0
34324,0
34325,0
34326,0
34327,0
34328,0
34329,0
34330,0
34331,0
34332,0
34333,0
34334,0
34335,0
34336,0
34337,0
34338,0
34339,0
34340,0
34341,0
34342,0
34343,0
34344,0
34345,0
34346,0
34347,0
34348,0
34349,0
34350,0
34351,0
34352,0
34353,0
34354,0
34355,0
34356,0
34357,0
34358,0
34359,0
34360,0
34361,0
34362,0
34363,0
34364,0
34365,0
34366,0
34367,0
34368,0
34369,0
34370,0
34371,0
34372,0
34373,0
34374,0
34375,0
34376,0
34377,0
34378,0
34379,0
34380,0
34381,0
34382,0
34383,0
34384,0
34385,0
34386,0
34387,0
34388,0
34389,0
34390,0
34391,0
34392,0
34393,0
34394,0
34395,0
34396,0
34397,0
34398,0
34399,0
34400,0
34401,0
34402,0
34403,0
34404,0
34405,0
34406,0
34407,0
34408,0
34409,0
34410,0
34411,0
34412,0
34413,0
34414,0
34415,0
34416,0
34417,0
34418,0
34419,0
34420,0
34421,0
34422,0
34423,0
34424,0
34425,0
34426,0
34427,0
34428,0
34429,0
34430,0
34431,0
34432,0
34433,0
34434,0
34435,0
34436,0
34437,0
34438,0
34439,0
34440,0
34441,0
34442,0
34443,0
34444,0
34445,0
34446,0
34447,0
34448,0
34449,0
34450,0
34451,0
34452,0
34453,0
34454,0
34455,0
34456,0
34457,0
34458,0
34459,0
34460,0
34461,0
34462,0
34463,0
34464,0
34465,0
34466,0
34467,0
34468,0
34469,0
34470,0
34471,0
34472,0
34473,0
34474,0
34475,0
34476,0
34477,0
34478,0
34479,0
34480,0
34481,0
34482,0
34483,0
34484,0
34485,0
34486,0
34487,0
34488,0
34489,0
34490,0
34491,0
34492,0
34493,0
34494,0
34495,0
34496,0
34497,0
34498,0
34499,0
34500,0
34501,0
34502,0
34503,0
34504,0
34505,0
34506,0
34507,0
34508,0
34509,0
34510,0
34511,0
34512,0
34513,0
34514,0
34515,0
34516,0
34517,0
34518,0
34519,0
34520,0
34521,0
34522,0
34523,0
34524,0
34525,0
34526,0
34527,0
34528,0
34529,0
34530,0
34531,0
34532,0
34533,0
34534,0
34535,0
34536,0
34537,0
34538,0
34539,0
34540,0
34541,0
34542,0
34543,0
34544,0
34545,0
34546,0
34547,0
34548,0
34549,0
34550,0
34551,0
34552,0
34553,0
34554,0
34555,0
34556,0
34557,0
34558,0
34559,0
34560,0
34561,0
34562,0
34563,0
34564,0
34565,0
34566,0
34567,0
34568,0
34569,0
34570,0
34571,0
34572,0
34573,0
34574,0
34575,0
34576,0
34577,0
34578,0
34579,0
34580,0
34581,0
34582,0
34583,0
34584,0
34585,0
34586,0
34587,0
34588,0
34589,0
34590,0
34591,0
34592,0
34593,0
34594,0
34595,0
34596,0
34597,0
34598,0
34599,0
34600,0
34601,0
34602,0
34603,0
34604,0
34605,0
34606,0
34607,0
34608,0
34609,0
34610,0
34611,0
34612,0
34613,0
34614,0
34615,0
34616,0
34617,0
34618,0
34619,0
34620,0
34621,0
34622,0
34623,0
34624,0
34625,0
34626,0
34627,0
34628,0
34629,0
34630,0
34631,0
34632,0
34633,0
34634,0
34635,0
34636,0
34637,0
34638,0
34639,0
34640,0
34641,0
34642,0
34643,0
34644,0
34645,0
34646,0
34647,0
34648,0
34649,0
34650,0
34651,0
34652,0
34653,0
34654,0
34655,0
34656,0
34657,0
34658,0
34659,0
34660,0
34661,0
34662,0
34663,0
34664,0
34665,0
34666,0
34667,0
34668,0
34669,0
34670,0
34671,0
34672,0
34673,0
34674,0
34675,0
34676,0
34677,0
34678,0
34679,0
34680,0
34681,0
34682,0
34683,0
34684,0
34685,0
34686,0
34687,0
34688,0
34689,0
34690,0
34691,0
34692,0
34693,0
34694,0
34695,0
34696,0
34697,0
34698,0
34699,0
34700,0
34701,0
34702,0
34703,0
34704,0
34705,0
34706,0
34707,0
34708,0
34709,0
34710,0
34711,0
34712,0
34713,0
34714,0
34715,0
34716,0
34717,0
34718,0
34719,0
34720,0
34721,0
34722,0
34723,0
34724,0
34725,0
34726,0
34727,0
34728,0
34729,0
34730,0
34731,0
34732,0
34733,0
34734,0
34735,0
34736,0
34737,0
34738,0
34739,0
34740,0
34741,0
34742,0
34743,0
34744,0
34745,0
34746,0
34747,0
34748,0
34749,0
34750,0
34751,0
34752,0
34753,0
34754,0
34755,0
34756,0
34757,0
34758,0
34759,0
34760,0
34761,0
34762,0
34763,0
34764,0
34765,0
34766,0
34767,0
34768,0
34769,0
34770,0
34771,0
34772,0
34773,0
34774,0
34775,0
34776,0
34777,0
34778,0
34779,0
34780,0
34781,0
34782,0
34783,0
34784,0
34785,0
34786,0
34787,0
34788,0
34789,0
34790,0
34791,0
34792,0
34793,0
34794,0
34795,0
34796,0
34797,0
34798,0
34799,0
34800,0
34801,0
34802,0
34803,0
34804,0
34805,0
34806,0
34807,0
34808,0
34809,0
34810,0
34811,0
34812,0
34813,0
34814,0
34815,0
34816,0
34817,0
34818,0
34819,0
34820,0
34821,0
34822,0
34823,0
34824,0
34825,0
34826,0
34827,0
34828,0
34829,0
34830,0
34831,0
34832,0
34833,0
34834,0
34835,0
34836,0
34837,0
34838,0
34839,0
34840,0
34841,0
34842,0
34843,0
34844,0
34845,0
34846,0
34847,0
34848,0
34849,0
34850,0
34851,0
34852,0
34853,0
34854,0
34855,0
34856,0
34857,0
34858,0
34859,0
34860,0
34861,0
34862,0
34863,0
34864,0
34865,0
34866,0
34867,0
34868,0
34869,0
34870,0
34871,0
34872,0
34873,0
34874,0
34875,0
34876,0
34877,0
34878,0
34879,0
34880,0
34881,0
34882,0
34883,0
34884,0
34885,0
34886,0
34887,0
34888,0
34889,0
34890,0
34891,0
34892,0
34893,0
34894,0
34895,0
34896,0
34897,0
34898,0
34899,0
34900,0
34901,0
34902,0
34903,0
34904,0
34905,0
34906,0
34907,0
34908,0
34909,0
34910,0
34911,0
34912,0
34913,0
34914,0
34915,0
34916,0
34917,0
34918,0
34919,0
34920,0
34921,0
34922,0
34923,0
34924,0
34925,0
34926,0
34927,0
34928,0
34929,0
34930,0
34931,0
34932,0
34933,0
34934,0
34935,0
34936,0
34937,0
34938,0
34939,0
34940,0
34941,0
34942,0
34943,0
34944,0
34945,0
34946,0
34947,0
34948,0
34949,0
34950,0
34951,0
34952,0
34953,0
34954,0
34955,0
34956,0
34957,0
34958,0
34959,0
34960,0
34961,0
34962,0
34963,0
34964,0
34965,0
34966,0
34967,0
34968,0
34969,0
34970,0
34971,0
34972,0
34973,0
34974,0
34975,0
34976,0
34977,0
34978,0
34979,0
34980,0
34981,0
34982,0
34983,0
34984,0
34985,0
34986,0
34987,0
34988,0
34989,0
34990,0
34991,0
34992,0
34993,0
34994,0
34995,0
34996,0
34997,0
34998,0
34999,0
35000,0
35001,0
35002,0
35003,0
35004,0
35005,0
35006,0
35007,0
35008,0
35009,0
35010,0
35011,0
35012,0
35013,0
35014,0
35015,0
35016,0
35017,0
35018,0
35019,0
35020,0
35021,0
35022,0
35023,0
35024,0
35025,0
35026,0
35027,0
35028,0
35029,0
35030,0
35031,0
35032,0
35033,0
35034,0
35035,0
35036,0
35037,0
35038,0
35039,0
35040,0
35041,0
35042,0
35043,0
35044,0
35045,0
35046,0
35047,0
35048,0
35049,0
35050,0
35051,0
35052,0
35053,0
35054,0
35055,0
35056,0
35057,0
35058,0
35059,0
35060,0
35061,0
35062,0
35063,0
35064,0
35065,0
35066,0
35067,0
35068,0
35069,0
35070,0
35071,0
35072,0
35073,0
35074,0
35075,0
35076,0
35077,0
35078,0
35079,0
35080,0
35081,0
35082,0
35083,0
35084,0
35085,0
35086,0
35087,0
35088,0
35089,0
35090,0
35091,0
35092,0
35093,0
35094,0
35095,0
35096,0
35097,0
35098,0
35099,0
35100,0
35101,0
35102,0
35103,0
35104,0
35105,0
35106,0
35107,0
35108,0
35109,0
35110,0
35111,0
35112,0
35113,0
35114,0
35115,0
35116,0
35117,0
35118,0
35119,0
35120,0
35121,0
35122,0
35123,0
35124,0
35125,0
35126,0
35127,0
35128,0
35129,0
35130,0
35131,0
35132,0
35133,0
35134,0
35135,0
35136,0
35137,0
35138,0
35139,0
35140,0
35141,0
35142,0
35143,0
35144,0
35145,0
35146,0
35147,0
35148,0
35149,0
35150,0
35151,0
35152,0
35153,0
35154,0
35155,0
35156,0
35157,0
35158,0
35159,0
35160,0
35161,0
35162,0
35163,0
35164,0
35165,0
35166,0
35167,0
35168,0
35169,0
35170,0
35171,0
35172,0
35173,0
35174,0
35175,0
35176,0
35177,0
35178,0
35179,0
35180,0
35181,0
35182,0
35183,0
35184,0
35185,0
35186,0
35187,0
35188,0
35189,0
35190,0
35191,0
35192,0
35193,0
35194,0
35195,0
35196,0
35197,0
35198,0
35199,0
35200,0
35201,0
35202,0
35203,0
35204,0
35205,0
35206,0
35207,0
35208,0
35209,0
35210,0
35211,0
35212,0
35213,0
35214,0
35215,0
35216,0
35217,0
35218,0
35219,0
35220,0
35221,0
35222,0
35223,0
35224,0
35225,0
35226,0
35227,0
35228,0
35229,0
35230,0
35231,0
35232,0
35233,0
35234,0
35235,0
35236,0
35237,0
35238,0
35239,0
35240,0
35241,0
35242,0
35243,0
35244,0
35245,0
35246,0
35247,0
35248,0
35249,0
35250,0
35251,0
35252,0
35253,0
35254,0
35255,0
35256,0
35257,0
35258,0
35259,0
35260,0
35261,0
35262,0
35263,0
35264,0
35265,0
35266,0
35267,0
35268,0
35269,0
35270,0
35271,0
35272,0
35273,0
35274,0
35275,0
35276,0
35277,0
35278,0
35279,0
35280,0
35281,0
35282,0
35283,0
35284,0
35285,0
35286,0
35287,0
35288,0
35289,0
35290,0
35291,0
35292,0
35293,0
35294,0
35295,0
35296,0
35297,0
35298,0
35299,0
35300,0
35301,0
35302,0
35303,0
35304,0
35305,0
35306,0
35307,0
35308,0
35309,0
35310,0
35311,0
35312,0
35313,0
35314,0
35315,0
35316,0
35317,0
35318,0
35319,0
35320,0
35321,0
35322,0
35323,0
35324,0
35325,0
35326,0
35327,0
35328,0
35329,0
35330,0
35331,0
35332,0
35333,0
35334,0
35335,0
35336,0
35337,0
35338,0
35339,0
35340,0
35341,0
35342,0
35343,0
35344,0
35345,0
35346,0
35347,0
35348,0
35349,0
35350,0
35351,0
35352,0
35353,0
35354,0
35355,0
35356,0
35357,0
35358,0
35359,0
35360,0
35361,0
35362,0
35363,0
35364,0
35365,0
35366,0
35367,0
35368,0
35369,0
35370,0
35371,0
35372,0
35373,0
35374,0
35375,0
35376,0
35377,0
35378,0
35379,0
35380,0
35381,0
35382,0
35383,0
35384,0
35385,0
35386,0
35387,0
35388,0
35389,0
35390,0
35391,0
35392,0
35393,0
35394,0
35395,0
35396,0
35397,0
35398,0
35399,0
35400,0
35401,0
35402,0
35403,0
35404,0
35405,0
35406,0
35407,0
35408,0
35409,0
35410,0
35411,0
35412,0
35413,0
35414,0
35415,0
35416,0
35417,0
35418,0
35419,0
35420,0
35421,0
35422,0
35423,0
35424,0
35425,0
35426,0
35427,0
35428,0
35429,0
35430,0
35431,0
35432,0
35433,0
35434,0
35435,0
35436,0
35437,0
35438,0
35439,0
35440,0
35441,0
35442,0
35443,0
35444,0
35445,0
35446,0
35447,0
35448,0
35449,0
35450,0
35451,0
35452,0
35453,0
35454,0
35455,0
35456,0
35457,0
35458,0
35459,0
35460,0
35461,0
35462,0
35463,0
35464,0
35465,0
35466,0
35467,0
35468,0
35469,0
35470,0
35471,0
35472,0
35473,0
35474,0
35475,0
35476,0
35477,0
35478,0
35479,0
35480,0
35481,0
35482,0
35483,0
35484,0
35485,0
35486,0
35487,0
35488,0
35489,0
35490,0
35491,0
35492,0
35493,0
35494,0
35495,0
35496,0
35497,0
35498,0
35499,0
35500,0
35501,0
35502,0
35503,0
35504,0
35505,0
35506,0
35507,0
35508,0
35509,0
35510,0
35511,0
35512,0
35513,0
35514,0
35515,0
35516,0
35517,0
35518,0
35519,0
35520,0
35521,0
35522,0
35523,0
35524,0
35525,0
35526,0
35527,0
35528,0
35529,0
35530,0
35531,0
35532,0
35533,0
35534,0
35535,0
35536,0
35537,0
35538,0
35539,0
35540,0
35541,0
35542,0
35543,0
35544,0
35545,0
35546,0
35547,0
35548,0
35549,0
35550,0
35551,0
35552,0
35553,0
35554,0
35555,0
35556,0
35557,0
35558,0
35559,0
35560,0
35561,0
35562,0
35563,0
35564,0
35565,0
35566,0
35567,0
35568,0
35569,0
35570,0
35571,0
35572,0
35573,0
35574,0
35575,0
35576,0
35577,0
35578,0
35579,0
35580,0
35581,0
35582,0
35583,0
35584,0
35585,0
35586,0
35587,0
35588,0
35589,0
35590,0
35591,0
35592,0
35593,0
35594,0
35595,0
35596,0
35597,0
35598,0
35599,0
35600,0
35601,0
35602,0
35603,0
35604,0
35605,0
35606,0
35607,0
35608,0
35609,0
35610,0
35611,0
35612,0
35613,0
35614,0
35615,0
35616,0
35617,0
35618,0
35619,0
35620,0
35621,0
35622,0
35623,0
35624,0
35625,0
35626,0
35627,0
35628,0
35629,0
35630,0
35631,0
35632,0
35633,0
35634,0
35635,0
35636,0
35637,0
35638,0
35639,0
35640,0
35641,0
35642,0
35643,0
35644,0
35645,0
35646,0
35647,0
35648,0
35649,0
35650,0
35651,0
35652,0
35653,0
35654,0
35655,0
35656,0
35657,0
35658,0
35659,0
35660,0
35661,0
35662,0
35663,0
35664,0
35665,0
35666,0
35667,0
35668,0
35669,0
35670,0
35671,0
35672,0
35673,0
35674,0
35675,0
35676,0
35677,0
35678,0
35679,0
35680,0
35681,0
35682,0
35683,0
35684,0
35685,0
35686,0
35687,0
35688,0
35689,0
35690,0
35691,0
35692,0
35693,0
35694,0
35695,0
35696,0
35697,0
35698,0
35699,0
35700,0
35701,0
35702,0
35703,0
35704,0
35705,0
35706,0
35707,0
35708,0
35709,0
35710,0
35711,0
35712,0
35713,0
35714,0
35715,0
35716,0
35717,0
35718,0
35719,0
35720,0
35721,0
35722,0
35723,0
35724,0
35725,0
35726,0
35727,0
35728,0
35729,0
35730,0
35731,0
35732,0
35733,0
35734,0
35735,0
35736,0
35737,0
35738,0
35739,0
35740,0
35741,0
35742,0
35743,0
35744,0
35745,0
35746,0
35747,0
35748,0
35749,0
35750,0
35751,0
35752,0
35753,0
35754,0
35755,0
35756,0
35757,0
35758,0
35759,0
35760,0
35761,0
35762,0
35763,0
35764,0
35765,0
35766,0
35767,0
35768,0
35769,0
35770,0
35771,0
35772,0
35773,0
35774,0
35775,0
35776,0
35777,0
35778,0
35779,0
35780,0
35781,0
35782,0
35783,0
35784,0
35785,0
35786,0
35787,0
35788,0
35789,0
35790,0
35791,0
35792,0
35793,0
35794,0
35795,0
35796,0
35797,0
35798,0
35799,0
35800,0
35801,0
35802,0
35803,0
35804,0
35805,0
35806,0
35807,0
35808,0
35809,0
35810,0
35811,0
35812,0
35813,0
35814,0
35815,0
35816,0
35817,0
35818,0
35819,0
35820,0
35821,0
35822,0
35823,0
35824,0
35825,0
35826,0
35827,0
35828,0
35829,0
35830,0
35831,0
35832,0
35833,0
35834,0
35835,0
35836,0
35837,0
35838,0
35839,0
35840,0
35841,0
35842,0
35843,0
35844,0
35845,0
35846,0
35847,0
35848,0
35849,0
35850,0
35851,0
35852,0
35853,0
35854,0
35855,0
35856,0
35857,0
35858,0
35859,0
35860,0
35861,0
35862,0
35863,0
35864,0
35865,0
35866,0
35867,0
35868,0
35869,0
35870,0
35871,0
35872,0
35873,0
35874,0
35875,0
35876,0
35877,0
35878,0
35879,0
35880,0
35881,0
35882,0
35883,0
35884,0
35885,0
35886,0
35887,0
35888,0
35889,0
35890,0
35891,0
35892,0
35893,0
35894,0
35895,0
35896,0
35897,0
35898,0
35899,0
35900,0
35901,0
35902,0
35903,0
35904,0
35905,0
35906,0
35907,0
35908,0
35909,0
35910,0
35911,0
35912,0
35913,0
35914,0
35915,0
35916,0
35917,0
35918,0
35919,0
35920,0
35921,0
35922,0
35923,0
35924,0
35925,0
35926,0
35927,0
35928,0
35929,0
35930,0
35931,0
35932,0
35933,0
35934,0
35935,0
35936,0
35937,0
35938,0
35939,0
35940,0
35941,0
35942,0
35943,0
35944,0
35945,0
35946,0
35947,0
35948,0
35949,0
35950,0
35951,0
35952,0
35953,0
35954,0
35955,0
35956,0
35957,0
35958,0
35959,0
35960,0
35961,0
35962,0
35963,0
35964,0
35965,0
35966,0
35967,0
35968,0
35969,0
35970,0
35971,0
35972,0
35973,0
35974,0
35975,0
35976,0
35977,0
35978,0
35979,0
35980,0
35981,0
35982,0
35983,0
35984,0
35985,0
35986,0
35987,0
35988,0
35989,0
35990,0
35991,0
35992,0
35993,0
35994,0
35995,0
35996,0
35997,0
35998,0
35999,0
36000,0
36001,0
36002,0
36003,0
36004,0
36005,0
36006,0
36007,0
36008,0
36009,0
36010,0
36011,0
36012,0
36013,0
36014,0
36015,0
36016,0
36017,0
36018,0
36019,0
36020,0
36021,0
36022,0
36023,0
36024,0
36025,0
36026,0
36027,0
36028,0
36029,0
36030,0
36031,0
36032,0
36033,0
36034,0
36035,0
36036,0
36037,0
36038,0
36039,0
36040,0
36041,0
36042,0
36043,0
36044,0
36045,0
36046,0
36047,0
36048,0
36049,0
36050,0
36051,0
36052,0
36053,0
36054,0
36055,0
36056,0
36057,0
36058,0
36059,0
36060,0
36061,0
36062,0
36063,0
36064,0
36065,0
36066,0
36067,0
36068,0
36069,0
36070,0
36071,0
36072,0
36073,0
36074,0
36075,0
36076,0
36077,0
36078,0
36079,0
36080,0
36081,0
36082,0
36083,0
36084,0
36085,0
36086,0
36087,0
36088,0
36089,0
36090,0
36091,0
36092,0
36093,0
36094,0
36095,0
36096,0
36097,0
36098,0
36099,0
36100,0
36101,0
36102,0
36103,0
36104,0
36105,0
36106,0
36107,0
36108,0
36109,0
36110,0
36111,0
36112,0
36113,0
36114,0
36115,0
36116,0
36117,0
36118,0
36119,0
36120,0
36121,0
36122,0
36123,0
36124,0
36125,0
36126,0
36127,0
36128,0
36129,0
36130,0
36131,0
36132,0
36133,0
36134,0
36135,0
36136,0
36137,0
36138,0
36139,0
36140,0
36141,0
36142,0
36143,0
36144,0
36145,0
36146,0
36147,0
36148,0
36149,0
36150,0
36151,0
36152,0
36153,0
36154,0
36155,0
36156,0
36157,0
36158,0
36159,0
36160,0
36161,0
36162,0
36163,0
36164,0
36165,0
36166,0
36167,0
36168,0
36169,0
36170,0
36171,0
36172,0
36173,0
36174,0
36175,0
36176,0
36177,0
36178,0
36179,0
36180,0
36181,0
36182,0
36183,0
36184,0
36185,0
36186,0
36187,0
36188,0
36189,0
36190,0
36191,0
36192,0
36193,0
36194,0
36195,0
36196,0
36197,0
36198,0
36199,0
36200,0
36201,0
36202,0
36203,0
36204,0
36205,0
36206,0
36207,0
36208,0
36209,0
36210,0
36211,0
36212,0
36213,0
36214,0
36215,0
36216,0
36217,0
36218,0
36219,0
36220,0
36221,0
36222,0
36223,0
36224,0
36225,0
36226,0
36227,0
36228,0
36229,0
36230,0
36231,0
36232,0
36233,0
36234,0
36235,0
36236,0
36237,0
36238,0
36239,0
36240,0
36241,0
36242,0
36243,0
36244,0
36245,0
36246,0
36247,0
36248,0
36249,0
36250,0
36251,0
36252,0
36253,0
36254,0
36255,0
36256,0
36257,0
36258,0
36259,0
36260,0
36261,0
36262,0
36263,0
36264,0
36265,0
36266,0
36267,0
36268,0
36269,0
36270,0
36271,0
36272,0
36273,0
36274,0
36275,0
36276,0
36277,0
36278,0
36279,0
36280,0
36281,0
36282,0
36283,0
36284,0
36285,0
36286,0
36287,0
36288,0
36289,0
36290,0
36291,0
36292,0
36293,0
36294,0
36295,0
36296,0
36297,0
36298,0
36299,0
36300,0
36301,0
36302,0
36303,0
36304,0
36305,0
36306,0
36307,0
36308,0
36309,0
36310,0
36311,0
36312,0
36313,0
36314,0
36315,0
36316,0
36317,0
36318,0
36319,0
36320,0
36321,0
36322,0
36323,0
36324,0
36325,0
36326,0
36327,0
36328,0
36329,0
36330,0
36331,0
36332,0
36333,0
36334,0
36335,0
36336,0
36337,0
36338,0
36339,0
36340,0
36341,0
36342,0
36343,0
36344,0
36345,0
36346,0
36347,0
36348,0
36349,0
36350,0
36351,0
36352,0
36353,0
36354,0
36355,0
36356,0
36357,0
36358,0
36359,0
36360,0
36361,0
36362,0
36363,0
36364,0
36365,0
36366,0
36367,0
36368,0
36369,0
36370,0
36371,0
36372,0
36373,0
36374,0
36375,0
36376,0
36377,0
36378,0
36379,0
36380,0
36381,0
36382,0
36383,0
36384,0
36385,0
36386,0
36387,0
36388,0
36389,0
36390,0
36391,0
36392,0
36393,0
36394,0
36395,0
36396,0
36397,0
36398,0
36399,0
36400,0
36401,0
36402,0
36403,0
36404,0
36405,0
36406,0
36407,0
36408,0
36409,0
36410,0
36411,0
36412,0
36413,0
36414,0
36415,0
36416,0
36417,0
36418,0
36419,0
36420,0
36421,0
36422,0
36423,0
36424,0
36425,0
36426,0
36427,0
36428,0
36429,0
36430,0
36431,0
36432,0
36433,0
36434,0
36435,0
36436,0
36437,0
36438,0
36439,0
36440,0
36441,0
36442,0
36443,0
36444,0
36445,0
36446,0
36447,0
36448,0
36449,0
36450,0
36451,0
36452,0
36453,0
36454,0
36455,0
36456,0
36457,0
36458,0
36459,0
36460,0
36461,0
36462,0
36463,0
36464,0
36465,0
36466,0
36467,0
36468,0
36469,0
36470,0
36471,0
36472,0
36473,0
36474,0
36475,0
36476,0
36477,0
36478,0
36479,0
36480,0
36481,0
36482,0
36483,0
36484,0
36485,0
36486,0
36487,0
36488,0
36489,0
36490,0
36491,0
36492,0
36493,0
36494,0
36495,0
36496,0
36497,0
36498,0
36499,0
36500,0
36501,0
36502,0
36503,0
36504,0
36505,0
36506,0
36507,0
36508,0
36509,0
36510,0
36511,0
36512,0
36513,0
36514,0
36515,0
36516,0
36517,0
36518,0
36519,0
36520,0
36521,0
36522,0
36523,0
36524,0
36525,0
36526,0
36527,0
36528,0
36529,0
36530,0
36531,0
36532,0
36533,0
36534,0
36535,0
36536,0
36537,0
36538,0
36539,0
36540,0
36541,0
36542,0
36543,0
36544,0
36545,0
36546,0
36547,0
36548,0
36549,0
36550,0
36551,0
36552,0
36553,0
36554,0
36555,0
36556,0
36557,0
36558,0
36559,0
36560,0
36561,0
36562,0
36563,0
36564,0
36565,0
36566,0
36567,0
36568,0
36569,0
36570,0
36571,0
36572,0
36573,0
36574,0
36575,0
36576,0
36577,0
36578,0
36579,0
36580,0
36581,0
36582,0
36583,0
36584,0
36585,0
36586,0
36587,0
36588,0
36589,0
36590,0
36591,0
36592,0
36593,0
36594,0
36595,0
36596,0
36597,0
36598,0
36599,0
36600,0
36601,0
36602,0
36603,0
36604,0
36605,0
36606,0
36607,0
36608,0
36609,0
36610,0
36611,0
36612,0
36613,0
36614,0
36615,0
36616,0
36617,0
36618,0
36619,0
36620,0
36621,0
36622,0
36623,0
36624,0
36625,0
36626,0
36627,0
36628,0
36629,0
36630,0
36631,0
36632,0
36633,0
36634,0
36635,0
36636,0
36637,0
36638,0
36639,0
36640,0
36641,0
36642,0
36643,0
36644,0
36645,0
36646,0
36647,0
36648,0
36649,0
36650,0
36651,0
36652,0
36653,0
36654,0
36655,0
36656,0
36657,0
36658,0
36659,0
36660,0
36661,0
36662,0
36663,0
36664,0
36665,0
36666,0
36667,0
36668,0
36669,0
36670,0
36671,0
36672,0
36673,0
36674,0
36675,0
36676,0
36677,0
36678,0
36679,0
36680,0
36681,0
36682,0
36683,0
36684,0
36685,0
36686,0
36687,0
36688,0
36689,0
36690,0
36691,0
36692,0
36693,0
36694,0
36695,0
36696,0
36697,0
36698,0
36699,0
36700,0
36701,0
36702,0
36703,0
36704,0
36705,0
36706,0
36707,0
36708,0
36709,0
36710,0
36711,0
36712,0
36713,0
36714,0
36715,0
36716,0
36717,0
36718,0
36719,0
36720,0
36721,0
36722,0
36723,0
36724,0
36725,0
36726,0
36727,0
36728,0
36729,0
36730,0
36731,0
36732,0
36733,0
36734,0
36735,0
36736,0
36737,0
36738,0
36739,0
36740,0
36741,0
36742,0
36743,0
36744,0
36745,0
36746,0
36747,0
36748,0
36749,0
36750,0
36751,0
36752,0
36753,0
36754,0
36755,0
36756,0
36757,0
36758,0
36759,0
36760,0
36761,0
36762,0
36763,0
36764,0
36765,0
36766,0
36767,0
36768,0
36769,0
36770,0
36771,0
36772,0
36773,0
36774,0
36775,0
36776,0
36777,0
36778,0
36779,0
36780,0
36781,0
36782,0
36783,0
36784,0
36785,0
36786,0
36787,0
36788,0
36789,0
36790,0
36791,0
36792,0
36793,0
36794,0
36795,0
36796,0
36797,0
36798,0
36799,0
36800,0
36801,0
36802,0
36803,0
36804,0
36805,0
36806,0
36807,0
36808,0
36809,0
36810,0
36811,0
36812,0
36813,0
36814,0
36815,0
36816,0
36817,0
36818,0
36819,0
36820,0
36821,0
36822,0
36823,0
36824,0
36825,0
36826,0
36827,0
36828,0
36829,0
36830,0
36831,0
36832,0
36833,0
36834,0
36835,0
36836,0
36837,0
36838,0
36839,0
36840,0
36841,0
36842,0
36843,0
36844,0
36845,0
36846,0
36847,0
36848,0
36849,0
36850,0
36851,0
36852,0
36853,0
36854,0
36855,0
36856,0
36857,0
36858,0
36859,0
36860,0
36861,0
36862,0
36863,0
36864,0
36865,0
36866,0
36867,0
36868,0
36869,0
36870,0
36871,0
36872,0
36873,0
36874,0
36875,0
36876,0
36877,0
36878,0
36879,0
36880,0
36881,0
36882,0
36883,0
36884,0
36885,0
36886,0
36887,0
36888,0
36889,0
36890,0
36891,0
36892,0
36893,0
36894,0
36895,0
36896,0
36897,0
36898,0
36899,0
36900,0
36901,0
36902,0
36903,0
36904,0
36905,0
36906,0
36907,0
36908,0
36909,0
36910,0
36911,0
36912,0
36913,0
36914,0
36915,0
36916,0
36917,0
36918,0
36919,0
36920,0
36921,0
36922,0
36923,0
36924,0
36925,0
36926,0
36927,0
36928,0
36929,0
36930,0
36931,0
36932,0
36933,0
36934,0
36935,0
36936,0
36937,0
36938,0
36939,0
36940,0
36941,0
36942,0
36943,0
36944,0
36945,0
36946,0
36947,0
36948,0
36949,0
36950,0
36951,0
36952,0
36953,0
36954,0
36955,0
36956,0
36957,0
36958,0
36959,0
36960,0
36961,0
36962,0
36963,0
36964,0
36965,0
36966,0
36967,0
36968,0
36969,0
36970,0
36971,0
36972,0
36973,0
36974,0
36975,0
36976,0
36977,0
36978,0
36979,0
36980,0
36981,0
36982,0
36983,0
36984,0
36985,0
36986,0
36987,0
36988,0
36989,0
36990,0
36991,0
36992,0
36993,0
36994,0
36995,0
36996,0
36997,0
36998,0
36999,0
37000,0
37001,0
37002,0
37003,0
37004,0
37005,0
37006,0
37007,0
37008,0
37009,0
37010,0
37011,0
37012,0
37013,0
37014,0
37015,0
37016,0
37017,0
37018,0
37019,0
37020,0
37021,0
37022,0
37023,0
37024,0
37025,0
37026,0
37027,0
37028,0
37029,0
37030,0
37031,0
37032,0
37033,0
37034,0
37035,0
37036,0
37037,0
37038,0
37039,0
37040,0
37041,0
37042,0
37043,0
37044,0
37045,0
37046,0
37047,0
37048,0
37049,0
37050,0
37051,0
37052,0
37053,0
37054,0
37055,0
37056,0
37057,0
37058,0
37059,0
37060,0
37061,0
37062,0
37063,0
37064,0
37065,0
37066,0
37067,0
37068,0
37069,0
37070,0
37071,0
37072,0
37073,0
37074,0
37075,0
37076,0
37077,0
37078,0
37079,0
37080,0
37081,0
37082,0
37083,0
37084,0
37085,0
37086,0
37087,0
37088,0
37089,0
37090,0
37091,0
37092,0
37093,0
37094,0
37095,0
37096,0
37097,0
37098,0
37099,0
37100,0
37101,0
37102,0
37103,0
37104,0
37105,0
37106,0
37107,0
37108,0
37109,0
37110,0
37111,0
37112,0
37113,0
37114,0
37115,0
37116,0
37117,0
37118,0
37119,0
37120,0
37121,0
37122,0
37123,0
37124,0
37125,0
37126,0
37127,0
37128,0
37129,0
37130,0
37131,0
37132,0
37133,0
37134,0
37135,0
37136,0
37137,0
37138,0
37139,0
37140,0
37141,0
37142,0
37143,0
37144,0
37145,0
37146,0
37147,0
37148,0
37149,0
37150,0
37151,0
37152,0
37153,0
37154,0
37155,0
37156,0
37157,0
37158,0
37159,0
37160,0
37161,0
37162,0
37163,0
37164,0
37165,0
37166,0
37167,0
37168,0
37169,0
37170,0
37171,0
37172,0
37173,0
37174,0
37175,0
37176,0
37177,0
37178,0
37179,0
37180,0
37181,0
37182,0
37183,0
37184,0
37185,0
37186,0
37187,0
37188,0
37189,0
37190,0
37191,0
37192,0
37193,0
37194,0
37195,0
37196,0
37197,0
37198,0
37199,0
37200,0
37201,0
37202,0
37203,0
37204,0
37205,0
37206,0
37207,0
37208,0
37209,0
37210,0
37211,0
37212,0
37213,0
37214,0
37215,0
37216,0
37217,0
37218,0
37219,0
37220,0
37221,0
37222,0
37223,0
37224,0
37225,0
37226,0
37227,0
37228,0
37229,0
37230,0
37231,0
37232,0
37233,0
37234,0
37235,0
37236,0
37237,0
37238,0
37239,0
37240,0
37241,0
37242,0
37243,0
37244,0
37245,0
37246,0
37247,0
37248,0
37249,0
37250,0
37251,0
37252,0
37253,0
37254,0
37255,0
37256,0
37257,0
37258,0
37259,0
37260,0
37261,0
37262,0
37263,0
37264,0
37265,0
37266,0
37267,0
37268,0
37269,0
37270,0
37271,0
37272,0
37273,0
37274,0
37275,0
37276,0
37277,0
37278,0
37279,0
37280,0
37281,0
37282,0
37283,0
37284,0
37285,0
37286,0
37287,0
37288,0
37289,0
37290,0
37291,0
37292,0
37293,0
37294,0
37295,0
37296,0
37297,0
37298,0
37299,0
37300,0
37301,0
37302,0
37303,0
37304,0
37305,0
37306,0
37307,0
37308,0
37309,0
37310,0
37311,0
37312,0
37313,0
37314,0
37315,0
37316,0
37317,0
37318,0
37319,0
37320,0
37321,0
37322,0
37323,0
37324,0
37325,0
37326,0
37327,0
37328,0
37329,0
37330,0
37331,0
37332,0
37333,0
37334,0
37335,0
37336,0
37337,0
37338,0
37339,0
37340,0
37341,0
37342,0
37343,0
37344,0
37345,0
37346,0
37347,0
37348,0
37349,0
37350,0
37351,0
37352,0
37353,0
37354,0
37355,0
37356,0
37357,0
37358,0
37359,0
37360,0
37361,0
37362,0
37363,0
37364,0
37365,0
37366,0
37367,0
37368,0
37369,0
37370,0
37371,0
37372,0
37373,0
37374,0
37375,0
37376,0
37377,0
37378,0
37379,0
37380,0
37381,0
37382,0
37383,0
37384,0
37385,0
37386,0
37387,0
37388,0
37389,0
37390,0
37391,0
37392,0
37393,0
37394,0
37395,0
37396,0
37397,0
37398,0
37399,0
37400,0
37401,0
37402,0
37403,0
37404,0
37405,0
37406,0
37407,0
37408,0
37409,0
37410,0
37411,0
37412,0
37413,0
37414,0
37415,0
37416,0
37417,0
37418,0
37419,0
37420,0
37421,0
37422,0
37423,0
37424,0
37425,0
37426,0
37427,0
37428,0
37429,0
37430,0
37431,0
37432,0
37433,0
37434,0
37435,0
37436,0
37437,0
37438,0
37439,0
37440,0
37441,0
37442,0
37443,0
37444,0
37445,0
37446,0
37447,0
37448,0
37449,0
37450,0
37451,0
37452,0
37453,0
37454,0
37455,0
37456,0
37457,0
37458,0
37459,0
37460,0
37461,0
37462,0
37463,0
37464,0
37465,0
37466,0
37467,0
37468,0
37469,0
37470,0
37471,0
37472,0
37473,0
37474,0
37475,0
37476,0
37477,0
37478,0
37479,0
37480,0
37481,0
37482,0
37483,0
37484,0
37485,0
37486,0
37487,0
37488,0
37489,0
37490,0
37491,0
37492,0
37493,0
37494,0
37495,0
37496,0
37497,0
37498,0
37499,0
37500,0
37501,0
37502,0
37503,0
37504,0
37505,0
37506,0
37507,0
37508,0
37509,0
37510,0
37511,0
37512,0
37513,0
37514,0
37515,0
37516,0
37517,0
37518,0
37519,0
37520,0
37521,0
37522,0
37523,0
37524,0
37525,0
37526,0
37527,0
37528,0
37529,0
37530,0
37531,0
37532,0
37533,0
37534,0
37535,0
37536,0
37537,0
37538,0
37539,0
37540,0
37541,0
37542,0
37543,0
37544,0
37545,0
37546,0
37547,0
37548,0
37549,0
37550,0
37551,0
37552,0
37553,0
37554,0
37555,0
37556,0
37557,0
37558,0
37559,0
37560,0
37561,0
37562,0
37563,0
37564,0
37565,0
37566,0
37567,0
37568,0
37569,0
37570,0
37571,0
37572,0
37573,0
37574,0
37575,0
37576,0
37577,0
37578,0
37579,0
37580,0
37581,0
37582,0
37583,0
37584,0
37585,0
37586,0
37587,0
37588,0
37589,0
37590,0
37591,0
37592,0
37593,0
37594,0
37595,0
37596,0
37597,0
37598,0
37599,0
37600,0
37601,0
37602,0
37603,0
37604,0
37605,0
37606,0
37607,0
37608,0
37609,0
37610,0
37611,0
37612,0
37613,0
37614,0
37615,0
37616,0
37617,0
37618,0
37619,0
37620,0
37621,0
37622,0
37623,0
37624,0
37625,0
37626,0
37627,0
37628,0
37629,0
37630,0
37631,0
37632,0
37633,0
37634,0
37635,0
37636,0
37637,0
37638,0
37639,0
37640,0
37641,0
37642,0
37643,0
37644,0
37645,0
37646,0
37647,0
37648,0
37649,0
37650,0
37651,0
37652,0
37653,0
37654,0
37655,0
37656,0
37657,0
37658,0
37659,0
37660,0
37661,0
37662,0
37663,0
37664,0
37665,0
37666,0
37667,0
37668,0
37669,0
37670,0
37671,0
37672,0
37673,0
37674,0
37675,0
37676,0
37677,0
37678,0
37679,0
37680,0
37681,0
37682,0
37683,0
37684,0
37685,0
37686,0
37687,0
37688,0
37689,0
37690,0
37691,0
37692,0
37693,0
37694,0
37695,0
37696,0
37697,0
37698,0
37699,0
37700,0
37701,0
37702,0
37703,0
37704,0
37705,0
37706,0
37707,0
37708,0
37709,0
37710,0
37711,0
37712,0
37713,0
37714,0
37715,0
37716,0
37717,0
37718,0
37719,0
37720,0
37721,0
37722,0
37723,0
37724,0
37725,0
37726,0
37727,0
37728,0
37729,0
37730,0
37731,0
37732,0
37733,0
37734,0
37735,0
37736,0
37737,0
37738,0
37739,0
37740,0
37741,0
37742,0
37743,0
37744,0
37745,0
37746,0
37747,0
37748,0
37749,0
37750,0
37751,0
37752,0
37753,0
37754,0
37755,0
37756,0
37757,0
37758,0
37759,0
37760,0
37761,0
37762,0
37763,0
37764,0
37765,0
37766,0
37767,0
37768,0
37769,0
37770,0
37771,0
37772,0
37773,0
37774,0
37775,0
37776,0
37777,0
37778,0
37779,0
37780,0
37781,0
37782,0
37783,0
37784,0
37785,0
37786,0
37787,0
37788,0
37789,0
37790,0
37791,0
37792,0
37793,0
37794,0
37795,0
37796,0
37797,0
37798,0
37799,0
37800,0
37801,0
37802,0
37803,0
37804,0
37805,0
37806,0
37807,0
37808,0
37809,0
37810,0
37811,0
37812,0
37813,0
37814,0
37815,0
37816,0
37817,0
37818,0
37819,0
37820,0
37821,0
37822,0
37823,0
37824,0
37825,0
37826,0
37827,0
37828,0
37829,0
37830,0
37831,0
37832,0
37833,0
37834,0
37835,0
37836,0
37837,0
37838,0
37839,0
37840,0
37841,0
37842,0
37843,0
37844,0
37845,0
37846,0
37847,0
37848,0
37849,0
37850,0
37851,0
37852,0
37853,0
37854,0
37855,0
37856,0
37857,0
37858,0
37859,0
37860,0
37861,0
37862,0
37863,0
37864,0
37865,0
37866,0
37867,0
37868,0
37869,0
37870,0
37871,0
37872,0
37873,0
37874,0
37875,0
37876,0
37877,0
37878,0
37879,0
37880,0
37881,0
37882,0
37883,0
37884,0
37885,0
37886,0
37887,0
37888,0
37889,0
37890,0
37891,0
37892,0
37893,0
37894,0
37895,0
37896,0
37897,0
37898,0
37899,0
37900,0
37901,0
37902,0
37903,0
37904,0
37905,0
37906,0
37907,0
37908,0
37909,0
37910,0
37911,0
37912,0
37913,0
37914,0
37915,0
37916,0
37917,0
37918,0
37919,0
37920,0
37921,0
37922,0
37923,0
37924,0
37925,0
37926,0
37927,0
37928,0
37929,0
37930,0
37931,0
37932,0
37933,0
37934,0
37935,0
37936,0
37937,0
37938,0
37939,0
37940,0
37941,0
37942,0
37943,0
37944,0
37945,0
37946,0
37947,0
37948,0
37949,0
37950,0
37951,0
37952,0
37953,0
37954,0
37955,0
37956,0
37957,0
37958,0
37959,0
37960,0
37961,0
37962,0
37963,0
37964,0
37965,0
37966,0
37967,0
37968,0
37969,0
37970,0
37971,0
37972,0
37973,0
37974,0
37975,0
37976,0
37977,0
37978,0
37979,0
37980,0
37981,0
37982,0
37983,0
37984,0
37985,0
37986,0
37987,0
37988,0
37989,0
37990,0
37991,0
37992,0
37993,0
37994,0
37995,0
37996,0
37997,0
37998,0
37999,0
38000,0
38001,0
38002,0
38003,0
38004,0
38005,0
38006,0
38007,0
38008,0
38009,0
38010,0
38011,0
38012,0
38013,0
38014,0
38015,0
38016,0
38017,0
38018,0
38019,0
38020,0
38021,0
38022,0
38023,0
38024,0
38025,0
38026,0
38027,0
38028,0
38029,0
38030,0
38031,0
38032,0
38033,0
38034,0
38035,0
38036,0
38037,0
38038,0
38039,0
38040,0
38041,0
38042,0
38043,0
38044,0
38045,0
38046,0
38047,0
38048,0
38049,0
38050,0
38051,0
38052,0
38053,0
38054,0
38055,0
38056,0
38057,0
38058,0
38059,0
38060,0
38061,0
38062,0
38063,0
38064,0
38065,0
38066,0
38067,0
38068,0
38069,0
38070,0
38071,0
38072,0
38073,0
38074,0
38075,0
38076,0
38077,0
38078,0
38079,0
38080,0
38081,0
38082,0
38083,0
38084,0
38085,0
38086,0
38087,0
38088,0
38089,0
38090,0
38091,0
38092,0
38093,0
38094,0
38095,0
38096,0
38097,0
38098,0
38099,0
38100,0
38101,0
38102,0
38103,0
38104,0
38105,0
38106,0
38107,0
38108,0
38109,0
38110,0
38111,0
38112,0
38113,0
38114,0
38115,0
38116,0
38117,0
38118,0
38119,0
38120,0
38121,0
38122,0
38123,0
38124,0
38125,0
38126,0
38127,0
38128,0
38129,0
38130,0
38131,0
38132,0
38133,0
38134,0
38135,0
38136,0
38137,0
38138,0
38139,0
38140,0
38141,0
38142,0
38143,0
38144,0
38145,0
38146,0
38147,0
38148,0
38149,0
38150,0
38151,0
38152,0
38153,0
38154,0
38155,0
38156,0
38157,0
38158,0
38159,0
38160,0
38161,0
38162,0
38163,0
38164,0
38165,0
38166,0
38167,0
38168,0
38169,0
38170,0
38171,0
38172,0
38173,0
38174,0
38175,0
38176,0
38177,0
38178,0
38179,0
38180,0
38181,0
38182,0
38183,0
38184,0
38185,0
38186,0
38187,0
38188,0
38189,0
38190,0
38191,0
38192,0
38193,0
38194,0
38195,0
38196,0
38197,0
38198,0
38199,0
38200,0
38201,0
38202,0
38203,0
38204,0
38205,0
38206,0
38207,0
38208,0
38209,0
38210,0
38211,0
38212,0
38213,0
38214,0
38215,0
38216,0
38217,0
38218,0
38219,0
38220,0
38221,0
38222,0
38223,0
38224,0
38225,0
38226,0
38227,0
38228,0
38229,0
38230,0
38231,0
38232,0
38233,0
38234,0
38235,0
38236,0
38237,0
38238,0
38239,0
38240,0
38241,0
38242,0
38243,0
38244,0
38245,0
38246,0
38247,0
38248,0
38249,0
38250,0
38251,0
38252,0
38253,0
38254,0
38255,0
38256,0
38257,0
38258,0
38259,0
38260,0
38261,0
38262,0
38263,0
38264,0
38265,0
38266,0
38267,0
38268,0
38269,0
38270,0
38271,0
38272,0
38273,0
38274,0
38275,0
38276,0
38277,0
38278,0
38279,0
38280,0
38281,0
38282,0
38283,0
38284,0
38285,0
38286,0
38287,0
38288,0
38289,0
38290,0
38291,0
38292,0
38293,0
38294,0
38295,0
38296,0
38297,0
38298,0
38299,0
38300,0
38301,0
38302,0
38303,0
38304,0
38305,0
38306,0
38307,0
38308,0
38309,0
38310,0
38311,0
38312,0
38313,0
38314,0
38315,0
38316,0
38317,0
38318,0
38319,0
38320,0
38321,0
38322,0
38323,0
38324,0
38325,0
38326,0
38327,0
38328,0
38329,0
38330,0
38331,0
38332,0
38333,0
38334,0
38335,0
38336,0
38337,0
38338,0
38339,0
38340,0
38341,0
38342,0
38343,0
38344,0
38345,0
38346,0
38347,0
38348,0
38349,0
38350,0
38351,0
38352,0
38353,0
38354,0
38355,0
38356,0
38357,0
38358,0
38359,0
38360,0
38361,0
38362,0
38363,0
38364,0
38365,0
38366,0
38367,0
38368,0
38369,0
38370,0
38371,0
38372,0
38373,0
38374,0
38375,0
38376,0
38377,0
38378,0
38379,0
38380,0
38381,0
38382,0
38383,0
38384,0
38385,0
38386,0
38387,0
38388,0
38389,0
38390,0
38391,0
38392,0
38393,0
38394,0
38395,0
38396,0
38397,0
38398,0
38399,0
38400,0
38401,0
38402,0
38403,0
38404,0
38405,0
38406,0
38407,0
38408,0
38409,0
38410,0
38411,0
38412,0
38413,0
38414,0
38415,0
38416,0
38417,0
38418,0
38419,0
38420,0
38421,0
38422,0
38423,0
38424,0
38425,0
38426,0
38427,0
38428,0
38429,0
38430,0
38431,0
38432,0
38433,0
38434,0
38435,0
38436,0
38437,0
38438,0
38439,0
38440,0
38441,0
38442,0
38443,0
38444,0
38445,0
38446,0
38447,0
38448,0
38449,0
38450,0
38451,0
38452,0
38453,0
38454,0
38455,0
38456,0
38457,0
38458,0
38459,0
38460,0
38461,0
38462,0
38463,0
38464,0
38465,0
38466,0
38467,0
38468,0
38469,0
38470,0
38471,0
38472,0
38473,0
38474,0
38475,0
38476,0
38477,0
38478,0
38479,0
38480,0
38481,0
38482,0
38483,0
38484,0
38485,0
38486,0
38487,0
38488,0
38489,0
38490,0
38491,0
38492,0
38493,0
38494,0
38495,0
38496,0
38497,0
38498,0
38499,0
38500,0
38501,0
38502,0
38503,0
38504,0
38505,0
38506,0
38507,0
38508,0
38509,0
38510,0
38511,0
38512,0
38513,0
38514,0
38515,0
38516,0
38517,0
38518,0
38519,0
38520,0
38521,0
38522,0
38523,0
38524,0
38525,0
38526,0
38527,0
38528,0
38529,0
38530,0
38531,0
38532,0
38533,0
38534,0
38535,0
38536,0
38537,0
38538,0
38539,0
38540,0
38541,0
38542,0
38543,0
38544,0
38545,0
38546,0
38547,0
38548,0
38549,0
38550,0
38551,0
38552,0
38553,0
38554,0
38555,0
38556,0
38557,0
38558,0
38559,0
38560,0
38561,0
38562,0
38563,0
38564,0
38565,0
38566,0
38567,0
38568,0
38569,0
38570,0
38571,0
38572,0
38573,0
38574,0
38575,0
38576,0
38577,0
38578,0
38579,0
38580,0
38581,0
38582,0
38583,0
38584,0
38585,0
38586,0
38587,0
38588,0
38589,0
38590,0
38591,0
38592,0
38593,0
38594,0
38595,0
38596,0
38597,0
38598,0
38599,0
38600,0
38601,0
38602,0
38603,0
38604,0
38605,0
38606,0
38607,0
38608,0
38609,0
38610,0
38611,0
38612,0
38613,0
38614,0
38615,0
38616,0
38617,0
38618,0
38619,0
38620,0
38621,0
38622,0
38623,0
38624,0
38625,0
38626,0
38627,0
38628,0
38629,0
38630,0
38631,0
38632,0
38633,0
38634,0
38635,0
38636,0
38637,0
38638,0
38639,0
38640,0
38641,0
38642,0
38643,0
38644,0
38645,0
38646,0
38647,0
38648,0
38649,0
38650,0
38651,0
38652,0
38653,0
38654,0
38655,0
38656,0
38657,0
38658,0
38659,0
38660,0
38661,0
38662,0
38663,0
38664,0
38665,0
38666,0
38667,0
38668,0
38669,0
38670,0
38671,0
38672,0
38673,0
38674,0
38675,0
38676,0
38677,0
38678,0
38679,0
38680,0
38681,0
38682,0
38683,0
38684,0
38685,0
38686,0
38687,0
38688,0
38689,0
38690,0
38691,0
38692,0
38693,0
38694,0
38695,0
38696,0
38697,0
38698,0
38699,0
38700,0
38701,0
38702,0
38703,0
38704,0
38705,0
38706,0
38707,0
38708,0
38709,0
38710,0
38711,0
38712,0
38713,0
38714,0
38715,0
38716,0
38717,0
38718,0
38719,0
38720,0
38721,0
38722,0
38723,0
38724,0
38725,0
38726,0
38727,0
38728,0
38729,0
38730,0
38731,0
38732,0
38733,0
38734,0
38735,0
38736,0
38737,0
38738,0
38739,0
38740,0
38741,0
38742,0
38743,0
38744,0
38745,0
38746,0
38747,0
38748,0
38749,0
38750,0
38751,0
38752,0
38753,0
38754,0
38755,0
38756,0
38757,0
38758,0
38759,0
38760,0
38761,0
38762,0
38763,0
38764,0
38765,0
38766,0
38767,0
38768,0
38769,0
38770,0
38771,0
38772,0
38773,0
38774,0
38775,0
38776,0
38777,0
38778,0
38779,0
38780,0
38781,0
38782,0
38783,0
38784,0
38785,0
38786,0
38787,0
38788,0
38789,0
38790,0
38791,0
38792,0
38793,0
38794,0
38795,0
38796,0
38797,0
38798,0
38799,0
38800,0
38801,0
38802,0
38803,0
38804,0
38805,0
38806,0
38807,0
38808,0
38809,0
38810,0
38811,0
38812,0
38813,0
38814,0
38815,0
38816,0
38817,0
38818,0
38819,0
38820,0
38821,0
38822,0
38823,0
38824,0
38825,0
38826,0
38827,0
38828,0
38829,0
38830,0
38831,0
38832,0
38833,0
38834,0
38835,0
38836,0
38837,0
38838,0
38839,0
38840,0
38841,0
38842,0
38843,0
38844,0
38845,0
38846,0
38847,0
38848,0
38849,0
38850,0
38851,0
38852,0
38853,0
38854,0
38855,0
38856,0
38857,0
38858,0
38859,0
38860,0
38861,0
38862,0
38863,0
38864,0
38865,0
38866,0
38867,0
38868,0
38869,0
38870,0
38871,0
38872,0
38873,0
38874,0
38875,0
38876,0
38877,0
38878,0
38879,0
38880,0
38881,0
38882,0
38883,0
38884,0
38885,0
38886,0
38887,0
38888,0
38889,0
38890,0
38891,0
38892,0
38893,0
38894,0
38895,0
38896,0
38897,0
38898,0
38899,0
38900,0
38901,0
38902,0
38903,0
38904,0
38905,0
38906,0
38907,0
38908,0
38909,0
38910,0
38911,0
38912,0
38913,0
38914,0
38915,0
38916,0
38917,0
38918,0
38919,0
38920,0
38921,0
38922,0
38923,0
38924,0
38925,0
38926,0
38927,0
38928,0
38929,0
38930,0
38931,0
38932,0
38933,0
38934,0
38935,0
38936,0
38937,0
38938,0
38939,0
38940,0
38941,0
38942,0
38943,0
38944,0
38945,0
38946,0
38947,0
38948,0
38949,0
38950,0
38951,0
38952,0
38953,0
38954,0
38955,0
38956,0
38957,0
38958,0
38959,0
38960,0
38961,0
38962,0
38963,0
38964,0
38965,0
38966,0
38967,0
38968,0
38969,0
38970,0
38971,0
38972,0
38973,0
38974,0
38975,0
38976,0
38977,0
38978,0
38979,0
38980,0
38981,0
38982,0
38983,0
38984,0
38985,0
38986,0
38987,0
38988,0
38989,0
38990,0
38991,0
38992,0
38993,0
38994,0
38995,0
38996,0
38997,0
38998,0
38999,0
39000,0
39001,0
39002,0
39003,0
39004,0
39005,0
39006,0
39007,0
39008,0
39009,0
39010,0
39011,0
39012,0
39013,0
39014,0
39015,0
39016,0
39017,0
39018,0
39019,0
39020,0
39021,0
39022,0
39023,0
39024,0
39025,0
39026,0
39027,0
39028,0
39029,0
39030,0
39031,0
39032,0
39033,0
39034,0
39035,0
39036,0
39037,0
39038,0
39039,0
39040,0
39041,0
39042,0
39043,0
39044,0
39045,0
39046,0
39047,0
39048,0
39049,0
39050,0
39051,0
39052,0
39053,0
39054,0
39055,0
39056,0
39057,0
39058,0
39059,0
39060,0
39061,0
39062,0
39063,0
39064,0
39065,0
39066,0
39067,0
39068,0
39069,0
39070,0
39071,0
39072,0
39073,0
39074,0
39075,0
39076,0
39077,0
39078,0
39079,0
39080,0
39081,0
39082,0
39083,0
39084,0
39085,0
39086,0
39087,0
39088,0
39089,0
39090,0
39091,0
39092,0
39093,0
39094,0
39095,0
39096,0
39097,0
39098,0
39099,0
39100,0
39101,0
39102,0
39103,0
39104,0
39105,0
39106,0
39107,0
39108,0
39109,0
39110,0
39111,0
39112,0
39113,0
39114,0
39115,0
39116,0
39117,0
39118,0
39119,0
39120,0
39121,0
39122,0
39123,0
39124,0
39125,0
39126,0
39127,0
39128,0
39129,0
39130,0
39131,0
39132,0
39133,0
39134,0
39135,0
39136,0
39137,0
39138,0
39139,0
39140,0
39141,0
39142,0
39143,0
39144,0
39145,0
39146,0
39147,0
39148,0
39149,0
39150,0
39151,0
39152,0
39153,0
39154,0
39155,0
39156,0
39157,0
39158,0
39159,0
39160,0
39161,0
39162,0
39163,0
39164,0
39165,0
39166,0
39167,0
39168,0
39169,0
39170,0
39171,0
39172,0
39173,0
39174,0
39175,0
39176,0
39177,0
39178,0
39179,0
39180,0
39181,0
39182,0
39183,0
39184,0
39185,0
39186,0
39187,0
39188,0
39189,0
39190,0
39191,0
39192,0
39193,0
39194,0
39195,0
39196,0
39197,0
39198,0
39199,0
39200,0
39201,0
39202,0
39203,0
39204,0
39205,0
39206,0
39207,0
39208,0
39209,0
39210,0
39211,0
39212,0
39213,0
39214,0
39215,0
39216,0
39217,0
39218,0
39219,0
39220,0
39221,0
39222,0
39223,0
39224,0
39225,0
39226,0
39227,0
39228,0
39229,0
39230,0
39231,0
39232,0
39233,0
39234,0
39235,0
39236,0
39237,0
39238,0
39239,0
39240,0
39241,0
39242,0
39243,0
39244,0
39245,0
39246,0
39247,0
39248,0
39249,0
39250,0
39251,0
39252,0
39253,0
39254,0
39255,0
39256,0
39257,0
39258,0
39259,0
39260,0
39261,0
39262,0
39263,0
39264,0
39265,0
39266,0
39267,0
39268,0
39269,0
39270,0
39271,0
39272,0
39273,0
39274,0
39275,0
39276,0
39277,0
39278,0
39279,0
39280,0
39281,0
39282,0
39283,0
39284,0
39285,0
39286,0
39287,0
39288,0
39289,0
39290,0
39291,0
39292,0
39293,0
39294,0
39295,0
39296,0
39297,0
39298,0
39299,0
39300,0
39301,0
39302,0
39303,0
39304,0
39305,0
39306,0
39307,0
39308,0
39309,0
39310,0
39311,0
39312,0
39313,0
39314,0
39315,0
39316,0
39317,0
39318,0
39319,0
39320,0
39321,0
39322,0
39323,0
39324,0
39325,0
39326,0
39327,0
39328,0
39329,0
39330,0
39331,0
39332,0
39333,0
39334,0
39335,0
39336,0
39337,0
39338,0
39339,0
39340,0
39341,0
39342,0
39343,0
39344,0
39345,0
39346,0
39347,0
39348,0
39349,0
39350,0
39351,0
39352,0
39353,0
39354,0
39355,0
39356,0
39357,0
39358,0
39359,0
39360,0
39361,0
39362,0
39363,0
39364,0
39365,0
39366,0
39367,0
39368,0
39369,0
39370,0
39371,0
39372,0
39373,0
39374,0
39375,0
39376,0
39377,0
39378,0
39379,0
39380,0
39381,0
39382,0
39383,0
39384,0
39385,0
39386,0
39387,0
39388,0
39389,0
39390,0
39391,0
39392,0
39393,0
39394,0
39395,0
39396,0
39397,0
39398,0
39399,0
39400,0
39401,0
39402,0
39403,0
39404,0
39405,0
39406,0
39407,0
39408,0
39409,0
39410,0
39411,0
39412,0
39413,0
39414,0
39415,0
39416,0
39417,0
39418,0
39419,0
39420,0
39421,0
39422,0
39423,0
39424,0
39425,0
39426,0
39427,0
39428,0
39429,0
39430,0
39431,0
39432,0
39433,0
39434,0
39435,0
39436,0
39437,0
39438,0
39439,0
39440,0
39441,0
39442,0
39443,0
39444,0
39445,0
39446,0
39447,0
39448,0
39449,0
39450,0
39451,0
39452,0
39453,0
39454,0
39455,0
39456,0
39457,0
39458,0
39459,0
39460,0
39461,0
39462,0
39463,0
39464,0
39465,0
39466,0
39467,0
39468,0
39469,0
39470,0
39471,0
39472,0
39473,0
39474,0
39475,0
39476,0
39477,0
39478,0
39479,0
39480,0
39481,0
39482,0
39483,0
39484,0
39485,0
39486,0
39487,0
39488,0
39489,0
39490,0
39491,0
39492,0
39493,0
39494,0
39495,0
39496,0
39497,0
39498,0
39499,0
39500,0
39501,0
39502,0
39503,0
39504,0
39505,0
39506,0
39507,0
39508,0
39509,0
39510,0
39511,0
39512,0
39513,0
39514,0
39515,0
39516,0
39517,0
39518,0
39519,0
39520,0
39521,0
39522,0
39523,0
39524,0
39525,0
39526,0
39527,0
39528,0
39529,0
39530,0
39531,0
39532,0
39533,0
39534,0
39535,0
39536,0
39537,0
39538,0
39539,0
39540,0
39541,0
39542,0
39543,0
39544,0
39545,0
39546,0
39547,0
39548,0
39549,0
39550,0
39551,0
39552,0
39553,0
39554,0
39555,0
39556,0
39557,0
39558,0
39559,0
39560,0
39561,0
39562,0
39563,0
39564,0
39565,0
39566,0
39567,0
39568,0
39569,0
39570,0
39571,0
39572,0
39573,0
39574,0
39575,0
39576,0
39577,0
39578,0
39579,0
39580,0
39581,0
39582,0
39583,0
39584,0
39585,0
39586,0
39587,0
39588,0
39589,0
39590,0
39591,0
39592,0
39593,0
39594,0
39595,0
39596,0
39597,0
39598,0
39599,0
39600,0
39601,0
39602,0
39603,0
39604,0
39605,0
39606,0
39607,0
39608,0
39609,0
39610,0
39611,0
39612,0
39613,0
39614,0
39615,0
39616,0
39617,0
39618,0
39619,0
39620,0
39621,0
39622,0
39623,0
39624,0
39625,0
39626,0
39627,0
39628,0
39629,0
39630,0
39631,0
39632,0
39633,0
39634,0
39635,0
39636,0
39637,0
39638,0
39639,0
39640,0
39641,0
39642,0
39643,0
39644,0
39645,0
39646,0
39647,0
39648,0
39649,0
39650,0
39651,0
39652,0
39653,0
39654,0
39655,0
39656,0
39657,0
39658,0
39659,0
39660,0
39661,0
39662,0
39663,0
39664,0
39665,0
39666,0
39667,0
39668,0
39669,0
39670,0
39671,0
39672,0
39673,0
39674,0
39675,0
39676,0
39677,0
39678,0
39679,0
39680,0
39681,0
39682,0
39683,0
39684,0
39685,0
39686,0
39687,0
39688,0
39689,0
39690,0
39691,0
39692,0
39693,0
39694,0
39695,0
39696,0
39697,0
39698,0
39699,0
39700,0
39701,0
39702,0
39703,0
39704,0
39705,0
39706,0
39707,0
39708,0
39709,0
39710,0
39711,0
39712,0
39713,0
39714,0
39715,0
39716,0
39717,0
39718,0
39719,0
39720,0
39721,0
39722,0
39723,0
39724,0
39725,0
39726,0
39727,0
39728,0
39729,0
39730,0
39731,0
39732,0
39733,0
39734,0
39735,0
39736,0
39737,0
39738,0
39739,0
39740,0
39741,0
39742,0
39743,0
39744,0
39745,0
39746,0
39747,0
39748,0
39749,0
39750,0
39751,0
39752,0
39753,0
39754,0
39755,0
39756,0
39757,0
39758,0
39759,0
39760,0
39761,0
39762,0
39763,0
39764,0
39765,0
39766,0
39767,0
39768,0
39769,0
39770,0
39771,0
39772,0
39773,0
39774,0
39775,0
39776,0
39777,0
39778,0
39779,0
39780,0
39781,0
39782,0
39783,0
39784,0
39785,0
39786,0
39787,0
39788,0
39789,0
39790,0
39791,0
39792,0
39793,0
39794,0
39795,0
39796,0
39797,0
39798,0
39799,0
39800,0
39801,0
39802,0
39803,0
39804,0
39805,0
39806,0
39807,0
39808,0
39809,0
39810,0
39811,0
39812,0
39813,0
39814,0
39815,0
39816,0
39817,0
39818,0
39819,0
39820,0
39821,0
39822,0
39823,0
39824,0
39825,0
39826,0
39827,0
39828,0
39829,0
39830,0
39831,0
39832,0
39833,0
39834,0
39835,0
39836,0
39837,0
39838,0
39839,0
39840,0
39841,0
39842,0
39843,0
39844,0
39845,0
39846,0
39847,0
39848,0
39849,0
39850,0
39851,0
39852,0
39853,0
39854,0
39855,0
39856,0
39857,0
39858,0
39859,0
39860,0
39861,0
39862,0
39863,0
39864,0
39865,0
39866,0
39867,0
39868,0
39869,0
39870,0
39871,0
39872,0
39873,0
39874,0
39875,0
39876,0
39877,0
39878,0
39879,0
39880,0
39881,0
39882,0
39883,0
39884,0
39885,0
39886,0
39887,0
39888,0
39889,0
39890,0
39891,0
39892,0
39893,0
39894,0
39895,0
39896,0
39897,0
39898,0
39899,0
39900,0
39901,0
39902,0
39903,0
39904,0
39905,0
39906,0
39907,0
39908,0
39909,0
39910,0
39911,0
39912,0
39913,0
39914,0
39915,0
39916,0
39917,0
39918,0
39919,0
39920,0
39921,0
39922,0
39923,0
39924,0
39925,0
39926,0
39927,0
39928,0
39929,0
39930,0
39931,0
39932,0
39933,0
39934,0
39935,0
39936,0
39937,0
39938,0
39939,0
39940,0
39941,0
39942,0
39943,0
39944,0
39945,0
39946,0
39947,0
39948,0
39949,0
39950,0
39951,0
39952,0
39953,0
39954,0
39955,0
39956,0
39957,0
39958,0
39959,0
39960,0
39961,0
39962,0
39963,0
39964,0
39965,0
39966,0
39967,0
39968,0
39969,0
39970,0
39971,0
39972,0
39973,0
39974,0
39975,0
39976,0
39977,0
39978,0
39979,0
39980,0
39981,0
39982,0
39983,0
39984,0
39985,0
39986,0
39987,0
39988,0
39989,0
39990,0
39991,0
39992,0
39993,0
39994,0
39995,0
39996,0
39997,0
39998,0
39999,0
40000,0
40001,0
40002,0
40003,0
40004,0
40005,0
40006,0
40007,0
40008,0
40009,0
40010,0
40011,0
40012,0
40013,0
40014,0
40015,0
40016,0
40017,0
40018,0
40019,0
40020,0
40021,0
40022,0
40023,0
40024,0
40025,0
40026,0
40027,0
40028,0
40029,0
40030,0
40031,0
40032,0
40033,0
40034,0
40035,0
40036,0
40037,0
40038,0
40039,0
40040,0
40041,0
40042,0
40043,0
40044,0
40045,0
40046,0
40047,0
40048,0
40049,0
40050,0
40051,0
40052,0
40053,0
40054,0
40055,0
40056,0
40057,0
40058,0
40059,0
40060,0
40061,0
40062,0
40063,0
40064,0
40065,0
40066,0
40067,0
40068,0
40069,0
40070,0
40071,0
40072,0
40073,0
40074,0
40075,0
40076,0
40077,0
40078,0
40079,0
40080,0
40081,0
40082,0
40083,0
40084,0
40085,0
40086,0
40087,0
40088,0
40089,0
40090,0
40091,0
40092,0
40093,0
40094,0
40095,0
40096,0
40097,0
40098,0
40099,0
40100,0
40101,0
40102,0
40103,0
40104,0
40105,0
40106,0
40107,0
40108,0
40109,0
40110,0
40111,0
40112,0
40113,0
40114,0
40115,0
40116,0
40117,0
40118,0
40119,0
40120,0
40121,0
40122,0
40123,0
40124,0
40125,0
40126,0
40127,0
40128,0
40129,0
40130,0
40131,0
40132,0
40133,0
40134,0
40135,0
40136,0
40137,0
40138,0
40139,0
40140,0
40141,0
40142,0
40143,0
40144,0
40145,0
40146,0
40147,0
40148,0
40149,0
40150,0
40151,0
40152,0
40153,0
40154,0
40155,0
40156,0
40157,0
40158,0
40159,0
40160,0
40161,0
40162,0
40163,0
40164,0
40165,0
40166,0
40167,0
40168,0
40169,0
40170,0
40171,0
40172,0
40173,0
40174,0
40175,0
40176,0
40177,0
40178,0
40179,0
40180,0
40181,0
40182,0
40183,0
40184,0
40185,0
40186,0
40187,0
40188,0
40189,0
40190,0
40191,0
40192,0
40193,0
40194,0
40195,0
40196,0
40197,0
40198,0
40199,0
40200,0
40201,0
40202,0
40203,0
40204,0
40205,0
40206,0
40207,0
40208,0
40209,0
40210,0
40211,0
40212,0
40213,0
40214,0
40215,0
40216,0
40217,0
40218,0
40219,0
40220,0
40221,0
40222,0
40223,0
40224,0
40225,0
40226,0
40227,0
40228,0
40229,0
40230,0
40231,0
40232,0
40233,0
40234,0
40235,0
40236,0
40237,0
40238,0
40239,0
40240,0
40241,0
40242,0
40243,0
40244,0
40245,0
40246,0
40247,0
40248,0
40249,0
40250,0
40251,0
40252,0
40253,0
40254,0
40255,0
40256,0
40257,0
40258,0
40259,0
40260,0
40261,0
40262,0
40263,0
40264,0
40265,0
40266,0
40267,0
40268,0
40269,0
40270,0
40271,0
40272,0
40273,0
40274,0
40275,0
40276,0
40277,0
40278,0
40279,0
40280,0
40281,0
40282,0
40283,0
40284,0
40285,0
40286,0
40287,0
40288,0
40289,0
40290,0
40291,0
40292,0
40293,0
40294,0
40295,0
40296,0
40297,0
40298,0
40299,0
40300,0
40301,0
40302,0
40303,0
40304,0
40305,0
40306,0
40307,0
40308,0
40309,0
40310,0
40311,0
40312,0
40313,0
40314,0
40315,0
40316,0
40317,0
40318,0
40319,0
40320,0
40321,0
40322,0
40323,0
40324,0
40325,0
40326,0
40327,0
40328,0
40329,0
40330,0
40331,0
40332,0
40333,0
40334,0
40335,0
40336,0
40337,0
40338,0
40339,0
40340,0
40341,0
40342,0
40343,0
40344,0
40345,0
40346,0
40347,0
40348,0
40349,0
40350,0
40351,0
40352,0
40353,0
40354,0
40355,0
40356,0
40357,0
40358,0
40359,0
40360,0
40361,0
40362,0
40363,0
40364,0
40365,0
40366,0
40367,0
40368,0
40369,0
40370,0
40371,0
40372,0
40373,0
40374,0
40375,0
40376,0
40377,0
40378,0
40379,0
40380,0
40381,0
40382,0
40383,0
40384,0
40385,0
40386,0
40387,0
40388,0
40389,0
40390,0
40391,0
40392,0
40393,0
40394,0
40395,0
40396,0
40397,0
40398,0
40399,0
40400,0
40401,0
40402,0
40403,0
40404,0
40405,0
40406,0
40407,0
40408,0
40409,0
40410,0
40411,0
40412,0
40413,0
40414,0
40415,0
40416,0
40417,0
40418,0
40419,0
40420,0
40421,0
40422,0
40423,0
40424,0
40425,0
40426,0
40427,0
40428,0
40429,0
40430,0
40431,0
40432,0
40433,0
40434,0
40435,0
40436,0
40437,0
40438,0
40439,0
40440,0
40441,0
40442,0
40443,0
40444,0
40445,0
40446,0
40447,0
40448,0
40449,0
40450,0
40451,0
40452,0
40453,0
40454,0
40455,0
40456,0
40457,0
40458,0
40459,0
40460,0
40461,0
40462,0
40463,0
40464,0
40465,0
40466,0
40467,0
40468,0
40469,0
40470,0
40471,0
40472,0
40473,0
40474,0
40475,0
40476,0
40477,0
40478,0
40479,0
40480,0
40481,0
40482,0
40483,0
40484,0
40485,0
40486,0
40487,0
40488,0
40489,0
40490,0
40491,0
40492,0
40493,0
40494,0
40495,0
40496,0
40497,0
40498,0
40499,0
40500,0
40501,0
40502,0
40503,0
40504,0
40505,0
40506,0
40507,0
40508,0
40509,0
40510,0
40511,0
40512,0
40513,0
40514,0
40515,0
40516,0
40517,0
40518,0
40519,0
40520,0
40521,0
40522,0
40523,0
40524,0
40525,0
40526,0
40527,0
40528,0
40529,0
40530,0
40531,0
40532,0
40533,0
40534,0
40535,0
40536,0
40537,0
40538,0
40539,0
40540,0
40541,0
40542,0
40543,0
40544,0
40545,0
40546,0
40547,0
40548,0
40549,0
40550,0
40551,0
40552,0
40553,0
40554,0
40555,0
40556,0
40557,0
40558,0
40559,0
40560,0
40561,0
40562,0
40563,0
40564,0
40565,0
40566,0
40567,0
40568,0
40569,0
40570,0
40571,0
40572,0
40573,0
40574,0
40575,0
40576,0
40577,0
40578,0
40579,0
40580,0
40581,0
40582,0
40583,0
40584,0
40585,0
40586,0
40587,0
40588,0
40589,0
40590,0
40591,0
40592,0
40593,0
40594,0
40595,0
40596,0
40597,0
40598,0
40599,0
40600,0
40601,0
40602,0
40603,0
40604,0
40605,0
40606,0
40607,0
40608,0
40609,0
40610,0
40611,0
40612,0
40613,0
40614,0
40615,0
40616,0
40617,0
40618,0
40619,0
40620,0
40621,0
40622,0
40623,0
40624,0
40625,0
40626,0
40627,0
40628,0
40629,0
40630,0
40631,0
40632,0
40633,0
40634,0
40635,0
40636,0
40637,0
40638,0
40639,0
40640,0
40641,0
40642,0
40643,0
40644,0
40645,0
40646,0
40647,0
40648,0
40649,0
40650,0
40651,0
40652,0
40653,0
40654,0
40655,0
40656,0
40657,0
40658,0
40659,0
40660,0
40661,0
40662,0
40663,0
40664,0
40665,0
40666,0
40667,0
40668,0
40669,0
40670,0
40671,0
40672,0
40673,0
40674,0
40675,0
40676,0
40677,0
40678,0
40679,0
40680,0
40681,0
40682,0
40683,0
40684,0
40685,0
40686,0
40687,0
40688,0
40689,0
40690,0
40691,0
40692,0
40693,0
40694,0
40695,0
40696,0
40697,0
40698,0
40699,0
40700,0
40701,0
40702,0
40703,0
40704,0
40705,0
40706,0
40707,0
40708,0
40709,0
40710,0
40711,0
40712,0
40713,0
40714,0
40715,0
40716,0
40717,0
40718,0
40719,0
40720,0
40721,0
40722,0
40723,0
40724,0
40725,0
40726,0
40727,0
40728,0
40729,0
40730,0
40731,0
40732,0
40733,0
40734,0
40735,0
40736,0
40737,0
40738,0
40739,0
40740,0
40741,0
40742,0
40743,0
40744,0
40745,0
40746,0
40747,0
40748,0
40749,0
40750,0
40751,0
40752,0
40753,0
40754,0
40755,0
40756,0
40757,0
40758,0
40759,0
40760,0
40761,0
40762,0
40763,0
40764,0
40765,0
40766,0
40767,0
40768,0
40769,0
40770,0
40771,0
40772,0
40773,0
40774,0
40775,0
40776,0
40777,0
40778,0
40779,0
40780,0
40781,0
40782,0
40783,0
40784,0
40785,0
40786,0
40787,0
40788,0
40789,0
40790,0
40791,0
40792,0
40793,0
40794,0
40795,0
40796,0
40797,0
40798,0
40799,0
40800,0
40801,0
40802,0
40803,0
40804,0
40805,0
40806,0
40807,0
40808,0
40809,0
40810,0
40811,0
40812,0
40813,0
40814,0
40815,0
40816,0
40817,0
40818,0
40819,0
40820,0
40821,0
40822,0
40823,0
40824,0
40825,0
40826,0
40827,0
40828,0
40829,0
40830,0
40831,0
40832,0
40833,0
40834,0
40835,0
40836,0
40837,0
40838,0
40839,0
40840,0
40841,0
40842,0
40843,0
40844,0
40845,0
40846,0
40847,0
40848,0
40849,0
40850,0
40851,0
40852,0
40853,0
40854,0
40855,0
40856,0
40857,0
40858,0
40859,0
40860,0
40861,0
40862,0
40863,0
40864,0
40865,0
40866,0
40867,0
40868,0
40869,0
40870,0
40871,0
40872,0
40873,0
40874,0
40875,0
40876,0
40877,0
40878,0
40879,0
40880,0
40881,0
40882,0
40883,0
40884,0
40885,0
40886,0
40887,0
40888,0
40889,0
40890,0
40891,0
40892,0
40893,0
40894,0
40895,0
40896,0
40897,0
40898,0
40899,0
40900,0
40901,0
40902,0
40903,0
40904,0
40905,0
40906,0
40907,0
40908,0
40909,0
40910,0
40911,0
40912,0
40913,0
40914,0
40915,0
40916,0
40917,0
40918,0
40919,0
40920,0
40921,0
40922,0
40923,0
40924,0
40925,0
40926,0
40927,0
40928,0
40929,0
40930,0
40931,0
40932,0
40933,0
40934,0
40935,0
40936,0
40937,0
40938,0
40939,0
40940,0
40941,0
40942,0
40943,0
40944,0
40945,0
40946,0
40947,0
40948,0
40949,0
40950,0
40951,0
40952,0
40953,0
40954,0
40955,0
40956,0
40957,0
40958,0
40959,0
40960,0
40961,0
40962,0
40963,0
40964,0
40965,0
40966,0
40967,0
40968,0
40969,0
40970,0
40971,0
40972,0
40973,0
40974,0
40975,0
40976,0
40977,0
40978,0
40979,0
40980,0
40981,0
40982,0
40983,0
40984,0
40985,0
40986,0
40987,0
40988,0
40989,0
40990,0
40991,0
40992,0
40993,0
40994,0
40995,0
40996,0
40997,0
40998,0
40999,0
41000,0
41001,0
41002,0
41003,0
41004,0
41005,0
41006,0
41007,0
41008,0
41009,0
41010,0
41011,0
41012,0
41013,0
41014,0
41015,0
41016,0
41017,0
41018,0
41019,0
41020,0
41021,0
41022,0
41023,0
41024,0
41025,0
41026,0
41027,0
41028,0
41029,0
41030,0
41031,0
41032,0
41033,0
41034,0
41035,0
41036,0
41037,0
41038,0
41039,0
41040,0
41041,0
41042,0
41043,0
41044,0
41045,0
41046,0
41047,0
41048,0
41049,0
41050,0
41051,0
41052,0
41053,0
41054,0
41055,0
41056,0
41057,0
41058,0
41059,0
41060,0
41061,0
41062,0
41063,0
41064,0
41065,0
41066,0
41067,0
41068,0
41069,0
41070,0
41071,0
41072,0
41073,0
41074,0
41075,0
41076,0
41077,0
41078,0
41079,0
41080,0
41081,0
41082,0
41083,0
41084,0
41085,0
41086,0
41087,0
41088,0
41089,0
41090,0
41091,0
41092,0
41093,0
41094,0
41095,0
41096,0
41097,0
41098,0
41099,0
41100,0
41101,0
41102,0
41103,0
41104,0
41105,0
41106,0
41107,0
41108,0
41109,0
41110,0
41111,0
41112,0
41113,0
41114,0
41115,0
41116,0
41117,0
41118,0
41119,0
41120,0
41121,0
41122,0
41123,0
41124,0
41125,0
41126,0
41127,0
41128,0
41129,0
41130,0
41131,0
41132,0
41133,0
41134,0
41135,0
41136,0
41137,0
41138,0
41139,0
41140,0
41141,0
41142,0
41143,0
41144,0
41145,0
41146,0
41147,0
41148,0
41149,0
41150,0
41151,0
41152,0
41153,0
41154,0
41155,0
41156,0
41157,0
41158,0
41159,0
41160,0
41161,0
41162,0
41163,0
41164,0
41165,0
41166,0
41167,0
41168,0
41169,0
41170,0
41171,0
41172,0
41173,0
41174,0
41175,0
41176,0
41177,0
41178,0
41179,0
41180,0
41181,0
41182,0
41183,0
41184,0
41185,0
41186,0
41187,0
41188,0
41189,0
41190,0
41191,0
41192,0
41193,0
41194,0
41195,0
41196,0
41197,0
41198,0
41199,0
41200,0
41201,0
41202,0
41203,0
41204,0
41205,0
41206,0
41207,0
41208,0
41209,0
41210,0
41211,0
41212,0
41213,0
41214,0
41215,0
41216,0
41217,0
41218,0
41219,0
41220,0
41221,0
41222,0
41223,0
41224,0
41225,0
41226,0
41227,0
41228,0
41229,0
41230,0
41231,0
41232,0
41233,0
41234,0
41235,0
41236,0
41237,0
41238,0
41239,0
41240,0
41241,0
41242,0
41243,0
41244,0
41245,0
41246,0
41247,0
41248,0
41249,0
41250,0
41251,0
41252,0
41253,0
41254,0
41255,0
41256,0
41257,0
41258,0
41259,0
41260,0
41261,0
41262,0
41263,0
41264,0
41265,0
41266,0
41267,0
41268,0
41269,0
41270,0
41271,0
41272,0
41273,0
41274,0
41275,0
41276,0
41277,0
41278,0
41279,0
41280,0
41281,0
41282,0
41283,0
41284,0
41285,0
41286,0
41287,0
41288,0
41289,0
41290,0
41291,0
41292,0
41293,0
41294,0
41295,0
41296,0
41297,0
41298,0
41299,0
41300,0
41301,0
41302,0
41303,0
41304,0
41305,0
41306,0
41307,0
41308,0
41309,0
41310,0
41311,0
41312,0
41313,0
41314,0
41315,0
41316,0
41317,0
41318,0
41319,0
41320,0
41321,0
41322,0
41323,0
41324,0
41325,0
41326,0
41327,0
41328,0
41329,0
41330,0
41331,0
41332,0
41333,0
41334,0
41335,0
41336,0
41337,0
41338,0
41339,0
41340,0
41341,0
41342,0
41343,0
41344,0
41345,0
41346,0
41347,0
41348,0
41349,0
41350,0
41351,0
41352,0
41353,0
41354,0
41355,0
41356,0
41357,0
41358,0
41359,0
41360,0
41361,0
41362,0
41363,0
41364,0
41365,0
41366,0
41367,0
41368,0
41369,0
41370,0
41371,0
41372,0
41373,0
41374,0
41375,0
41376,0
41377,0
41378,0
41379,0
41380,0
41381,0
41382,0
41383,0
41384,0
41385,0
41386,0
41387,0
41388,0
41389,0
41390,0
41391,0
41392,0
41393,0
41394,0
41395,0
41396,0
41397,0
41398,0
41399,0
41400,0
41401,0
41402,0
41403,0
41404,0
41405,0
41406,0
41407,0
41408,0
41409,0
41410,0
41411,0
41412,0
41413,0
41414,0
41415,0
41416,0
41417,0
41418,0
41419,0
41420,0
41421,0
41422,0
41423,0
41424,0
41425,0
41426,0
41427,0
41428,0
41429,0
41430,0
41431,0
41432,0
41433,0
41434,0
41435,0
41436,0
41437,0
41438,0
41439,0
41440,0
41441,0
41442,0
41443,0
41444,0
41445,0
41446,0
41447,0
41448,0
41449,0
41450,0
41451,0
41452,0
41453,0
41454,0
41455,0
41456,0
41457,0
41458,0
41459,0
41460,0
41461,0
41462,0
41463,0
41464,0
41465,0
41466,0
41467,0
41468,0
41469,0
41470,0
41471,0
41472,0
41473,0
41474,0
41475,0
41476,0
41477,0
41478,0
41479,0
41480,0
41481,0
41482,0
41483,0
41484,0
41485,0
41486,0
41487,0
41488,0
41489,0
41490,0
41491,0
41492,0
41493,0
41494,0
41495,0
41496,0
41497,0
41498,0
41499,0
41500,0
41501,0
41502,0
41503,0
41504,0
41505,0
41506,0
41507,0
41508,0
41509,0
41510,0
41511,0
41512,0
41513,0
41514,0
41515,0
41516,0
41517,0
41518,0
41519,0
41520,0
41521,0
41522,0
41523,0
41524,0
41525,0
41526,0
41527,0
41528,0
41529,0
41530,0
41531,0
41532,0
41533,0
41534,0
41535,0
41536,0
41537,0
41538,0
41539,0
41540,0
41541,0
41542,0
41543,0
41544,0
41545,0
41546,0
41547,0
41548,0
41549,0
41550,0
41551,0
41552,0
41553,0
41554,0
41555,0
41556,0
41557,0
41558,0
41559,0
41560,0
41561,0
41562,0
41563,0
41564,0
41565,0
41566,0
41567,0
41568,0
41569,0
41570,0
41571,0
41572,0
41573,0
41574,0
41575,0
41576,0
41577,0
41578,0
41579,0
41580,0
41581,0
41582,0
41583,0
41584,0
41585,0
41586,0
41587,0
41588,0
41589,0
41590,0
41591,0
41592,0
41593,0
41594,0
41595,0
41596,0
41597,0
41598,0
41599,0
41600,0
41601,0
41602,0
41603,0
41604,0
41605,0
41606,0
41607,0
41608,0
41609,0
41610,0
41611,0
41612,0
41613,0
41614,0
41615,0
41616,0
41617,0
41618,0
41619,0
41620,0
41621,0
41622,0
41623,0
41624,0
41625,0
41626,0
41627,0
41628,0
41629,0
41630,0
41631,0
41632,0
41633,0
41634,0
41635,0
41636,0
41637,0
41638,0
41639,0
41640,0
41641,0
41642,0
41643,0
41644,0
41645,0
41646,0
41647,0
41648,0
41649,0
41650,0
41651,0
41652,0
41653,0
41654,0
41655,0
41656,0
41657,0
41658,0
41659,0
41660,0
41661,0
41662,0
41663,0
41664,0
41665,0
41666,0
41667,0
41668,0
41669,0
41670,0
41671,0
41672,0
41673,0
41674,0
41675,0
41676,0
41677,0
41678,0
41679,0
41680,0
41681,0
41682,0
41683,0
41684,0
41685,0
41686,0
41687,0
41688,0
41689,0
41690,0
41691,0
41692,0
41693,0
41694,0
41695,0
41696,0
41697,0
41698,0
41699,0
41700,0
41701,0
41702,0
41703,0
41704,0
41705,0
41706,0
41707,0
41708,0
41709,0
41710,0
41711,0
41712,0
41713,0
41714,0
41715,0
41716,0
41717,0
41718,0
41719,0
41720,0
41721,0
41722,0
41723,0
41724,0
41725,0
41726,0
41727,0
41728,0
41729,0
41730,0
41731,0
41732,0
41733,0
41734,0
41735,0
41736,0
41737,0
41738,0
41739,0
41740,0
41741,0
41742,0
41743,0
41744,0
41745,0
41746,0
41747,0
41748,0
41749,0
41750,0
41751,0
41752,0
41753,0
41754,0
41755,0
41756,0
41757,0
41758,0
41759,0
41760,0
41761,0
41762,0
41763,0
41764,0
41765,0
41766,0
41767,0
41768,0
41769,0
41770,0
41771,0
41772,0
41773,0
41774,0
41775,0
41776,0
41777,0
41778,0
41779,0
41780,0
41781,0
41782,0
41783,0
41784,0
41785,0
41786,0
41787,0
41788,0
41789,0
41790,0
41791,0
41792,0
41793,0
41794,0
41795,0
41796,0
41797,0
41798,0
41799,0
41800,0
41801,0
41802,0
41803,0
41804,0
41805,0
41806,0
41807,0
41808,0
41809,0
41810,0
41811,0
41812,0
41813,0
41814,0
41815,0
41816,0
41817,0
41818,0
41819,0
41820,0
41821,0
41822,0
41823,0
41824,0
41825,0
41826,0
41827,0
41828,0
41829,0
41830,0
41831,0
41832,0
41833,0
41834,0
41835,0
41836,0
41837,0
41838,0
41839,0
41840,0
41841,0
41842,0
41843,0
41844,0
41845,0
41846,0
41847,0
41848,0
41849,0
41850,0
41851,0
41852,0
41853,0
41854,0
41855,0
41856,0
41857,0
41858,0
41859,0
41860,0
41861,0
41862,0
41863,0
41864,0
41865,0
41866,0
41867,0
41868,0
41869,0
41870,0
41871,0
41872,0
41873,0
41874,0
41875,0
41876,0
41877,0
41878,0
41879,0
41880,0
41881,0
41882,0
41883,0
41884,0
41885,0
41886,0
41887,0
41888,0
41889,0
41890,0
41891,0
41892,0
41893,0
41894,0
41895,0
41896,0
41897,0
41898,0
41899,0
41900,0
41901,0
41902,0
41903,0
41904,0
41905,0
41906,0
41907,0
41908,0
41909,0
41910,0
41911,0
41912,0
41913,0
41914,0
41915,0
41916,0
41917,0
41918,0
41919,0
41920,0
41921,0
41922,0
41923,0
41924,0
41925,0
41926,0
41927,0
41928,0
41929,0
41930,0
41931,0
41932,0
41933,0
41934,0
41935,0
41936,0
41937,0
41938,0
41939,0
41940,0
41941,0
41942,0
41943,0
41944,0
41945,0
41946,0
41947,0
41948,0
41949,0
41950,0
41951,0
41952,0
41953,0
41954,0
41955,0
41956,0
41957,0
41958,0
41959,0
41960,0
41961,0
41962,0
41963,0
41964,0
41965,0
41966,0
41967,0
41968,0
41969,0
41970,0
41971,0
41972,0
41973,0
41974,0
41975,0
41976,0
41977,0
41978,0
41979,0
41980,0
41981,0
41982,0
41983,0
41984,0
41985,0
41986,0
41987,0
41988,0
41989,0
41990,0
41991,0
41992,0
41993,0
41994,0
41995,0
41996,0
41997,0
41998,0
41999,0
42000,0
42001,0
42002,0
42003,0
42004,0
42005,0
42006,0
42007,0
42008,0
42009,0
42010,0
42011,0
42012,0
42013,0
42014,0
42015,0
42016,0
42017,0
42018,0
42019,0
42020,0
42021,0
42022,0
42023,0
42024,0
42025,0
42026,0
42027,0
42028,0
42029,0
42030,0
42031,0
42032,0
42033,0
42034,0
42035,0
42036,0
42037,0
42038,0
42039,0
42040,0
42041,0
42042,0
42043,0
42044,0
42045,0
42046,0
42047,0
42048,0
42049,0
42050,0
42051,0
42052,0
42053,0
42054,0
42055,0
42056,0
42057,0
42058,0
42059,0
42060,0
42061,0
42062,0
42063,0
42064,0
42065,0
42066,0
42067,0
42068,0
42069,0
42070,0
42071,0
42072,0
42073,0
42074,0
42075,0
42076,0
42077,0
42078,0
42079,0
42080,0
42081,0
42082,0
42083,0
42084,0
42085,0
42086,0
42087,0
42088,0
42089,0
42090,0
42091,0
42092,0
42093,0
42094,0
42095,0
42096,0
42097,0
42098,0
42099,0
42100,0
42101,0
42102,0
42103,0
42104,0
42105,0
42106,0
42107,0
42108,0
42109,0
42110,0
42111,0
42112,0
42113,0
42114,0
42115,0
42116,0
42117,0
42118,0
42119,0
42120,0
42121,0
42122,0
42123,0
42124,0
42125,0
42126,0
42127,0
42128,0
42129,0
42130,0
42131,0
42132,0
42133,0
42134,0
42135,0
42136,0
42137,0
42138,0
42139,0
42140,0
42141,0
42142,0
42143,0
42144,0
42145,0
42146,0
42147,0
42148,0
42149,0
42150,0
42151,0
42152,0
42153,0
42154,0
42155,0
42156,0
42157,0
42158,0
42159,0
42160,0
42161,0
42162,0
42163,0
42164,0
42165,0
42166,0
42167,0
42168,0
42169,0
42170,0
42171,0
42172,0
42173,0
42174,0
42175,0
42176,0
42177,0
42178,0
42179,0
42180,0
42181,0
42182,0
42183,0
42184,0
42185,0
42186,0
42187,0
42188,0
42189,0
42190,0
42191,0
42192,0
42193,0
42194,0
42195,0
42196,0
42197,0
42198,0
42199,0
42200,0
42201,0
42202,0
42203,0
42204,0
42205,0
42206,0
42207,0
42208,0
42209,0
42210,0
42211,0
42212,0
42213,0
42214,0
42215,0
42216,0
42217,0
42218,0
42219,0
42220,0
42221,0
42222,0
42223,0
42224,0
42225,0
42226,0
42227,0
42228,0
42229,0
42230,0
42231,0
42232,0
42233,0
42234,0
42235,0
42236,0
42237,0
42238,0
42239,0
42240,0
42241,0
42242,0
42243,0
42244,0
42245,0
42246,0
42247,0
42248,0
42249,0
42250,0
42251,0
42252,0
42253,0
42254,0
42255,0
42256,0
42257,0
42258,0
42259,0
42260,0
42261,0
42262,0
42263,0
42264,0
42265,0
42266,0
42267,0
42268,0
42269,0
42270,0
42271,0
42272,0
42273,0
42274,0
42275,0
42276,0
42277,0
42278,0
42279,0
42280,0
42281,0
42282,0
42283,0
42284,0
42285,0
42286,0
42287,0
42288,0
42289,0
42290,0
42291,0
42292,0
42293,0
42294,0
42295,0
42296,0
42297,0
42298,0
42299,0
42300,0
42301,0
42302,0
42303,0
42304,0
42305,0
42306,0
42307,0
42308,0
42309,0
42310,0
42311,0
42312,0
42313,0
42314,0
42315,0
42316,0
42317,0
42318,0
42319,0
42320,0
42321,0
42322,0
42323,0
42324,0
42325,0
42326,0
42327,0
42328,0
42329,0
42330,0
42331,0
42332,0
42333,0
42334,0
42335,0
42336,0
42337,0
42338,0
42339,0
42340,0
42341,0
42342,0
42343,0
42344,0
42345,0
42346,0
42347,0
42348,0
42349,0
42350,0
42351,0
42352,0
42353,0
42354,0
42355,0
42356,0
42357,0
42358,0
42359,0
42360,0
42361,0
42362,0
42363,0
42364,0
42365,0
42366,0
42367,0
42368,0
42369,0
42370,0
42371,0
42372,0
42373,0
42374,0
42375,0
42376,0
42377,0
42378,0
42379,0
42380,0
42381,0
42382,0
42383,0
42384,0
42385,0
42386,0
42387,0
42388,0
42389,0
42390,0
42391,0
42392,0
42393,0
42394,0
42395,0
42396,0
42397,0
42398,0
42399,0
42400,0
42401,0
42402,0
42403,0
42404,0
42405,0
42406,0
42407,0
42408,0
42409,0
42410,0
42411,0
42412,0
42413,0
42414,0
42415,0
42416,0
42417,0
42418,0
42419,0
42420,0
42421,0
42422,0
42423,0
42424,0
42425,0
42426,0
42427,0
42428,0
42429,0
42430,0
42431,0
42432,0
42433,0
42434,0
42435,0
42436,0
42437,0
42438,0
42439,0
42440,0
42441,0
42442,0
42443,0
42444,0
42445,0
42446,0
42447,0
42448,0
42449,0
42450,0
42451,0
42452,0
42453,0
42454,0
42455,0
42456,0
42457,0
42458,0
42459,0
42460,0
42461,0
42462,0
42463,0
42464,0
42465,0
42466,0
42467,0
42468,0
42469,0
42470,0
42471,0
42472,0
42473,0
42474,0
42475,0
42476,0
42477,0
42478,0
42479,0
42480,0
42481,0
42482,0
42483,0
42484,0
42485,0
42486,0
42487,0
42488,0
42489,0
42490,0
42491,0
42492,0
42493,0
42494,0
42495,0
42496,0
42497,0
42498,0
42499,0
42500,0
42501,0
42502,0
42503,0
42504,0
42505,0
42506,0
42507,0
42508,0
42509,0
42510,0
42511,0
42512,0
42513,0
42514,0
42515,0
42516,0
42517,0
42518,0
42519,0
42520,0
42521,0
42522,0
42523,0
42524,0
42525,0
42526,0
42527,0
42528,0
42529,0
42530,0
42531,0
42532,0
42533,0
42534,0
42535,0
42536,0
42537,0
42538,0
42539,0
42540,0
42541,0
42542,0
42543,0
42544,0
42545,0
42546,0
42547,0
42548,0
42549,0
42550,0
42551,0
42552,0
42553,0
42554,0
42555,0
42556,0
42557,0
42558,0
42559,0
42560,0
42561,0
42562,0
42563,0
42564,0
42565,0
42566,0
42567,0
42568,0
42569,0
42570,0
42571,0
42572,0
42573,0
42574,0
42575,0
42576,0
42577,0
42578,0
42579,0
42580,0
42581,0
42582,0
42583,0
42584,0
42585,0
42586,0
42587,0
42588,0
42589,0
42590,0
42591,0
42592,0
42593,0
42594,0
42595,0
42596,0
42597,0
42598,0
42599,0
42600,0
42601,0
42602,0
42603,0
42604,0
42605,0
42606,0
42607,0
42608,0
42609,0
42610,0
42611,0
42612,0
42613,0
42614,0
42615,0
42616,0
42617,0
42618,0
42619,0
42620,0
42621,0
42622,0
42623,0
42624,0
42625,0
42626,0
42627,0
42628,0
42629,0
42630,0
42631,0
42632,0
42633,0
42634,0
42635,0
42636,0
42637,0
42638,0
42639,0
42640,0
42641,0
42642,0
42643,0
42644,0
42645,0
42646,0
42647,0
42648,0
42649,0
42650,0
42651,0
42652,0
42653,0
42654,0
42655,0
42656,0
42657,0
42658,0
42659,0
42660,0
42661,0
42662,0
42663,0
42664,0
42665,0
42666,0
42667,0
42668,0
42669,0
42670,0
42671,0
42672,0
42673,0
42674,0
42675,0
42676,0
42677,0
42678,0
42679,0
42680,0
42681,0
42682,0
42683,0
42684,0
42685,0
42686,0
42687,0
42688,0
42689,0
42690,0
42691,0
42692,0
42693,0
42694,0
42695,0
42696,0
42697,0
42698,0
42699,0
42700,0
42701,0
42702,0
42703,0
42704,0
42705,0
42706,0
42707,0
42708,0
42709,0
42710,0
42711,0
42712,0
42713,0
42714,0
42715,0
42716,0
42717,0
42718,0
42719,0
42720,0
42721,0
42722,0
42723,0
42724,0
42725,0
42726,0
42727,0
42728,0
42729,0
42730,0
42731,0
42732,0
42733,0
42734,0
42735,0
42736,0
42737,0
42738,0
42739,0
42740,0
42741,0
42742,0
42743,0
42744,0
42745,0
42746,0
42747,0
42748,0
42749,0
42750,0
42751,0
42752,0
42753,0
42754,0
42755,0
42756,0
42757,0
42758,0
42759,0
42760,0
42761,0
42762,0
42763,0
42764,0
42765,0
42766,0
42767,0
42768,0
42769,0
42770,0
42771,0
42772,0
42773,0
42774,0
42775,0
42776,0
42777,0
42778,0
42779,0
42780,0
42781,0
42782,0
42783,0
42784,0
42785,0
42786,0
42787,0
42788,0
42789,0
42790,0
42791,0
42792,0
42793,0
42794,0
42795,0
42796,0
42797,0
42798,0
42799,0
42800,0
42801,0
42802,0
42803,0
42804,0
42805,0
42806,0
42807,0
42808,0
42809,0
42810,0
42811,0
42812,0
42813,0
42814,0
42815,0
42816,0
42817,0
42818,0
42819,0
42820,0
42821,0
42822,0
42823,0
42824,0
42825,0
42826,0
42827,0
42828,0
42829,0
42830,0
42831,0
42832,0
42833,0
42834,0
42835,0
42836,0
42837,0
42838,0
42839,0
42840,0
42841,0
42842,0
42843,0
42844,0
42845,0
42846,0
42847,0
42848,0
42849,0
42850,0
42851,0
42852,0
42853,0
42854,0
42855,0
42856,0
42857,0
42858,0
42859,0
42860,0
42861,0
42862,0
42863,0
42864,0
42865,0
42866,0
42867,0
42868,0
42869,0
42870,0
42871,0
42872,0
42873,0
42874,0
42875,0
42876,0
42877,0
42878,0
42879,0
42880,0
42881,0
42882,0
42883,0
42884,0
42885,0
42886,0
42887,0
42888,0
42889,0
42890,0
42891,0
42892,0
42893,0
42894,0
42895,0
42896,0
42897,0
42898,0
42899,0
42900,0
42901,0
42902,0
42903,0
42904,0
42905,0
42906,0
42907,0
42908,0
42909,0
42910,0
42911,0
42912,0
42913,0
42914,0
42915,0
42916,0
42917,0
42918,0
42919,0
42920,0
42921,0
42922,0
42923,0
42924,0
42925,0
42926,0
42927,0
42928,0
42929,0
42930,0
42931,0
42932,0
42933,0
42934,0
42935,0
42936,0
42937,0
42938,0
42939,0
42940,0
42941,0
42942,0
42943,0
42944,0
42945,0
42946,0
42947,0
42948,0
42949,0
42950,0
42951,0
42952,0
42953,0
42954,0
42955,0
42956,0
42957,0
42958,0
42959,0
42960,0
42961,0
42962,0
42963,0
42964,0
42965,0
42966,0
42967,0
42968,0
42969,0
42970,0
42971,0
42972,0
42973,0
42974,0
42975,0
42976,0
42977,0
42978,0
42979,0
42980,0
42981,0
42982,0
42983,0
42984,0
42985,0
42986,0
42987,0
42988,0
42989,0
42990,0
42991,0
42992,0
42993,0
42994,0
42995,0
42996,0
42997,0
42998,0
42999,0
43000,0
43001,0
43002,0
43003,0
43004,0
43005,0
43006,0
43007,0
43008,0
43009,0
43010,0
43011,0
43012,0
43013,0
43014,0
43015,0
43016,0
43017,0
43018,0
43019,0
43020,0
43021,0
43022,0
43023,0
43024,0
43025,0
43026,0
43027,0
43028,0
43029,0
43030,0
43031,0
43032,0
43033,0
43034,0
43035,0
43036,0
43037,0
43038,0
43039,0
43040,0
43041,0
43042,0
43043,0
43044,0
43045,0
43046,0
43047,0
43048,0
43049,0
43050,0
43051,0
43052,0
43053,0
43054,0
43055,0
43056,0
43057,0
43058,0
43059,0
43060,0
43061,0
43062,0
43063,0
43064,0
43065,0
43066,0
43067,0
43068,0
43069,0
43070,0
43071,0
43072,0
43073,0
43074,0
43075,0
43076,0
43077,0
43078,0
43079,0
43080,0
43081,0
43082,0
43083,0
43084,0
43085,0
43086,0
43087,0
43088,0
43089,0
43090,0
43091,0
43092,0
43093,0
43094,0
43095,0
43096,0
43097,0
43098,0
43099,0
43100,0
43101,0
43102,0
43103,0
43104,0
43105,0
43106,0
43107,0
43108,0
43109,0
43110,0
43111,0
43112,0
43113,0
43114,0
43115,0
43116,0
43117,0
43118,0
43119,0
43120,0
43121,0
43122,0
43123,0
43124,0
43125,0
43126,0
43127,0
43128,0
43129,0
43130,0
43131,0
43132,0
43133,0
43134,0
43135,0
43136,0
43137,0
43138,0
43139,0
43140,0
43141,0
43142,0
43143,0
43144,0
43145,0
43146,0
43147,0
43148,0
43149,0
43150,0
43151,0
43152,0
43153,0
43154,0
43155,0
43156,0
43157,0
43158,0
43159,0
43160,0
43161,0
43162,0
43163,0
43164,0
43165,0
43166,0
43167,0
43168,0
43169,0
43170,0
43171,0
43172,0
43173,0
43174,0
43175,0
43176,0
43177,0
43178,0
43179,0
43180,0
43181,0
43182,0
43183,0
43184,0
43185,0
43186,0
43187,0
43188,0
43189,0
43190,0
43191,0
43192,0
43193,0
43194,0
43195,0
43196,0
43197,0
43198,0
43199,0
43200,0
43201,0
43202,0
43203,0
43204,0
43205,0
43206,0
43207,0
43208,0
43209,0
43210,0
43211,0
43212,0
43213,0
43214,0
43215,0
43216,0
43217,0
43218,0
43219,0
43220,0
43221,0
43222,0
43223,0
43224,0
43225,0
43226,0
43227,0
43228,0
43229,0
43230,0
43231,0
43232,0
43233,0
43234,0
43235,0
43236,0
43237,0
43238,0
43239,0
43240,0
43241,0
43242,0
43243,0
43244,0
43245,0
43246,0
43247,0
43248,0
43249,0
43250,0
43251,0
43252,0
43253,0
43254,0
43255,0
43256,0
43257,0
43258,0
43259,0
43260,0
43261,0
43262,0
43263,0
43264,0
43265,0
43266,0
43267,0
43268,0
43269,0
43270,0
43271,0
43272,0
43273,0
43274,0
43275,0
43276,0
43277,0
43278,0
43279,0
43280,0
43281,0
43282,0
43283,0
43284,0
43285,0
43286,0
43287,0
43288,0
43289,0
43290,0
43291,0
43292,0
43293,0
43294,0
43295,0
43296,0
43297,0
43298,0
43299,0
43300,0
43301,0
43302,0
43303,0
43304,0
43305,0
43306,0
43307,0
43308,0
43309,0
43310,0
43311,0
43312,0
43313,0
43314,0
43315,0
43316,0
43317,0
43318,0
43319,0
43320,0
43321,0
43322,0
43323,0
43324,0
43325,0
43326,0
43327,0
43328,0
43329,0
43330,0
43331,0
43332,0
43333,0
43334,0
43335,0
43336,0
43337,0
43338,0
43339,0
43340,0
43341,0
43342,0
43343,0
43344,0
43345,0
43346,0
43347,0
43348,0
43349,0
43350,0
43351,0
43352,0
43353,0
43354,0
43355,0
43356,0
43357,0
43358,0
43359,0
43360,0
43361,0
43362,0
43363,0
43364,0
43365,0
43366,0
43367,0
43368,0
43369,0
43370,0
43371,0
43372,0
43373,0
43374,0
43375,0
43376,0
43377,0
43378,0
43379,0
43380,0
43381,0
43382,0
43383,0
43384,0
43385,0
43386,0
43387,0
43388,0
43389,0
43390,0
43391,0
43392,0
43393,0
43394,0
43395,0
43396,0
43397,0
43398,0
43399,0
43400,0
43401,0
43402,0
43403,0
43404,0
43405,0
43406,0
43407,0
43408,0
43409,0
43410,0
43411,0
43412,0
43413,0
43414,0
43415,0
43416,0
43417,0
43418,0
43419,0
43420,0
43421,0
43422,0
43423,0
43424,0
43425,0
43426,0
43427,0
43428,0
43429,0
43430,0
43431,0
43432,0
43433,0
43434,0
43435,0
43436,0
43437,0
43438,0
43439,0
43440,0
43441,0
43442,0
43443,0
43444,0
43445,0
43446,0
43447,0
43448,0
43449,0
43450,0
43451,0
43452,0
43453,0
43454,0
43455,0
43456,0
43457,0
43458,0
43459,0
43460,0
43461,0
43462,0
43463,0
43464,0
43465,0
43466,0
43467,0
43468,0
43469,0
43470,0
43471,0
43472,0
43473,0
43474,0
43475,0
43476,0
43477,0
43478,0
43479,0
43480,0
43481,0
43482,0
43483,0
43484,0
43485,0
43486,0
43487,0
43488,0
43489,0
43490,0
43491,0
43492,0
43493,0
43494,0
43495,0
43496,0
43497,0
43498,0
43499,0
43500,0
43501,0
43502,0
43503,0
43504,0
43505,0
43506,0
43507,0
43508,0
43509,0
43510,0
43511,0
43512,0
43513,0
43514,0
43515,0
43516,0
43517,0
43518,0
43519,0
43520,0
43521,0
43522,0
43523,0
43524,0
43525,0
43526,0
43527,0
43528,0
43529,0
43530,0
43531,0
43532,0
43533,0
43534,0
43535,0
43536,0
43537,0
43538,0
43539,0
43540,0
43541,0
43542,0
43543,0
43544,0
43545,0
43546,0
43547,0
43548,0
43549,0
43550,0
43551,0
43552,0
43553,0
43554,0
43555,0
43556,0
43557,0
43558,0
43559,0
43560,0
43561,0
43562,0
43563,0
43564,0
43565,0
43566,0
43567,0
43568,0
43569,0
43570,0
43571,0
43572,0
43573,0
43574,0
43575,0
43576,0
43577,0
43578,0
43579,0
43580,0
43581,0
43582,0
43583,0
43584,0
43585,0
43586,0
43587,0
43588,0
43589,0
43590,0
43591,0
43592,0
43593,0
43594,0
43595,0
43596,0
43597,0
43598,0
43599,0
43600,0
43601,0
43602,0
43603,0
43604,0
43605,0
43606,0
43607,0
43608,0
43609,0
43610,0
43611,0
43612,0
43613,0
43614,0
43615,0
43616,0
43617,0
43618,0
43619,0
43620,0
43621,0
43622,0
43623,0
43624,0
43625,0
43626,0
43627,0
43628,0
43629,0
43630,0
43631,0
43632,0
43633,0
43634,0
43635,0
43636,0
43637,0
43638,0
43639,0
43640,0
43641,0
43642,0
43643,0
43644,0
43645,0
43646,0
43647,0
43648,0
43649,0
43650,0
43651,0
43652,0
43653,0
43654,0
43655,0
43656,0
43657,0
43658,0
43659,0
43660,0
43661,0
43662,0
43663,0
43664,0
43665,0
43666,0
43667,0
43668,0
43669,0
43670,0
43671,0
43672,0
43673,0
43674,0
43675,0
43676,0
43677,0
43678,0
43679,0
43680,0
43681,0
43682,0
43683,0
43684,0
43685,0
43686,0
43687,0
43688,0
43689,0
43690,0
43691,0
43692,0
43693,0
43694,0
43695,0
43696,0
43697,0
43698,0
43699,0
43700,0
43701,0
43702,0
43703,0
43704,0
43705,0
43706,0
43707,0
43708,0
43709,0
43710,0
43711,0
43712,0
43713,0
43714,0
43715,0
43716,0
43717,0
43718,0
43719,0
43720,0
43721,0
43722,0
43723,0
43724,0
43725,0
43726,0
43727,0
43728,0
43729,0
43730,0
43731,0
43732,0
43733,0
43734,0
43735,0
43736,0
43737,0
43738,0
43739,0
43740,0
43741,0
43742,0
43743,0
43744,0
43745,0
43746,0
43747,0
43748,0
43749,0
43750,0
43751,0
43752,0
43753,0
43754,0
43755,0
43756,0
43757,0
43758,0
43759,0
43760,0
43761,0
43762,0
43763,0
43764,0
43765,0
43766,0
43767,0
43768,0
43769,0
43770,0
43771,0
43772,0
43773,0
43774,0
43775,0
43776,0
43777,0
43778,0
43779,0
43780,0
43781,0
43782,0
43783,0
43784,0
43785,0
43786,0
43787,0
43788,0
43789,0
43790,0
43791,0
43792,0
43793,0
43794,0
43795,0
43796,0
43797,0
43798,0
43799,0
43800,0
43801,0
43802,0
43803,0
43804,0
43805,0
43806,0
43807,0
43808,0
43809,0
43810,0
43811,0
43812,0
43813,0
43814,0
43815,0
43816,0
43817,0
43818,0
43819,0
43820,0
43821,0
43822,0
43823,0
43824,0
43825,0
43826,0
43827,0
43828,0
43829,0
43830,0
43831,0
43832,0
43833,0
43834,0
43835,0
43836,0
43837,0
43838,0
43839,0
43840,0
43841,0
43842,0
43843,0
43844,0
43845,0
43846,0
43847,0
43848,0
43849,0
43850,0
43851,0
43852,0
43853,0
43854,0
43855,0
43856,0
43857,0
43858,0
43859,0
43860,0
43861,0
43862,0
43863,0
43864,0
43865,0
43866,0
43867,0
43868,0
43869,0
43870,0
43871,0
43872,0
43873,0
43874,0
43875,0
43876,0
43877,0
43878,0
43879,0
43880,0
43881,0
43882,0
43883,0
43884,0
43885,0
43886,0
43887,0
43888,0
43889,0
43890,0
43891,0
43892,0
43893,0
43894,0
43895,0
43896,0
43897,0
43898,0
43899,0
43900,0
43901,0
43902,0
43903,0
43904,0
43905,0
43906,0
43907,0
43908,0
43909,0
43910,0
43911,0
43912,0
43913,0
43914,0
43915,0
43916,0
43917,0
43918,0
43919,0
43920,0
43921,0
43922,0
43923,0
43924,0
43925,0
43926,0
43927,0
43928,0
43929,0
43930,0
43931,0
43932,0
43933,0
43934,0
43935,0
43936,0
43937,0
43938,0
43939,0
43940,0
43941,0
43942,0
43943,0
43944,0
43945,0
43946,0
43947,0
43948,0
43949,0
43950,0
43951,0
43952,0
43953,0
43954,0
43955,0
43956,0
43957,0
43958,0
43959,0
43960,0
43961,0
43962,0
43963,0
43964,0
43965,0
43966,0
43967,0
43968,0
43969,0
43970,0
43971,0
43972,0
43973,0
43974,0
43975,0
43976,0
43977,0
43978,0
43979,0
43980,0
43981,0
43982,0
43983,0
43984,0
43985,0
43986,0
43987,0
43988,0
43989,0
43990,0
43991,0
43992,0
43993,0
43994,0
43995,0
43996,0
43997,0
43998,0
43999,0
44000,0
44001,0
44002,0
44003,0
44004,0
44005,0
44006,0
44007,0
44008,0
44009,0
44010,0
44011,0
44012,0
44013,0
44014,0
44015,0
44016,0
44017,0
44018,0
44019,0
44020,0
44021,0
44022,0
44023,0
44024,0
44025,0
44026,0
44027,0
44028,0
44029,0
44030,0
44031,0
44032,0
44033,0
44034,0
44035,0
44036,0
44037,0
44038,0
44039,0
44040,0
44041,0
44042,0
44043,0
44044,0
44045,0
44046,0
44047,0
44048,0
44049,0
44050,0
44051,0
44052,0
44053,0
44054,0
44055,0
44056,0
44057,0
44058,0
44059,0
44060,0
44061,0
44062,0
44063,0
44064,0
44065,0
44066,0
44067,0
44068,0
44069,0
44070,0
44071,0
44072,0
44073,0
44074,0
44075,0
44076,0
44077,0
44078,0
44079,0
44080,0
44081,0
44082,0
44083,0
44084,0
44085,0
44086,0
44087,0
44088,0
44089,0
44090,0
44091,0
44092,0
44093,0
44094,0
44095,0
44096,0
44097,0
44098,0
44099,0
44100,0
44101,0
44102,0
44103,0
44104,0
44105,0
44106,0
44107,0
44108,0
44109,0
44110,0
44111,0
44112,0
44113,0
44114,0
44115,0
44116,0
44117,0
44118,0
44119,0
44120,0
44121,0
44122,0
44123,0
44124,0
44125,0
44126,0
44127,0
44128,0
44129,0
44130,0
44131,0
44132,0
44133,0
44134,0
44135,0
44136,0
44137,0
44138,0
44139,0
44140,0
44141,0
44142,0
44143,0
44144,0
44145,0
44146,0
44147,0
44148,0
44149,0
44150,0
44151,0
44152,0
44153,0
44154,0
44155,0
44156,0
44157,0
44158,0
44159,0
44160,0
44161,0
44162,0
44163,0
44164,0
44165,0
44166,0
44167,0
44168,0
44169,0
44170,0
44171,0
44172,0
44173,0
44174,0
44175,0
44176,0
44177,0
44178,0
44179,0
44180,0
44181,0
44182,0
44183,0
44184,0
44185,0
44186,0
44187,0
44188,0
44189,0
44190,0
44191,0
44192,0
44193,0
44194,0
44195,0
44196,0
44197,0
44198,0
44199,0
44200,0
44201,0
44202,0
44203,0
44204,0
44205,0
44206,0
44207,0
44208,0
44209,0
44210,0
44211,0
44212,0
44213,0
44214,0
44215,0
44216,0
44217,0
44218,0
44219,0
44220,0
44221,0
44222,0
44223,0
44224,0
44225,0
44226,0
44227,0
44228,0
44229,0
44230,0
44231,0
44232,0
44233,0
44234,0
44235,0
44236,0
44237,0
44238,0
44239,0
44240,0
44241,0
44242,0
44243,0
44244,0
44245,0
44246,0
44247,0
44248,0
44249,0
44250,0
44251,0
44252,0
44253,0
44254,0
44255,0
44256,0
44257,0
44258,0
44259,0
44260,0
44261,0
44262,0
44263,0
44264,0
44265,0
44266,0
44267,0
44268,0
44269,0
44270,0
44271,0
44272,0
44273,0
44274,0
44275,0
44276,0
44277,0
44278,0
44279,0
44280,0
44281,0
44282,0
44283,0
44284,0
44285,0
44286,0
44287,0
44288,0
44289,0
44290,0
44291,0
44292,0
44293,0
44294,0
44295,0
44296,0
44297,0
44298,0
44299,0
44300,0
44301,0
44302,0
44303,0
44304,0
44305,0
44306,0
44307,0
44308,0
44309,0
44310,0
44311,0
44312,0
44313,0
44314,0
44315,0
44316,0
44317,0
44318,0
44319,0
44320,0
44321,0
44322,0
44323,0
44324,0
44325,0
44326,0
44327,0
44328,0
44329,0
44330,0
44331,0
44332,0
44333,0
44334,0
44335,0
44336,0
44337,0
44338,0
44339,0
44340,0
44341,0
44342,0
44343,0
44344,0
44345,0
44346,0
44347,0
44348,0
44349,0
44350,0
44351,0
44352,0
44353,0
44354,0
44355,0
44356,0
44357,0
44358,0
44359,0
44360,0
44361,0
44362,0
44363,0
44364,0
44365,0
44366,0
44367,0
44368,0
44369,0
44370,0
44371,0
44372,0
44373,0
44374,0
44375,0
44376,0
44377,0
44378,0
44379,0
44380,0
44381,0
44382,0
44383,0
44384,0
44385,0
44386,0
44387,0
44388,0
44389,0
44390,0
44391,0
44392,0
44393,0
44394,0
44395,0
44396,0
44397,0
44398,0
44399,0
44400,0
44401,0
44402,0
44403,0
44404,0
44405,0
44406,0
44407,0
44408,0
44409,0
44410,0
44411,0
44412,0
44413,0
44414,0
44415,0
44416,0
44417,0
44418,0
44419,0
44420,0
44421,0
44422,0
44423,0
44424,0
44425,0
44426,0
44427,0
44428,0
44429,0
44430,0
44431,0
44432,0
44433,0
44434,0
44435,0
44436,0
44437,0
44438,0
44439,0
44440,0
44441,0
44442,0
44443,0
44444,0
44445,0
44446,0
44447,0
44448,0
44449,0
44450,0
44451,0
44452,0
44453,0
44454,0
44455,0
44456,0
44457,0
44458,0
44459,0
44460,0
44461,0
44462,0
44463,0
44464,0
44465,0
44466,0
44467,0
44468,0
44469,0
44470,0
44471,0
44472,0
44473,0
44474,0
44475,0
44476,0
44477,0
44478,0
44479,0
44480,0
44481,0
44482,0
44483,0
44484,0
44485,0
44486,0
44487,0
44488,0
44489,0
44490,0
44491,0
44492,0
44493,0
44494,0
44495,0
44496,0
44497,0
44498,0
44499,0
44500,0
44501,0
44502,0
44503,0
44504,0
44505,0
44506,0
44507,0
44508,0
44509,0
44510,0
44511,0
44512,0
44513,0
44514,0
44515,0
44516,0
44517,0
44518,0
44519,0
44520,0
44521,0
44522,0
44523,0
44524,0
44525,0
44526,0
44527,0
44528,0
44529,0
44530,0
44531,0
44532,0
44533,0
44534,0
44535,0
44536,0
44537,0
44538,0
44539,0
44540,0
44541,0
44542,0
44543,0
44544,0
44545,0
44546,0
44547,0
44548,0
44549,0
44550,0
44551,0
44552,0
44553,0
44554,0
44555,0
44556,0
44557,0
44558,0
44559,0
44560,0
44561,0
44562,0
44563,0
44564,0
44565,0
44566,0
44567,0
44568,0
44569,0
44570,0
44571,0
44572,0
44573,0
44574,0
44575,0
44576,0
44577,0
44578,0
44579,0
44580,0
44581,0
44582,0
44583,0
44584,0
44585,0
44586,0
44587,0
44588,0
44589,0
44590,0
44591,0
44592,0
44593,0
44594,0
44595,0
44596,0
44597,0
44598,0
44599,0
44600,0
44601,0
44602,0
44603,0
44604,0
44605,0
44606,0
44607,0
44608,0
44609,0
44610,0
44611,0
44612,0
44613,0
44614,0
44615,0
44616,0
44617,0
44618,0
44619,0
44620,0
44621,0
44622,0
44623,0
44624,0
44625,0
44626,0
44627,0
44628,0
44629,0
44630,0
44631,0
44632,0
44633,0
44634,0
44635,0
44636,0
44637,0
44638,0
44639,0
44640,0
44641,0
44642,0
44643,0
44644,0
44645,0
44646,0
44647,0
44648,0
44649,0
44650,0
44651,0
44652,0
44653,0
44654,0
44655,0
44656,0
44657,0
44658,0
44659,0
44660,0
44661,0
44662,0
44663,0
44664,0
44665,0
44666,0
44667,0
44668,0
44669,0
44670,0
44671,0
44672,0
44673,0
44674,0
44675,0
44676,0
44677,0
44678,0
44679,0
44680,0
44681,0
44682,0
44683,0
44684,0
44685,0
44686,0
44687,0
44688,0
44689,0
44690,0
44691,0
44692,0
44693,0
44694,0
44695,0
44696,0
44697,0
44698,0
44699,0
44700,0
44701,0
44702,0
44703,0
44704,0
44705,0
44706,0
44707,0
44708,0
44709,0
44710,0
44711,0
44712,0
44713,0
44714,0
44715,0
44716,0
44717,0
44718,0
44719,0
44720,0
44721,0
44722,0
44723,0
44724,0
44725,0
44726,0
44727,0
44728,0
44729,0
44730,0
44731,0
44732,0
44733,0
44734,0
44735,0
44736,0
44737,0
44738,0
44739,0
44740,0
44741,0
44742,0
44743,0
44744,0
44745,0
44746,0
44747,0
44748,0
44749,0
44750,0
44751,0
44752,0
44753,0
44754,0
44755,0
44756,0
44757,0
44758,0
44759,0
44760,0
44761,0
44762,0
44763,0
44764,0
44765,0
44766,0
44767,0
44768,0
44769,0
44770,0
44771,0
44772,0
44773,0
44774,0
44775,0
44776,0
44777,0
44778,0
44779,0
44780,0
44781,0
44782,0
44783,0
44784,0
44785,0
44786,0
44787,0
44788,0
44789,0
44790,0
44791,0
44792,0
44793,0
44794,0
44795,0
44796,0
44797,0
44798,0
44799,0
44800,0
44801,0
44802,0
44803,0
44804,0
44805,0
44806,0
44807,0
44808,0
44809,0
44810,0
44811,0
44812,0
44813,0
44814,0
44815,0
44816,0
44817,0
44818,0
44819,0
44820,0
44821,0
44822,0
44823,0
44824,0
44825,0
44826,0
44827,0
44828,0
44829,0
44830,0
44831,0
44832,0
44833,0
44834,0
44835,0
44836,0
44837,0
44838,0
44839,0
44840,0
44841,0
44842,0
44843,0
44844,0
44845,0
44846,0
44847,0
44848,0
44849,0
44850,0
44851,0
44852,0
44853,0
44854,0
44855,0
44856,0
44857,0
44858,0
44859,0
44860,0
44861,0
44862,0
44863,0
44864,0
44865,0
44866,0
44867,0
44868,0
44869,0
44870,0
44871,0
44872,0
44873,0
44874,0
44875,0
44876,0
44877,0
44878,0
44879,0
44880,0
44881,0
44882,0
44883,0
44884,0
44885,0
44886,0
44887,0
44888,0
44889,0
44890,0
44891,0
44892,0
44893,0
44894,0
44895,0
44896,0
44897,0
44898,0
44899,0
44900,0
44901,0
44902,0
44903,0
44904,0
44905,0
44906,0
44907,0
44908,0
44909,0
44910,0
44911,0
44912,0
44913,0
44914,0
44915,0
44916,0
44917,0
44918,0
44919,0
44920,0
44921,0
44922,0
44923,0
44924,0
44925,0
44926,0
44927,0
44928,0
44929,0
44930,0
44931,0
44932,0
44933,0
44934,0
44935,0
44936,0
44937,0
44938,0
44939,0
44940,0
44941,0
44942,0
44943,0
44944,0
44945,0
44946,0
44947,0
44948,0
44949,0
44950,0
44951,0
44952,0
44953,0
44954,0
44955,0
44956,0
44957,0
44958,0
44959,0
44960,0
44961,0
44962,0
44963,0
44964,0
44965,0
44966,0
44967,0
44968,0
44969,0
44970,0
44971,0
44972,0
44973,0
44974,0
44975,0
44976,0
44977,0
44978,0
44979,0
44980,0
44981,0
44982,0
44983,0
44984,0
44985,0
44986,0
44987,0
44988,0
44989,0
44990,0
44991,0
44992,0
44993,0
44994,0
44995,0
44996,0
44997,0
44998,0
44999,0
45000,0
45001,0
45002,0
45003,0
45004,0
45005,0
45006,0
45007,0
45008,0
45009,0
45010,0
45011,0
45012,0
45013,0
45014,0
45015,0
45016,0
45017,0
45018,0
45019,0
45020,0
45021,0
45022,0
45023,0
45024,0
45025,0
45026,0
45027,0
45028,0
45029,0
45030,0
45031,0
45032,0
45033,0
45034,0
45035,0
45036,0
45037,0
45038,0
45039,0
45040,0
45041,0
45042,0
45043,0
45044,0
45045,0
45046,0
45047,0
45048,0
45049,0
45050,0
45051,0
45052,0
45053,0
45054,0
45055,0
45056,0
45057,0
45058,0
45059,0
45060,0
45061,0
45062,0
45063,0
45064,0
45065,0
45066,0
45067,0
45068,0
45069,0
45070,0
45071,0
45072,0
45073,0
45074,0
45075,0
45076,0
45077,0
45078,0
45079,0
45080,0
45081,0
45082,0
45083,0
45084,0
45085,0
45086,0
45087,0
45088,0
45089,0
45090,0
45091,0
45092,0
45093,0
45094,0
45095,0
45096,0
45097,0
45098,0
45099,0
45100,0
45101,0
45102,0
45103,0
45104,0
45105,0
45106,0
45107,0
45108,0
45109,0
45110,0
45111,0
45112,0
45113,0
45114,0
45115,0
45116,0
45117,0
45118,0
45119,0
45120,0
45121,0
45122,0
45123,0
45124,0
45125,0
45126,0
45127,0
45128,0
45129,0
45130,0
45131,0
45132,0
45133,0
45134,0
45135,0
45136,0
45137,0
45138,0
45139,0
45140,0
45141,0
45142,0
45143,0
45144,0
45145,0
45146,0
45147,0
45148,0
45149,0
45150,0
45151,0
45152,0
45153,0
45154,0
45155,0
45156,0
45157,0
45158,0
45159,0
45160,0
45161,0
45162,0
45163,0
45164,0
45165,0
45166,0
45167,0
45168,0
45169,0
45170,0
45171,0
45172,0
45173,0
45174,0
45175,0
45176,0
45177,0
45178,0
45179,0
45180,0
45181,0
45182,0
45183,0
45184,0
45185,0
45186,0
45187,0
45188,0
45189,0
45190,0
45191,0
45192,0
45193,0
45194,0
45195,0
45196,0
45197,0
45198,0
45199,0
45200,0
45201,0
45202,0
45203,0
45204,0
45205,0
45206,0
45207,0
45208,0
45209,0
45210,0
45211,0
45212,0
45213,0
45214,0
45215,0
45216,0
45217,0
45218,0
45219,0
45220,0
45221,0
45222,0
45223,0
45224,0
45225,0
45226,0
45227,0
45228,0
45229,0
45230,0
45231,0
45232,0
45233,0
45234,0
45235,0
45236,0
45237,0
45238,0
45239,0
45240,0
45241,0
45242,0
45243,0
45244,0
45245,0
45246,0
45247,0
45248,0
45249,0
45250,0
45251,0
45252,0
45253,0
45254,0
45255,0
45256,0
45257,0
45258,0
45259,0
45260,0
45261,0
45262,0
45263,0
45264,0
45265,0
45266,0
45267,0
45268,0
45269,0
45270,0
45271,0
45272,0
45273,0
45274,0
45275,0
45276,0
45277,0
45278,0
45279,0
45280,0
45281,0
45282,0
45283,0
45284,0
45285,0
45286,0
45287,0
45288,0
45289,0
45290,0
45291,0
45292,0
45293,0
45294,0
45295,0
45296,0
45297,0
45298,0
45299,0
45300,0
45301,0
45302,0
45303,0
45304,0
45305,0
45306,0
45307,0
45308,0
45309,0
45310,0
45311,0
45312,0
45313,0
45314,0
45315,0
45316,0
45317,0
45318,0
45319,0
45320,0
45321,0
45322,0
45323,0
45324,0
45325,0
45326,0
45327,0
45328,0
45329,0
45330,0
45331,0
45332,0
45333,0
45334,0
45335,0
45336,0
45337,0
45338,0
45339,0
45340,0
45341,0
45342,0
45343,0
45344,0
45345,0
45346,0
45347,0
45348,0
45349,0
45350,0
45351,0
45352,0
45353,0
45354,0
45355,0
45356,0
45357,0
45358,0
45359,0
45360,0
45361,0
45362,0
45363,0
45364,0
45365,0
45366,0
45367,0
45368,0
45369,0
45370,0
45371,0
45372,0
45373,0
45374,0
45375,0
45376,0
45377,0
45378,0
45379,0
45380,0
45381,0
45382,0
45383,0
45384,0
45385,0
45386,0
45387,0
45388,0
45389,0
45390,0
45391,0
45392,0
45393,0
45394,0
45395,0
45396,0
45397,0
45398,0
45399,0
45400,0
45401,0
45402,0
45403,0
45404,0
45405,0
45406,0
45407,0
45408,0
45409,0
45410,0
45411,0
45412,0
45413,0
45414,0
45415,0
45416,0
45417,0
45418,0
45419,0
45420,0
45421,0
45422,0
45423,0
45424,0
45425,0
45426,0
45427,0
45428,0
45429,0
45430,0
45431,0
45432,0
45433,0
45434,0
45435,0
45436,0
45437,0
45438,0
45439,0
45440,0
45441,0
45442,0
45443,0
45444,0
45445,0
45446,0
45447,0
45448,0
45449,0
45450,0
45451,0
45452,0
45453,0
45454,0
45455,0
45456,0
45457,0
45458,0
45459,0
45460,0
45461,0
45462,0
45463,0
45464,0
45465,0
45466,0
45467,0
45468,0
45469,0
45470,0
45471,0
45472,0
45473,0
45474,0
45475,0
45476,0
45477,0
45478,0
45479,0
45480,0
45481,0
45482,0
45483,0
45484,0
45485,0
45486,0
45487,0
45488,0
45489,0
45490,0
45491,0
45492,0
45493,0
45494,0
45495,0
45496,0
45497,0
45498,0
45499,0
45500,0
45501,0
45502,0
45503,0
45504,0
45505,0
45506,0
45507,0
45508,0
45509,0
45510,0
45511,0
45512,0
45513,0
45514,0
45515,0
45516,0
45517,0
45518,0
45519,0
45520,0
45521,0
45522,0
45523,0
45524,0
45525,0
45526,0
45527,0
45528,0
45529,0
45530,0
45531,0
45532,0
45533,0
45534,0
45535,0
45536,0
45537,0
45538,0
45539,0
45540,0
45541,0
45542,0
45543,0
45544,0
45545,0
45546,0
45547,0
45548,0
45549,0
45550,0
45551,0
45552,0
45553,0
45554,0
45555,0
45556,0
45557,0
45558,0
45559,0
45560,0
45561,0
45562,0
45563,0
45564,0
45565,0
45566,0
45567,0
45568,0
45569,0
45570,0
45571,0
45572,0
45573,0
45574,0
45575,0
45576,0
45577,0
45578,0
45579,0
45580,0
45581,0
45582,0
45583,0
45584,0
45585,0
45586,0
45587,0
45588,0
45589,0
45590,0
45591,0
45592,0
45593,0
45594,0
45595,0
45596,0
45597,0
45598,0
45599,0
45600,0
45601,0
45602,0
45603,0
45604,0
45605,0
45606,0
45607,0
45608,0
45609,0
45610,0
45611,0
45612,0
45613,0
45614,0
45615,0
45616,0
45617,0
45618,0
45619,0
45620,0
45621,0
45622,0
45623,0
45624,0
45625,0
45626,0
45627,0
45628,0
45629,0
45630,0
45631,0
45632,0
45633,0
45634,0
45635,0
45636,0
45637,0
45638,0
45639,0
45640,0
45641,0
45642,0
45643,0
45644,0
45645,0
45646,0
45647,0
45648,0
45649,0
45650,0
45651,0
45652,0
45653,0
45654,0
45655,0
45656,0
45657,0
45658,0
45659,0
45660,0
45661,0
45662,0
45663,0
45664,0
45665,0
45666,0
45667,0
45668,0
45669,0
45670,0
45671,0
45672,0
45673,0
45674,0
45675,0
45676,0
45677,0
45678,0
45679,0
45680,0
45681,0
45682,0
45683,0
45684,0
45685,0
45686,0
45687,0
45688,0
45689,0
45690,0
45691,0
45692,0
45693,0
45694,0
45695,0
45696,0
45697,0
45698,0
45699,0
45700,0
45701,0
45702,0
45703,0
45704,0
45705,0
45706,0
45707,0
45708,0
45709,0
45710,0
45711,0
45712,0
45713,0
45714,0
45715,0
45716,0
45717,0
45718,0
45719,0
45720,0
45721,0
45722,0
45723,0
45724,0
45725,0
45726,0
45727,0
45728,0
45729,0
45730,0
45731,0
45732,0
45733,0
45734,0
45735,0
45736,0
45737,0
45738,0
45739,0
45740,0
45741,0
45742,0
45743,0
45744,0
45745,0
45746,0
45747,0
45748,0
45749,0
45750,0
45751,0
45752,0
45753,0
45754,0
45755,0
45756,0
45757,0
45758,0
45759,0
45760,0
45761,0
45762,0
45763,0
45764,0
45765,0
45766,0
45767,0
45768,0
45769,0
45770,0
45771,0
45772,0
45773,0
45774,0
45775,0
45776,0
45777,0
45778,0
45779,0
45780,0
45781,0
45782,0
45783,0
45784,0
45785,0
45786,0
45787,0
45788,0
45789,0
45790,0
45791,0
45792,0
45793,0
45794,0
45795,0
45796,0
45797,0
45798,0
45799,0
45800,0
45801,0
45802,0
45803,0
45804,0
45805,0
45806,0
45807,0
45808,0
45809,0
45810,0
45811,0
45812,0
45813,0
45814,0
45815,0
45816,0
45817,0
45818,0
45819,0
45820,0
45821,0
45822,0
45823,0
45824,0
45825,0
45826,0
45827,0
45828,0
45829,0
45830,0
45831,0
45832,0
45833,0
45834,0
45835,0
45836,0
45837,0
45838,0
45839,0
45840,0
45841,0
45842,0
45843,0
45844,0
45845,0
45846,0
45847,0
45848,0
45849,0
45850,0
45851,0
45852,0
45853,0
45854,0
45855,0
45856,0
45857,0
45858,0
45859,0
45860,0
45861,0
45862,0
45863,0
45864,0
45865,0
45866,0
45867,0
45868,0
45869,0
45870,0
45871,0
45872,0
45873,0
45874,0
45875,0
45876,0
45877,0
45878,0
45879,0
45880,0
45881,0
45882,0
45883,0
45884,0
45885,0
45886,0
45887,0
45888,0
45889,0
45890,0
45891,0
45892,0
45893,0
45894,0
45895,0
45896,0
45897,0
45898,0
45899,0
45900,0
45901,0
45902,0
45903,0
45904,0
45905,0
45906,0
45907,0
45908,0
45909,0
45910,0
45911,0
45912,0
45913,0
45914,0
45915,0
45916,0
45917,0
45918,0
45919,0
45920,0
45921,0
45922,0
45923,0
45924,0
45925,0
45926,0
45927,0
45928,0
45929,0
45930,0
45931,0
45932,0
45933,0
45934,0
45935,0
45936,0
45937,0
45938,0
45939,0
45940,0
45941,0
45942,0
45943,0
45944,0
45945,0
45946,0
45947,0
45948,0
45949,0
45950,0
45951,0
45952,0
45953,0
45954,0
45955,0
45956,0
45957,0
45958,0
45959,0
45960,0
45961,0
45962,0
45963,0
45964,0
45965,0
45966,0
45967,0
45968,0
45969,0
45970,0
45971,0
45972,0
45973,0
45974,0
45975,0
45976,0
45977,0
45978,0
45979,0
45980,0
45981,0
45982,0
45983,0
45984,0
45985,0
45986,0
45987,0
45988,0
45989,0
45990,0
45991,0
45992,0
45993,0
45994,0
45995,0
45996,0
45997,0
45998,0
45999,0
46000,0
46001,0
46002,0
46003,0
46004,0
46005,0
46006,0
46007,0
46008,0
46009,0
46010,0
46011,0
46012,0
46013,0
46014,0
46015,0
46016,0
46017,0
46018,0
46019,0
46020,0
46021,0
46022,0
46023,0
46024,0
46025,0
46026,0
46027,0
46028,0
46029,0
46030,0
46031,0
46032,0
46033,0
46034,0
46035,0
46036,0
46037,0
46038,0
46039,0
46040,0
46041,0
46042,0
46043,0
46044,0
46045,0
46046,0
46047,0
46048,0
46049,0
46050,0
46051,0
46052,0
46053,0
46054,0
46055,0
46056,0
46057,0
46058,0
46059,0
46060,0
46061,0
46062,0
46063,0
46064,0
46065,0
46066,0
46067,0
46068,0
46069,0
46070,0
46071,0
46072,0
46073,0
46074,0
46075,0
46076,0
46077,0
46078,0
46079,0
46080,0
46081,0
46082,0
46083,0
46084,0
46085,0
46086,0
46087,0
46088,0
46089,0
46090,0
46091,0
46092,0
46093,0
46094,0
46095,0
46096,0
46097,0
46098,0
46099,0
46100,0
46101,0
46102,0
46103,0
46104,0
46105,0
46106,0
46107,0
46108,0
46109,0
46110,0
46111,0
46112,0
46113,0
46114,0
46115,0
46116,0
46117,0
46118,0
46119,0
46120,0
46121,0
46122,0
46123,0
46124,0
46125,0
46126,0
46127,0
46128,0
46129,0
46130,0
46131,0
46132,0
46133,0
46134,0
46135,0
46136,0
46137,0
46138,0
46139,0
46140,0
46141,0
46142,0
46143,0
46144,0
46145,0
46146,0
46147,0
46148,0
46149,0
46150,0
46151,0
46152,0
46153,0
46154,0
46155,0
46156,0
46157,0
46158,0
46159,0
46160,0
46161,0
46162,0
46163,0
46164,0
46165,0
46166,0
46167,0
46168,0
46169,0
46170,0
46171,0
46172,0
46173,0
46174,0
46175,0
46176,0
46177,0
46178,0
46179,0
46180,0
46181,0
46182,0
46183,0
46184,0
46185,0
46186,0
46187,0
46188,0
46189,0
46190,0
46191,0
46192,0
46193,0
46194,0
46195,0
46196,0
46197,0
46198,0
46199,0
46200,0
46201,0
46202,0
46203,0
46204,0
46205,0
46206,0
46207,0
46208,0
46209,0
46210,0
46211,0
46212,0
46213,0
46214,0
46215,0
46216,0
46217,0
46218,0
46219,0
46220,0
46221,0
46222,0
46223,0
46224,0
46225,0
46226,0
46227,0
46228,0
46229,0
46230,0
46231,0
46232,0
46233,0
46234,0
46235,0
46236,0
46237,0
46238,0
46239,0
46240,0
46241,0
46242,0
46243,0
46244,0
46245,0
46246,0
46247,0
46248,0
46249,0
46250,0
46251,0
46252,0
46253,0
46254,0
46255,0
46256,0
46257,0
46258,0
46259,0
46260,0
46261,0
46262,0
46263,0
46264,0
46265,0
46266,0
46267,0
46268,0
46269,0
46270,0
46271,0
46272,0
46273,0
46274,0
46275,0
46276,0
46277,0
46278,0
46279,0
46280,0
46281,0
46282,0
46283,0
46284,0
46285,0
46286,0
46287,0
46288,0
46289,0
46290,0
46291,0
46292,0
46293,0
46294,0
46295,0
46296,0
46297,0
46298,0
46299,0
46300,0
46301,0
46302,0
46303,0
46304,0
46305,0
46306,0
46307,0
46308,0
46309,0
46310,0
46311,0
46312,0
46313,0
46314,0
46315,0
46316,0
46317,0
46318,0
46319,0
46320,0
46321,0
46322,0
46323,0
46324,0
46325,0
46326,0
46327,0
46328,0
46329,0
46330,0
46331,0
46332,0
46333,0
46334,0
46335,0
46336,0
46337,0
46338,0
46339,0
46340,0
46341,0
46342,0
46343,0
46344,0
46345,0
46346,0
46347,0
46348,0
46349,0
46350,0
46351,0
46352,0
46353,0
46354,0
46355,0
46356,0
46357,0
46358,0
46359,0
46360,0
46361,0
46362,0
46363,0
46364,0
46365,0
46366,0
46367,0
46368,0
46369,0
46370,0
46371,0
46372,0
46373,0
46374,0
46375,0
46376,0
46377,0
46378,0
46379,0
46380,0
46381,0
46382,0
46383,0
46384,0
46385,0
46386,0
46387,0
46388,0
46389,0
46390,0
46391,0
46392,0
46393,0
46394,0
46395,0
46396,0
46397,0
46398,0
46399,0
46400,0
46401,0
46402,0
46403,0
46404,0
46405,0
46406,0
46407,0
46408,0
46409,0
46410,0
46411,0
46412,0
46413,0
46414,0
46415,0
46416,0
46417,0
46418,0
46419,0
46420,0
46421,0
46422,0
46423,0
46424,0
46425,0
46426,0
46427,0
46428,0
46429,0
46430,0
46431,0
46432,0
46433,0
46434,0
46435,0
46436,0
46437,0
46438,0
46439,0
46440,0
46441,0
46442,0
46443,0
46444,0
46445,0
46446,0
46447,0
46448,0
46449,0
46450,0
46451,0
46452,0
46453,0
46454,0
46455,0
46456,0
46457,0
46458,0
46459,0
46460,0
46461,0
46462,0
46463,0
46464,0
46465,0
46466,0
46467,0
46468,0
46469,0
46470,0
46471,0
46472,0
46473,0
46474,0
46475,0
46476,0
46477,0
46478,0
46479,0
46480,0
46481,0
46482,0
46483,0
46484,0
46485,0
46486,0
46487,0
46488,0
46489,0
46490,0
46491,0
46492,0
46493,0
46494,0
46495,0
46496,0
46497,0
46498,0
46499,0
46500,0
46501,0
46502,0
46503,0
46504,0
46505,0
46506,0
46507,0
46508,0
46509,0
46510,0
46511,0
46512,0
46513,0
46514,0
46515,0
46516,0
46517,0
46518,0
46519,0
46520,0
46521,0
46522,0
46523,0
46524,0
46525,0
46526,0
46527,0
46528,0
46529,0
46530,0
46531,0
46532,0
46533,0
46534,0
46535,0
46536,0
46537,0
46538,0
46539,0
46540,0
46541,0
46542,0
46543,0
46544,0
46545,0
46546,0
46547,0
46548,0
46549,0
46550,0
46551,0
46552,0
46553,0
46554,0
46555,0
46556,0
46557,0
46558,0
46559,0
46560,0
46561,0
46562,0
46563,0
46564,0
46565,0
46566,0
46567,0
46568,0
46569,0
46570,0
46571,0
46572,0
46573,0
46574,0
46575,0
46576,0
46577,0
46578,0
46579,0
46580,0
46581,0
46582,0
46583,0
46584,0
46585,0
46586,0
46587,0
46588,0
46589,0
46590,0
46591,0
46592,0
46593,0
46594,0
46595,0
46596,0
46597,0
46598,0
46599,0
46600,0
46601,0
46602,0
46603,0
46604,0
46605,0
46606,0
46607,0
46608,0
46609,0
46610,0
46611,0
46612,0
46613,0
46614,0
46615,0
46616,0
46617,0
46618,0
46619,0
46620,0
46621,0
46622,0
46623,0
46624,0
46625,0
46626,0
46627,0
46628,0
46629,0
46630,0
46631,0
46632,0
46633,0
46634,0
46635,0
46636,0
46637,0
46638,0
46639,0
46640,0
46641,0
46642,0
46643,0
46644,0
46645,0
46646,0
46647,0
46648,0
46649,0
46650,0
46651,0
46652,0
46653,0
46654,0
46655,0
46656,0
46657,0
46658,0
46659,0
46660,0
46661,0
46662,0
46663,0
46664,0
46665,0
46666,0
46667,0
46668,0
46669,0
46670,0
46671,0
46672,0
46673,0
46674,0
46675,0
46676,0
46677,0
46678,0
46679,0
46680,0
46681,0
46682,0
46683,0
46684,0
46685,0
46686,0
46687,0
46688,0
46689,0
46690,0
46691,0
46692,0
46693,0
46694,0
46695,0
46696,0
46697,0
46698,0
46699,0
46700,0
46701,0
46702,0
46703,0
46704,0
46705,0
46706,0
46707,0
46708,0
46709,0
46710,0
46711,0
46712,0
46713,0
46714,0
46715,0
46716,0
46717,0
46718,0
46719,0
46720,0
46721,0
46722,0
46723,0
46724,0
46725,0
46726,0
46727,0
46728,0
46729,0
46730,0
46731,0
46732,0
46733,0
46734,0
46735,0
46736,0
46737,0
46738,0
46739,0
46740,0
46741,0
46742,0
46743,0
46744,0
46745,0
46746,0
46747,0
46748,0
46749,0
46750,0
46751,0
46752,0
46753,0
46754,0
46755,0
46756,0
46757,0
46758,0
46759,0
46760,0
46761,0
46762,0
46763,0
46764,0
46765,0
46766,0
46767,0
46768,0
46769,0
46770,0
46771,0
46772,0
46773,0
46774,0
46775,0
46776,0
46777,0
46778,0
46779,0
46780,0
46781,0
46782,0
46783,0
46784,0
46785,0
46786,0
46787,0
46788,0
46789,0
46790,0
46791,0
46792,0
46793,0
46794,0
46795,0
46796,0
46797,0
46798,0
46799,0
46800,0
46801,0
46802,0
46803,0
46804,0
46805,0
46806,0
46807,0
46808,0
46809,0
46810,0
46811,0
46812,0
46813,0
46814,0
46815,0
46816,0
46817,0
46818,0
46819,0
46820,0
46821,0
46822,0
46823,0
46824,0
46825,0
46826,0
46827,0
46828,0
46829,0
46830,0
46831,0
46832,0
46833,0
46834,0
46835,0
46836,0
46837,0
46838,0
46839,0
46840,0
46841,0
46842,0
46843,0
46844,0
46845,0
46846,0
46847,0
46848,0
46849,0
46850,0
46851,0
46852,0
46853,0
46854,0
46855,0
46856,0
46857,0
46858,0
46859,0
46860,0
46861,0
46862,0
46863,0
46864,0
46865,0
46866,0
46867,0
46868,0
46869,0
46870,0
46871,0
46872,0
46873,0
46874,0
46875,0
46876,0
46877,0
46878,0
46879,0
46880,0
46881,0
46882,0
46883,0
46884,0
46885,0
46886,0
46887,0
46888,0
46889,0
46890,0
46891,0
46892,0
46893,0
46894,0
46895,0
46896,0
46897,0
46898,0
46899,0
46900,0
46901,0
46902,0
46903,0
46904,0
46905,0
46906,0
46907,0
46908,0
46909,0
46910,0
46911,0
46912,0
46913,0
46914,0
46915,0
46916,0
46917,0
46918,0
46919,0
46920,0
46921,0
46922,0
46923,0
46924,0
46925,0
46926,0
46927,0
46928,0
46929,0
46930,0
46931,0
46932,0
46933,0
46934,0
46935,0
46936,0
46937,0
46938,0
46939,0
46940,0
46941,0
46942,0
46943,0
46944,0
46945,0
46946,0
46947,0
46948,0
46949,0
46950,0
46951,0
46952,0
46953,0
46954,0
46955,0
46956,0
46957,0
46958,0
46959,0
46960,0
46961,0
46962,0
46963,0
46964,0
46965,0
46966,0
46967,0
46968,0
46969,0
46970,0
46971,0
46972,0
46973,0
46974,0
46975,0
46976,0
46977,0
46978,0
46979,0
46980,0
46981,0
46982,0
46983,0
46984,0
46985,0
46986,0
46987,0
46988,0
46989,0
46990,0
46991,0
46992,0
46993,0
46994,0
46995,0
46996,0
46997,0
46998,0
46999,0
47000,0
47001,0
47002,0
47003,0
47004,0
47005,0
47006,0
47007,0
47008,0
47009,0
47010,0
47011,0
47012,0
47013,0
47014,0
47015,0
47016,0
47017,0
47018,0
47019,0
47020,0
47021,0
47022,0
47023,0
47024,0
47025,0
47026,0
47027,0
47028,0
47029,0
47030,0
47031,0
47032,0
47033,0
47034,0
47035,0
47036,0
47037,0
47038,0
47039,0
47040,0
47041,0
47042,0
47043,0
47044,0
47045,0
47046,0
47047,0
47048,0
47049,0
47050,0
47051,0
47052,0
47053,0
47054,0
47055,0
47056,0
47057,0
47058,0
47059,0
47060,0
47061,0
47062,0
47063,0
47064,0
47065,0
47066,0
47067,0
47068,0
47069,0
47070,0
47071,0
47072,0
47073,0
47074,0
47075,0
47076,0
47077,0
47078,0
47079,0
47080,0
47081,0
47082,0
47083,0
47084,0
47085,0
47086,0
47087,0
47088,0
47089,0
47090,0
47091,0
47092,0
47093,0
47094,0
47095,0
47096,0
47097,0
47098,0
47099,0
47100,0
47101,0
47102,0
47103,0
47104,0
47105,0
47106,0
47107,0
47108,0
47109,0
47110,0
47111,0
47112,0
47113,0
47114,0
47115,0
47116,0
47117,0
47118,0
47119,0
47120,0
47121,0
47122,0
47123,0
47124,0
47125,0
47126,0
47127,0
47128,0
47129,0
47130,0
47131,0
47132,0
47133,0
47134,0
47135,0
47136,0
47137,0
47138,0
47139,0
47140,0
47141,0
47142,0
47143,0
47144,0
47145,0
47146,0
47147,0
47148,0
47149,0
47150,0
47151,0
47152,0
47153,0
47154,0
47155,0
47156,0
47157,0
47158,0
47159,0
47160,0
47161,0
47162,0
47163,0
47164,0
47165,0
47166,0
47167,0
47168,0
47169,0
47170,0
47171,0
47172,0
47173,0
47174,0
47175,0
47176,0
47177,0
47178,0
47179,0
47180,0
47181,0
47182,0
47183,0
47184,0
47185,0
47186,0
47187,0
47188,0
47189,0
47190,0
47191,0
47192,0
47193,0
47194,0
47195,0
47196,0
47197,0
47198,0
47199,0
47200,0
47201,0
47202,0
47203,0
47204,0
47205,0
47206,0
47207,0
47208,0
47209,0
47210,0
47211,0
47212,0
47213,0
47214,0
47215,0
47216,0
47217,0
47218,0
47219,0
47220,0
47221,0
47222,0
47223,0
47224,0
47225,0
47226,0
47227,0
47228,0
47229,0
47230,0
47231,0
47232,0
47233,0
47234,0
47235,0
47236,0
47237,0
47238,0
47239,0
47240,0
47241,0
47242,0
47243,0
47244,0
47245,0
47246,0
47247,0
47248,0
47249,0
47250,0
47251,0
47252,0
47253,0
47254,0
47255,0
47256,0
47257,0
47258,0
47259,0
47260,0
47261,0
47262,0
47263,0
47264,0
47265,0
47266,0
47267,0
47268,0
47269,0
47270,0
47271,0
47272,0
47273,0
47274,0
47275,0
47276,0
47277,0
47278,0
47279,0
47280,0
47281,0
47282,0
47283,0
47284,0
47285,0
47286,0
47287,0
47288,0
47289,0
47290,0
47291,0
47292,0
47293,0
47294,0
47295,0
47296,0
47297,0
47298,0
47299,0
47300,0
47301,0
47302,0
47303,0
47304,0
47305,0
47306,0
47307,0
47308,0
47309,0
47310,0
47311,0
47312,0
47313,0
47314,0
47315,0
47316,0
47317,0
47318,0
47319,0
47320,0
47321,0
47322,0
47323,0
47324,0
47325,0
47326,0
47327,0
47328,0
47329,0
47330,0
47331,0
47332,0
47333,0
47334,0
47335,0
47336,0
47337,0
47338,0
47339,0
47340,0
47341,0
47342,0
47343,0
47344,0
47345,0
47346,0
47347,0
47348,0
47349,0
47350,0
47351,0
47352,0
47353,0
47354,0
47355,0
47356,0
47357,0
47358,0
47359,0
47360,0
47361,0
47362,0
47363,0
47364,0
47365,0
47366,0
47367,0
47368,0
47369,0
47370,0
47371,0
47372,0
47373,0
47374,0
47375,0
47376,0
47377,0
47378,0
47379,0
47380,0
47381,0
47382,0
47383,0
47384,0
47385,0
47386,0
47387,0
47388,0
47389,0
47390,0
47391,0
47392,0
47393,0
47394,0
47395,0
47396,0
47397,0
47398,0
47399,0
47400,0
47401,0
47402,0
47403,0
47404,0
47405,0
47406,0
47407,0
47408,0
47409,0
47410,0
47411,0
47412,0
47413,0
47414,0
47415,0
47416,0
47417,0
47418,0
47419,0
47420,0
47421,0
47422,0
47423,0
47424,0
47425,0
47426,0
47427,0
47428,0
47429,0
47430,0
47431,0
47432,0
47433,0
47434,0
47435,0
47436,0
47437,0
47438,0
47439,0
47440,0
47441,0
47442,0
47443,0
47444,0
47445,0
47446,0
47447,0
47448,0
47449,0
47450,0
47451,0
47452,0
47453,0
47454,0
47455,0
47456,0
47457,0
47458,0
47459,0
47460,0
47461,0
47462,0
47463,0
47464,0
47465,0
47466,0
47467,0
47468,0
47469,0
47470,0
47471,0
47472,0
47473,0
47474,0
47475,0
47476,0
47477,0
47478,0
47479,0
47480,0
47481,0
47482,0
47483,0
47484,0
47485,0
47486,0
47487,0
47488,0
47489,0
47490,0
47491,0
47492,0
47493,0
47494,0
47495,0
47496,0
47497,0
47498,0
47499,0
47500,0
47501,0
47502,0
47503,0
47504,0
47505,0
47506,0
47507,0
47508,0
47509,0
47510,0
47511,0
47512,0
47513,0
47514,0
47515,0
47516,0
47517,0
47518,0
47519,0
47520,0
47521,0
47522,0
47523,0
47524,0
47525,0
47526,0
47527,0
47528,0
47529,0
47530,0
47531,0
47532,0
47533,0
47534,0
47535,0
47536,0
47537,0
47538,0
47539,0
47540,0
47541,0
47542,0
47543,0
47544,0
47545,0
47546,0
47547,0
47548,0
47549,0
47550,0
47551,0
47552,0
47553,0
47554,0
47555,0
47556,0
47557,0
47558,0
47559,0
47560,0
47561,0
47562,0
47563,0
47564,0
47565,0
47566,0
47567,0
47568,0
47569,0
47570,0
47571,0
47572,0
47573,0
47574,0
47575,0
47576,0
47577,0
47578,0
47579,0
47580,0
47581,0
47582,0
47583,0
47584,0
47585,0
47586,0
47587,0
47588,0
47589,0
47590,0
47591,0
47592,0
47593,0
47594,0
47595,0
47596,0
47597,0
47598,0
47599,0
47600,0
47601,0
47602,0
47603,0
47604,0
47605,0
47606,0
47607,0
47608,0
47609,0
47610,0
47611,0
47612,0
47613,0
47614,0
47615,0
47616,0
47617,0
47618,0
47619,0
47620,0
47621,0
47622,0
47623,0
47624,0
47625,0
47626,0
47627,0
47628,0
47629,0
47630,0
47631,0
47632,0
47633,0
47634,0
47635,0
47636,0
47637,0
47638,0
47639,0
47640,0
47641,0
47642,0
47643,0
47644,0
47645,0
47646,0
47647,0
47648,0
47649,0
47650,0
47651,0
47652,0
47653,0
47654,0
47655,0
47656,0
47657,0
47658,0
47659,0
47660,0
47661,0
47662,0
47663,0
47664,0
47665,0
47666,0
47667,0
47668,0
47669,0
47670,0
47671,0
47672,0
47673,0
47674,0
47675,0
47676,0
47677,0
47678,0
47679,0
47680,0
47681,0
47682,0
47683,0
47684,0
47685,0
47686,0
47687,0
47688,0
47689,0
47690,0
47691,0
47692,0
47693,0
47694,0
47695,0
47696,0
47697,0
47698,0
47699,0
47700,0
47701,0
47702,0
47703,0
47704,0
47705,0
47706,0
47707,0
47708,0
47709,0
47710,0
47711,0
47712,0
47713,0
47714,0
47715,0
47716,0
47717,0
47718,0
47719,0
47720,0
47721,0
47722,0
47723,0
47724,0
47725,0
47726,0
47727,0
47728,0
47729,0
47730,0
47731,0
47732,0
47733,0
47734,0
47735,0
47736,0
47737,0
47738,0
47739,0
47740,0
47741,0
47742,0
47743,0
47744,0
47745,0
47746,0
47747,0
47748,0
47749,0
47750,0
47751,0
47752,0
47753,0
47754,0
47755,0
47756,0
47757,0
47758,0
47759,0
47760,0
47761,0
47762,0
47763,0
47764,0
47765,0
47766,0
47767,0
47768,0
47769,0
47770,0
47771,0
47772,0
47773,0
47774,0
47775,0
47776,0
47777,0
47778,0
47779,0
47780,0
47781,0
47782,0
47783,0
47784,0
47785,0
47786,0
47787,0
47788,0
47789,0
47790,0
47791,0
47792,0
47793,0
47794,0
47795,0
47796,0
47797,0
47798,0
47799,0
47800,0
47801,0
47802,0
47803,0
47804,0
47805,0
47806,0
47807,0
47808,0
47809,0
47810,0
47811,0
47812,0
47813,0
47814,0
47815,0
47816,0
47817,0
47818,0
47819,0
47820,0
47821,0
47822,0
47823,0
47824,0
47825,0
47826,0
47827,0
47828,0
47829,0
47830,0
47831,0
47832,0
47833,0
47834,0
47835,0
47836,0
47837,0
47838,0
47839,0
47840,0
47841,0
47842,0
47843,0
47844,0
47845,0
47846,0
47847,0
47848,0
47849,0
47850,0
47851,0
47852,0
47853,0
47854,0
47855,0
47856,0
47857,0
47858,0
47859,0
47860,0
47861,0
47862,0
47863,0
47864,0
47865,0
47866,0
47867,0
47868,0
47869,0
47870,0
47871,0
47872,0
47873,0
47874,0
47875,0
47876,0
47877,0
47878,0
47879,0
47880,0
47881,0
47882,0
47883,0
47884,0
47885,0
47886,0
47887,0
47888,0
47889,0
47890,0
47891,0
47892,0
47893,0
47894,0
47895,0
47896,0
47897,0
47898,0
47899,0
47900,0
47901,0
47902,0
47903,0
47904,0
47905,0
47906,0
47907,0
47908,0
47909,0
47910,0
47911,0
47912,0
47913,0
47914,0
47915,0
47916,0
47917,0
47918,0
47919,0
47920,0
47921,0
47922,0
47923,0
47924,0
47925,0
47926,0
47927,0
47928,0
47929,0
47930,0
47931,0
47932,0
47933,0
47934,0
47935,0
47936,0
47937,0
47938,0
47939,0
47940,0
47941,0
47942,0
47943,0
47944,0
47945,0
47946,0
47947,0
47948,0
47949,0
47950,0
47951,0
47952,0
47953,0
47954,0
47955,0
47956,0
47957,0
47958,0
47959,0
47960,0
47961,0
47962,0
47963,0
47964,0
47965,0
47966,0
47967,0
47968,0
47969,0
47970,0
47971,0
47972,0
47973,0
47974,0
47975,0
47976,0
47977,0
47978,0
47979,0
47980,0
47981,0
47982,0
47983,0
47984,0
47985,0
47986,0
47987,0
47988,0
47989,0
47990,0
47991,0
47992,0
47993,0
47994,0
47995,0
47996,0
47997,0
47998,0
47999,0
48000,0
48001,0
48002,0
48003,0
48004,0
48005,0
48006,0
48007,0
48008,0
48009,0
48010,0
48011,0
48012,0
48013,0
48014,0
48015,0
48016,0
48017,0
48018,0
48019,0
48020,0
48021,0
48022,0
48023,0
48024,0
48025,0
48026,0
48027,0
48028,0
48029,0
48030,0
48031,0
48032,0
48033,0
48034,0
48035,0
48036,0
48037,0
48038,0
48039,0
48040,0
48041,0
48042,0
48043,0
48044,0
48045,0
48046,0
48047,0
48048,0
48049,0
48050,0
48051,0
48052,0
48053,0
48054,0
48055,0
48056,0
48057,0
48058,0
48059,0
48060,0
48061,0
48062,0
48063,0
48064,0
48065,0
48066,0
48067,0
48068,0
48069,0
48070,0
48071,0
48072,0
48073,0
48074,0
48075,0
48076,0
48077,0
48078,0
48079,0
48080,0
48081,0
48082,0
48083,0
48084,0
48085,0
48086,0
48087,0
48088,0
48089,0
48090,0
48091,0
48092,0
48093,0
48094,0
48095,0
48096,0
48097,0
48098,0
48099,0
48100,0
48101,0
48102,0
48103,0
48104,0
48105,0
48106,0
48107,0
48108,0
48109,0
48110,0
48111,0
48112,0
48113,0
48114,0
48115,0
48116,0
48117,0
48118,0
48119,0
48120,0
48121,0
48122,0
48123,0
48124,0
48125,0
48126,0
48127,0
48128,0
48129,0
48130,0
48131,0
48132,0
48133,0
48134,0
48135,0
48136,0
48137,0
48138,0
48139,0
48140,0
48141,0
48142,0
48143,0
48144,0
48145,0
48146,0
48147,0
48148,0
48149,0
48150,0
48151,0
48152,0
48153,0
48154,0
48155,0
48156,0
48157,0
48158,0
48159,0
48160,0
48161,0
48162,0
48163,0
48164,0
48165,0
48166,0
48167,0
48168,0
48169,0
48170,0
48171,0
48172,0
48173,0
48174,0
48175,0
48176,0
48177,0
48178,0
48179,0
48180,0
48181,0
48182,0
48183,0
48184,0
48185,0
48186,0
48187,0
48188,0
48189,0
48190,0
48191,0
48192,0
48193,0
48194,0
48195,0
48196,0
48197,0
48198,0
48199,0
48200,0
48201,0
48202,0
48203,0
48204,0
48205,0
48206,0
48207,0
48208,0
48209,0
48210,0
48211,0
48212,0
48213,0
48214,0
48215,0
48216,0
48217,0
48218,0
48219,0
48220,0
48221,0
48222,0
48223,0
48224,0
48225,0
48226,0
48227,0
48228,0
48229,0
48230,0
48231,0
48232,0
48233,0
48234,0
48235,0
48236,0
48237,0
48238,0
48239,0
48240,0
48241,0
48242,0
48243,0
48244,0
48245,0
48246,0
48247,0
48248,0
48249,0
48250,0
48251,0
48252,0
48253,0
48254,0
48255,0
48256,0
48257,0
48258,0
48259,0
48260,0
48261,0
48262,0
48263,0
48264,0
48265,0
48266,0
48267,0
48268,0
48269,0
48270,0
48271,0
48272,0
48273,0
48274,0
48275,0
48276,0
48277,0
48278,0
48279,0
48280,0
48281,0
48282,0
48283,0
48284,0
48285,0
48286,0
48287,0
48288,0
48289,0
48290,0
48291,0
48292,0
48293,0
48294,0
48295,0
48296,0
48297,0
48298,0
48299,0
48300,0
48301,0
48302,0
48303,0
48304,0
48305,0
48306,0
48307,0
48308,0
48309,0
48310,0
48311,0
48312,0
48313,0
48314,0
48315,0
48316,0
48317,0
48318,0
48319,0
48320,0
48321,0
48322,0
48323,0
48324,0
48325,0
48326,0
48327,0
48328,0
48329,0
48330,0
48331,0
48332,0
48333,0
48334,0
48335,0
48336,0
48337,0
48338,0
48339,0
48340,0
48341,0
48342,0
48343,0
48344,0
48345,0
48346,0
48347,0
48348,0
48349,0
48350,0
48351,0
48352,0
48353,0
48354,0
48355,0
48356,0
48357,0
48358,0
48359,0
48360,0
48361,0
48362,0
48363,0
48364,0
48365,0
48366,0
48367,0
48368,0
48369,0
48370,0
48371,0
48372,0
48373,0
48374,0
48375,0
48376,0
48377,0
48378,0
48379,0
48380,0
48381,0
48382,0
48383,0
48384,0
48385,0
48386,0
48387,0
48388,0
48389,0
48390,0
48391,0
48392,0
48393,0
48394,0
48395,0
48396,0
48397,0
48398,0
48399,0
48400,0
48401,0
48402,0
48403,0
48404,0
48405,0
48406,0
48407,0
48408,0
48409,0
48410,0
48411,0
48412,0
48413,0
48414,0
48415,0
48416,0
48417,0
48418,0
48419,0
48420,0
48421,0
48422,0
48423,0
48424,0
48425,0
48426,0
48427,0
48428,0
48429,0
48430,0
48431,0
48432,0
48433,0
48434,0
48435,0
48436,0
48437,0
48438,0
48439,0
48440,0
48441,0
48442,0
48443,0
48444,0
48445,0
48446,0
48447,0
48448,0
48449,0
48450,0
48451,0
48452,0
48453,0
48454,0
48455,0
48456,0
48457,0
48458,0
48459,0
48460,0
48461,0
48462,0
48463,0
48464,0
48465,0
48466,0
48467,0
48468,0
48469,0
48470,0
48471,0
48472,0
48473,0
48474,0
48475,0
48476,0
48477,0
48478,0
48479,0
48480,0
48481,0
48482,0
48483,0
48484,0
48485,0
48486,0
48487,0
48488,0
48489,0
48490,0
48491,0
48492,0
48493,0
48494,0
48495,0
48496,0
48497,0
48498,0
48499,0
48500,0
48501,0
48502,0
48503,0
48504,0
48505,0
48506,0
48507,0
48508,0
48509,0
48510,0
48511,0
48512,0
48513,0
48514,0
48515,0
48516,0
48517,0
48518,0
48519,0
48520,0
48521,0
48522,0
48523,0
48524,0
48525,0
48526,0
48527,0
48528,0
48529,0
48530,0
48531,0
48532,0
48533,0
48534,0
48535,0
48536,0
48537,0
48538,0
48539,0
48540,0
48541,0
48542,0
48543,0
48544,0
48545,0
48546,0
48547,0
48548,0
48549,0
48550,0
48551,0
48552,0
48553,0
48554,0
48555,0
48556,0
48557,0
48558,0
48559,0
48560,0
48561,0
48562,0
48563,0
48564,0
48565,0
48566,0
48567,0
48568,0
48569,0
48570,0
48571,0
48572,0
48573,0
48574,0
48575,0
48576,0
48577,0
48578,0
48579,0
48580,0
48581,0
48582,0
48583,0
48584,0
48585,0
48586,0
48587,0
48588,0
48589,0
48590,0
48591,0
48592,0
48593,0
48594,0
48595,0
48596,0
48597,0
48598,0
48599,0
48600,0
48601,0
48602,0
48603,0
48604,0
48605,0
48606,0
48607,0
48608,0
48609,0
48610,0
48611,0
48612,0
48613,0
48614,0
48615,0
48616,0
48617,0
48618,0
48619,0
48620,0
48621,0
48622,0
48623,0
48624,0
48625,0
48626,0
48627,0
48628,0
48629,0
48630,0
48631,0
48632,0
48633,0
48634,0
48635,0
48636,0
48637,0
48638,0
48639,0
48640,0
48641,0
48642,0
48643,0
48644,0
48645,0
48646,0
48647,0
48648,0
48649,0
48650,0
48651,0
48652,0
48653,0
48654,0
48655,0
48656,0
48657,0
48658,0
48659,0
48660,0
48661,0
48662,0
48663,0
48664,0
48665,0
48666,0
48667,0
48668,0
48669,0
48670,0
48671,0
48672,0
48673,0
48674,0
48675,0
48676,0
48677,0
48678,0
48679,0
48680,0
48681,0
48682,0
48683,0
48684,0
48685,0
48686,0
48687,0
48688,0
48689,0
48690,0
48691,0
48692,0
48693,0
48694,0
48695,0
48696,0
48697,0
48698,0
48699,0
48700,0
48701,0
48702,0
48703,0
48704,0
48705,0
48706,0
48707,0
48708,0
48709,0
48710,0
48711,0
48712,0
48713,0
48714,0
48715,0
48716,0
48717,0
48718,0
48719,0
48720,0
48721,0
48722,0
48723,0
48724,0
48725,0
48726,0
48727,0
48728,0
48729,0
48730,0
48731,0
48732,0
48733,0
48734,0
48735,0
48736,0
48737,0
48738,0
48739,0
48740,0
48741,0
48742,0
48743,0
48744,0
48745,0
48746,0
48747,0
48748,0
48749,0
48750,0
48751,0
48752,0
48753,0
48754,0
48755,0
48756,0
48757,0
48758,0
48759,0
48760,0
48761,0
48762,0
48763,0
48764,0
48765,0
48766,0
48767,0
48768,0
48769,0
48770,0
48771,0
48772,0
48773,0
48774,0
48775,0
48776,0
48777,0
48778,0
48779,0
48780,0
48781,0
48782,0
48783,0
48784,0
48785,0
48786,0
48787,0
48788,0
48789,0
48790,0
48791,0
48792,0
48793,0
48794,0
48795,0
48796,0
48797,0
48798,0
48799,0
48800,0
48801,0
48802,0
48803,0
48804,0
48805,0
48806,0
48807,0
48808,0
48809,0
48810,0
48811,0
48812,0
48813,0
48814,0
48815,0
48816,0
48817,0
48818,0
48819,0
48820,0
48821,0
48822,0
48823,0
48824,0
48825,0
48826,0
48827,0
48828,0
48829,0
48830,0
48831,0
48832,0
48833,0
48834,0
48835,0
48836,0
48837,0
48838,0
48839,0
48840,0
48841,0
48842,0
48843,0
48844,0
48845,0
48846,0
48847,0
48848,0
48849,0
48850,0
48851,0
48852,0
48853,0
48854,0
48855,0
48856,0
48857,0
48858,0
48859,0
48860,0
48861,0
48862,0
48863,0
48864,0
48865,0
48866,0
48867,0
48868,0
48869,0
48870,0
48871,0
48872,0
48873,0
48874,0
48875,0
48876,0
48877,0
48878,0
48879,0
48880,0
48881,0
48882,0
48883,0
48884,0
48885,0
48886,0
48887,0
48888,0
48889,0
48890,0
48891,0
48892,0
48893,0
48894,0
48895,0
48896,0
48897,0
48898,0
48899,0
48900,0
48901,0
48902,0
48903,0
48904,0
48905,0
48906,0
48907,0
48908,0
48909,0
48910,0
48911,0
48912,0
48913,0
48914,0
48915,0
48916,0
48917,0
48918,0
48919,0
48920,0
48921,0
48922,0
48923,0
48924,0
48925,0
48926,0
48927,0
48928,0
48929,0
48930,0
48931,0
48932,0
48933,0
48934,0
48935,0
48936,0
48937,0
48938,0
48939,0
48940,0
48941,0
48942,0
48943,0
48944,0
48945,0
48946,0
48947,0
48948,0
48949,0
48950,0
48951,0
48952,0
48953,0
48954,0
48955,0
48956,0
48957,0
48958,0
48959,0
48960,0
48961,0
48962,0
48963,0
48964,0
48965,0
48966,0
48967,0
48968,0
48969,0
48970,0
48971,0
48972,0
48973,0
48974,0
48975,0
48976,0
48977,0
48978,0
48979,0
48980,0
48981,0
48982,0
48983,0
48984,0
48985,0
48986,0
48987,0
48988,0
48989,0
48990,0
48991,0
48992,0
48993,0
48994,0
48995,0
48996,0
48997,0
48998,0
48999,0
49000,0
49001,0
49002,0
49003,0
49004,0
49005,0
49006,0
49007,0
49008,0
49009,0
49010,0
49011,0
49012,0
49013,0
49014,0
49015,0
49016,0
49017,0
49018,0
49019,0
49020,0
49021,0
49022,0
49023,0
49024,0
49025,0
49026,0
49027,0
49028,0
49029,0
49030,0
49031,0
49032,0
49033,0
49034,0
49035,0
49036,0
49037,0
49038,0
49039,0
49040,0
49041,0
49042,0
49043,0
49044,0
49045,0
49046,0
49047,0
49048,0
49049,0
49050,0
49051,0
49052,0
49053,0
49054,0
49055,0
49056,0
49057,0
49058,0
49059,0
49060,0
49061,0
49062,0
49063,0
49064,0
49065,0
49066,0
49067,0
49068,0
49069,0
49070,0
49071,0
49072,0
49073,0
49074,0
49075,0
49076,0
49077,0
49078,0
49079,0
49080,0
49081,0
49082,0
49083,0
49084,0
49085,0
49086,0
49087,0
49088,0
49089,0
49090,0
49091,0
49092,0
49093,0
49094,0
49095,0
49096,0
49097,0
49098,0
49099,0
49100,0
49101,0
49102,0
49103,0
49104,0
49105,0
49106,0
49107,0
49108,0
49109,0
49110,0
49111,0
49112,0
49113,0
49114,0
49115,0
49116,0
49117,0
49118,0
49119,0
49120,0
49121,0
49122,0
49123,0
49124,0
49125,0
49126,0
49127,0
49128,0
49129,0
49130,0
49131,0
49132,0
49133,0
49134,0
49135,0
49136,0
49137,0
49138,0
49139,0
49140,0
49141,0
49142,0
49143,0
49144,0
49145,0
49146,0
49147,0
49148,0
49149,0
49150,0
49151,0
49152,0
49153,0
49154,0
49155,0
49156,0
49157,0
49158,0
49159,0
49160,0
49161,0
49162,0
49163,0
49164,0
49165,0
49166,0
49167,0
49168,0
49169,0
49170,0
49171,0
49172,0
49173,0
49174,0
49175,0
49176,0
49177,0
49178,0
49179,0
49180,0
49181,0
49182,0
49183,0
49184,0
49185,0
49186,0
49187,0
49188,0
49189,0
49190,0
49191,0
49192,0
49193,0
49194,0
49195,0
49196,0
49197,0
49198,0
49199,0
49200,0
49201,0
49202,0
49203,0
49204,0
49205,0
49206,0
49207,0
49208,0
49209,0
49210,0
49211,0
49212,0
49213,0
49214,0
49215,0
49216,0
49217,0
49218,0
49219,0
49220,0
49221,0
49222,0
49223,0
49224,0
49225,0
49226,0
49227,0
49228,0
49229,0
49230,0
49231,0
49232,0
49233,0
49234,0
49235,0
49236,0
49237,0
49238,0
49239,0
49240,0
49241,0
49242,0
49243,0
49244,0
49245,0
49246,0
49247,0
49248,0
49249,0
49250,0
49251,0
49252,0
49253,0
49254,0
49255,0
49256,0
49257,0
49258,0
49259,0
49260,0
49261,0
49262,0
49263,0
49264,0
49265,0
49266,0
49267,0
49268,0
49269,0
49270,0
49271,0
49272,0
49273,0
49274,0
49275,0
49276,0
49277,0
49278,0
49279,0
49280,0
49281,0
49282,0
49283,0
49284,0
49285,0
49286,0
49287,0
49288,0
49289,0
49290,0
49291,0
49292,0
49293,0
49294,0
49295,0
49296,0
49297,0
49298,0
49299,0
49300,0
49301,0
49302,0
49303,0
49304,0
49305,0
49306,0
49307,0
49308,0
49309,0
49310,0
49311,0
49312,0
49313,0
49314,0
49315,0
49316,0
49317,0
49318,0
49319,0
49320,0
49321,0
49322,0
49323,0
49324,0
49325,0
49326,0
49327,0
49328,0
49329,0
49330,0
49331,0
49332,0
49333,0
49334,0
49335,0
49336,0
49337,0
49338,0
49339,0
49340,0
49341,0
49342,0
49343,0
49344,0
49345,0
49346,0
49347,0
49348,0
49349,0
49350,0
49351,0
49352,0
49353,0
49354,0
49355,0
49356,0
49357,0
49358,0
49359,0
49360,0
49361,0
49362,0
49363,0
49364,0
49365,0
49366,0
49367,0
49368,0
49369,0
49370,0
49371,0
49372,0
49373,0
49374,0
49375,0
49376,0
49377,0
49378,0
49379,0
49380,0
49381,0
49382,0
49383,0
49384,0
49385,0
49386,0
49387,0
49388,0
49389,0
49390,0
49391,0
49392,0
49393,0
49394,0
49395,0
49396,0
49397,0
49398,0
49399,0
49400,0
49401,0
49402,0
49403,0
49404,0
49405,0
49406,0
49407,0
49408,0
49409,0
49410,0
49411,0
49412,0
49413,0
49414,0
49415,0
49416,0
49417,0
49418,0
49419,0
49420,0
49421,0
49422,0
49423,0
49424,0
49425,0
49426,0
49427,0
49428,0
49429,0
49430,0
49431,0
49432,0
49433,0
49434,0
49435,0
49436,0
49437,0
49438,0
49439,0
49440,0
49441,0
49442,0
49443,0
49444,0
49445,0
49446,0
49447,0
49448,0
49449,0
49450,0
49451,0
49452,0
49453,0
49454,0
49455,0
49456,0
49457,0
49458,0
49459,0
49460,0
49461,0
49462,0
49463,0
49464,0
49465,0
49466,0
49467,0
49468,0
49469,0
49470,0
49471,0
49472,0
49473,0
49474,0
49475,0
49476,0
49477,0
49478,0
49479,0
49480,0
49481,0
49482,0
49483,0
49484,0
49485,0
49486,0
49487,0
49488,0
49489,0
49490,0
49491,0
49492,0
49493,0
49494,0
49495,0
49496,0
49497,0
49498,0
49499,0
49500,0
49501,0
49502,0
49503,0
49504,0
49505,0
49506,0
49507,0
49508,0
49509,0
49510,0
49511,0
49512,0
49513,0
49514,0
49515,0
49516,0
49517,0
49518,0
49519,0
49520,0
49521,0
49522,0
49523,0
49524,0
49525,0
49526,0
49527,0
49528,0
49529,0
49530,0
49531,0
49532,0
49533,0
49534,0
49535,0
49536,0
49537,0
49538,0
49539,0
49540,0
49541,0
49542,0
49543,0
49544,0
49545,0
49546,0
49547,0
49548,0
49549,0
49550,0
49551,0
49552,0
49553,0
49554,0
49555,0
49556,0
49557,0
49558,0
49559,0
49560,0
49561,0
49562,0
49563,0
49564,0
49565,0
49566,0
49567,0
49568,0
49569,0
49570,0
49571,0
49572,0
49573,0
49574,0
49575,0
49576,0
49577,0
49578,0
49579,0
49580,0
49581,0
49582,0
49583,0
49584,0
49585,0
49586,0
49587,0
49588,0
49589,0
49590,0
49591,0
49592,0
49593,0
49594,0
49595,0
49596,0
49597,0
49598,0
49599,0
49600,0
49601,0
49602,0
49603,0
49604,0
49605,0
49606,0
49607,0
49608,0
49609,0
49610,0
49611,0
49612,0
49613,0
49614,0
49615,0
49616,0
49617,0
49618,0
49619,0
49620,0
49621,0
49622,0
49623,0
49624,0
49625,0
49626,0
49627,0
49628,0
49629,0
49630,0
49631,0
49632,0
49633,0
49634,0
49635,0
49636,0
49637,0
49638,0
49639,0
49640,0
49641,0
49642,0
49643,0
49644,0
49645,0
49646,0
49647,0
49648,0
49649,0
49650,0
49651,0
49652,0
49653,0
49654,0
49655,0
49656,0
49657,0
49658,0
49659,0
49660,0
49661,0
49662,0
49663,0
49664,0
49665,0
49666,0
49667,0
49668,0
49669,0
49670,0
49671,0
49672,0
49673,0
49674,0
49675,0
49676,0
49677,0
49678,0
49679,0
49680,0
49681,0
49682,0
49683,0
49684,0
49685,0
49686,0
49687,0
49688,0
49689,0
49690,0
49691,0
49692,0
49693,0
49694,0
49695,0
49696,0
49697,0
49698,0
49699,0
49700,0
49701,0
49702,0
49703,0
49704,0
49705,0
49706,0
49707,0
49708,0
49709,0
49710,0
49711,0
49712,0
49713,0
49714,0
49715,0
49716,0
49717,0
49718,0
49719,0
49720,0
49721,0
49722,0
49723,0
49724,0
49725,0
49726,0
49727,0
49728,0
49729,0
49730,0
49731,0
49732,0
49733,0
49734,0
49735,0
49736,0
49737,0
49738,0
49739,0
49740,0
49741,0
49742,0
49743,0
49744,0
49745,0
49746,0
49747,0
49748,0
49749,0
49750,0
49751,0
49752,0
49753,0
49754,0
49755,0
49756,0
49757,0
49758,0
49759,0
49760,0
49761,0
49762,0
49763,0
49764,0
49765,0
49766,0
49767,0
49768,0
49769,0
49770,0
49771,0
49772,0
49773,0
49774,0
49775,0
49776,0
49777,0
49778,0
49779,0
49780,0
49781,0
49782,0
49783,0
49784,0
49785,0
49786,0
49787,0
49788,0
49789,0
49790,0
49791,0
49792,0
49793,0
49794,0
49795,0
49796,0
49797,0
49798,0
49799,0
49800,0
49801,0
49802,0
49803,0
49804,0
49805,0
49806,0
49807,0
49808,0
49809,0
49810,0
49811,0
49812,0
49813,0
49814,0
49815,0
49816,0
49817,0
49818,0
49819,0
49820,0
49821,0
49822,0
49823,0
49824,0
49825,0
49826,0
49827,0
49828,0
49829,0
49830,0
49831,0
49832,0
49833,0
49834,0
49835,0
49836,0
49837,0
49838,0
49839,0
49840,0
49841,0
49842,0
49843,0
49844,0
49845,0
49846,0
49847,0
49848,0
49849,0
49850,0
49851,0
49852,0
49853,0
49854,0
49855,0
49856,0
49857,0
49858,0
49859,0
49860,0
49861,0
49862,0
49863,0
49864,0
49865,0
49866,0
49867,0
49868,0
49869,0
49870,0
49871,0
49872,0
49873,0
49874,0
49875,0
49876,0
49877,0
49878,0
49879,0
49880,0
49881,0
49882,0
49883,0
49884,0
49885,0
49886,0
49887,0
49888,0
49889,0
49890,0
49891,0
49892,0
49893,0
49894,0
49895,0
49896,0
49897,0
49898,0
49899,0
49900,0
49901,0
49902,0
49903,0
49904,0
49905,0
49906,0
49907,0
49908,0
49909,0
49910,0
49911,0
49912,0
49913,0
49914,0
49915,0
49916,0
49917,0
49918,0
49919,0
49920,0
49921,0
49922,0
49923,0
49924,0
49925,0
49926,0
49927,0
49928,0
49929,0
49930,0
49931,0
49932,0
49933,0
49934,0
49935,0
49936,0
49937,0
49938,0
49939,0
49940,0
49941,0
49942,0
49943,0
49944,0
49945,0
49946,0
49947,0
49948,0
49949,0
49950,0
49951,0
49952,0
49953,0
49954,0
49955,0
49956,0
49957,0
49958,0
49959,0
49960,0
49961,0
49962,0
49963,0
49964,0
49965,0
49966,0
49967,0
49968,0
49969,0
49970,0
49971,0
49972,0
49973,0
49974,0
49975,0
49976,0
49977,0
49978,0
49979,0
49980,0
49981,0
49982,0
49983,0
49984,0
49985,0
49986,0
49987,0
49988,0
49989,0
49990,0
49991,0
49992,0
49993,0
49994,0
49995,0
49996,0
49997,0
49998,0
49999,0
50000,0
50001,0
50002,0
50003,0
50004,0
50005,0
50006,0
50007,0
50008,0
50009,0
50010,0
50011,0
50012,0
50013,0
50014,0
50015,0
50016,0
50017,0
50018,0
50019,0
50020,0
50021,0
50022,0
50023,0
50024,0
50025,0
50026,0
50027,0
50028,0
50029,0
50030,0
50031,0
50032,0
50033,0
50034,0
50035,0
50036,0
50037,0
50038,0
50039,0
50040,0
50041,0
50042,0
50043,0
50044,0
50045,0
50046,0
50047,0
50048,0
50049,0
50050,0
50051,0
50052,0
50053,0
50054,0
50055,0
50056,0
50057,0
50058,0
50059,0
50060,0
50061,0
50062,0
50063,0
50064,0
50065,0
50066,0
50067,0
50068,0
50069,0
50070,0
50071,0
50072,0
50073,0
50074,0
50075,0
50076,0
50077,0
50078,0
50079,0
50080,0
50081,0
50082,0
50083,0
50084,0
50085,0
50086,0
50087,0
50088,0
50089,0
50090,0
50091,0
50092,0
50093,0
50094,0
50095,0
50096,0
50097,0
50098,0
50099,0
50100,0
50101,0
50102,0
50103,0
50104,0
50105,0
50106,0
50107,0
50108,0
50109,0
50110,0
50111,0
50112,0
50113,0
50114,0
50115,0
50116,0
50117,0
50118,0
50119,0
50120,0
50121,0
50122,0
50123,0
50124,0
50125,0
50126,0
50127,0
50128,0
50129,0
50130,0
50131,0
50132,0
50133,0
50134,0
50135,0
50136,0
50137,0
50138,0
50139,0
50140,0
50141,0
50142,0
50143,0
50144,0
50145,0
50146,0
50147,0
50148,0
50149,0
50150,0
50151,0
50152,0
50153,0
50154,0
50155,0
50156,0
50157,0
50158,0
50159,0
50160,0
50161,0
50162,0
50163,0
50164,0
50165,0
50166,0
50167,0
50168,0
50169,0
50170,0
50171,0
50172,0
50173,0
50174,0
50175,0
50176,0
50177,0
50178,0
50179,0
50180,0
50181,0
50182,0
50183,0
50184,0
50185,0
50186,0
50187,0
50188,0
50189,0
50190,0
50191,0
50192,0
50193,0
50194,0
50195,0
50196,0
50197,0
50198,0
50199,0
50200,0
50201,0
50202,0
50203,0
50204,0
50205,0
50206,0
50207,0
50208,0
50209,0
50210,0
50211,0
50212,0
50213,0
50214,0
50215,0
50216,0
50217,0
50218,0
50219,0
50220,0
50221,0
50222,0
50223,0
50224,0
50225,0
50226,0
50227,0
50228,0
50229,0
50230,0
50231,0
50232,0
50233,0
50234,0
50235,0
50236,0
50237,0
50238,0
50239,0
50240,0
50241,0
50242,0
50243,0
50244,0
50245,0
50246,0
50247,0
50248,0
50249,0
50250,0
50251,0
50252,0
50253,0
50254,0
50255,0
50256,0
50257,0
50258,0
50259,0
50260,0
50261,0
50262,0
50263,0
50264,0
50265,0
50266,0
50267,0
50268,0
50269,0
50270,0
50271,0
50272,0
50273,0
50274,0
50275,0
50276,0
50277,0
50278,0
50279,0
50280,0
50281,0
50282,0
50283,0
50284,0
50285,0
50286,0
50287,0
50288,0
50289,0
50290,0
50291,0
50292,0
50293,0
50294,0
50295,0
50296,0
50297,0
50298,0
50299,0
50300,0
50301,0
50302,0
50303,0
50304,0
50305,0
50306,0
50307,0
50308,0
50309,0
50310,0
50311,0
50312,0
50313,0
50314,0
50315,0
50316,0
50317,0
50318,0
50319,0
50320,0
50321,0
50322,0
50323,0
50324,0
50325,0
50326,0
50327,0
50328,0
50329,0
50330,0
50331,0
50332,0
50333,0
50334,0
50335,0
50336,0
50337,0
50338,0
50339,0
50340,0
50341,0
50342,0
50343,0
50344,0
50345,0
50346,0
50347,0
50348,0
50349,0
50350,0
50351,0
50352,0
50353,0
50354,0
50355,0
50356,0
50357,0
50358,0
50359,0
50360,0
50361,0
50362,0
50363,0
50364,0
50365,0
50366,0
50367,0
50368,0
50369,0
50370,0
50371,0
50372,0
50373,0
50374,0
50375,0
50376,0
50377,0
50378,0
50379,0
50380,0
50381,0
50382,0
50383,0
50384,0
50385,0
50386,0
50387,0
50388,0
50389,0
50390,0
50391,0
50392,0
50393,0
50394,0
50395,0
50396,0
50397,0
50398,0
50399,0
50400,0
50401,0
50402,0
50403,0
50404,0
50405,0
50406,0
50407,0
50408,0
50409,0
50410,0
50411,0
50412,0
50413,0
50414,0
50415,0
50416,0
50417,0
50418,0
50419,0
50420,0
50421,0
50422,0
50423,0
50424,0
50425,0
50426,0
50427,0
50428,0
50429,0
50430,0
50431,0
50432,0
50433,0
50434,0
50435,0
50436,0
50437,0
50438,0
50439,0
50440,0
50441,0
50442,0
50443,0
50444,0
50445,0
50446,0
50447,0
50448,0
50449,0
50450,0
50451,0
50452,0
50453,0
50454,0
50455,0
50456,0
50457,0
50458,0
50459,0
50460,0
50461,0
50462,0
50463,0
50464,0
50465,0
50466,0
50467,0
50468,0
50469,0
50470,0
50471,0
50472,0
50473,0
50474,0
50475,0
50476,0
50477,0
50478,0
50479,0
50480,0
50481,0
50482,0
50483,0
50484,0
50485,0
50486,0
50487,0
50488,0
50489,0
50490,0
50491,0
50492,0
50493,0
50494,0
50495,0
50496,0
50497,0
50498,0
50499,0
50500,0
50501,0
50502,0
50503,0
50504,0
50505,0
50506,0
50507,0
50508,0
50509,0
50510,0
50511,0
50512,0
50513,0
50514,0
50515,0
50516,0
50517,0
50518,0
50519,0
50520,0
50521,0
50522,0
50523,0
50524,0
50525,0
50526,0
50527,0
50528,0
50529,0
50530,0
50531,0
50532,0
50533,0
50534,0
50535,0
50536,0
50537,0
50538,0
50539,0
50540,0
50541,0
50542,0
50543,0
50544,0
50545,0
50546,0
50547,0
50548,0
50549,0
50550,0
50551,0
50552,0
50553,0
50554,0
50555,0
50556,0
50557,0
50558,0
50559,0
50560,0
50561,0
50562,0
50563,0
50564,0
50565,0
50566,0
50567,0
50568,0
50569,0
50570,0
50571,0
50572,0
50573,0
50574,0
50575,0
50576,0
50577,0
50578,0
50579,0
50580,0
50581,0
50582,0
50583,0
50584,0
50585,0
50586,0
50587,0
50588,0
50589,0
50590,0
50591,0
50592,0
50593,0
50594,0
50595,0
50596,0
50597,0
50598,0
50599,0
50600,0
50601,0
50602,0
50603,0
50604,0
50605,0
50606,0
50607,0
50608,0
50609,0
50610,0
50611,0
50612,0
50613,0
50614,0
50615,0
50616,0
50617,0
50618,0
50619,0
50620,0
50621,0
50622,0
50623,0
50624,0
50625,0
50626,0
50627,0
50628,0
50629,0
50630,0
50631,0
50632,0
50633,0
50634,0
50635,0
50636,0
50637,0
50638,0
50639,0
50640,0
50641,0
50642,0
50643,0
50644,0
50645,0
50646,0
50647,0
50648,0
50649,0
50650,0
50651,0
50652,0
50653,0
50654,0
50655,0
50656,0
50657,0
50658,0
50659,0
50660,0
50661,0
50662,0
50663,0
50664,0
50665,0
50666,0
50667,0
50668,0
50669,0
50670,0
50671,0
50672,0
50673,0
50674,0
50675,0
50676,0
50677,0
50678,0
50679,0
50680,0
50681,0
50682,0
50683,0
50684,0
50685,0
50686,0
50687,0
50688,0
50689,0
50690,0
50691,0
50692,0
50693,0
50694,0
50695,0
50696,0
50697,0
50698,0
50699,0
50700,0
50701,0
50702,0
50703,0
50704,0
50705,0
50706,0
50707,0
50708,0
50709,0
50710,0
50711,0
50712,0
50713,0
50714,0
50715,0
50716,0
50717,0
50718,0
50719,0
50720,0
50721,0
50722,0
50723,0
50724,0
50725,0
50726,0
50727,0
50728,0
50729,0
50730,0
50731,0
50732,0
50733,0
50734,0
50735,0
50736,0
50737,0
50738,0
50739,0
50740,0
50741,0
50742,0
50743,0
50744,0
50745,0
50746,0
50747,0
50748,0
50749,0
50750,0
50751,0
50752,0
50753,0
50754,0
50755,0
50756,0
50757,0
50758,0
50759,0
50760,0
50761,0
50762,0
50763,0
50764,0
50765,0
50766,0
50767,0
50768,0
50769,0
50770,0
50771,0
50772,0
50773,0
50774,0
50775,0
50776,0
50777,0
50778,0
50779,0
50780,0
50781,0
50782,0
50783,0
50784,0
50785,0
50786,0
50787,0
50788,0
50789,0
50790,0
50791,0
50792,0
50793,0
50794,0
50795,0
50796,0
50797,0
50798,0
50799,0
50800,0
50801,0
50802,0
50803,0
50804,0
50805,0
50806,0
50807,0
50808,0
50809,0
50810,0
50811,0
50812,0
50813,0
50814,0
50815,0
50816,0
50817,0
50818,0
50819,0
50820,0
50821,0
50822,0
50823,0
50824,0
50825,0
50826,0
50827,0
50828,0
50829,0
50830,0
50831,0
50832,0
50833,0
50834,0
50835,0
50836,0
50837,0
50838,0
50839,0
50840,0
50841,0
50842,0
50843,0
50844,0
50845,0
50846,0
50847,0
50848,0
50849,0
50850,0
50851,0
50852,0
50853,0
50854,0
50855,0
50856,0
50857,0
50858,0
50859,0
50860,0
50861,0
50862,0
50863,0
50864,0
50865,0
50866,0
50867,0
50868,0
50869,0
50870,0
50871,0
50872,0
50873,0
50874,0
50875,0
50876,0
50877,0
50878,0
50879,0
50880,0
50881,0
50882,0
50883,0
50884,0
50885,0
50886,0
50887,0
50888,0
50889,0
50890,0
50891,0
50892,0
50893,0
50894,0
50895,0
50896,0
50897,0
50898,0
50899,0
50900,0
50901,0
50902,0
50903,0
50904,0
50905,0
50906,0
50907,0
50908,0
50909,0
50910,0
50911,0
50912,0
50913,0
50914,0
50915,0
50916,0
50917,0
50918,0
50919,0
50920,0
50921,0
50922,0
50923,0
50924,0
50925,0
50926,0
50927,0
50928,0
50929,0
50930,0
50931,0
50932,0
50933,0
50934,0
50935,0
50936,0
50937,0
50938,0
50939,0
50940,0
50941,0
50942,0
50943,0
50944,0
50945,0
50946,0
50947,0
50948,0
50949,0
50950,0
50951,0
50952,0
50953,0
50954,0
50955,0
50956,0
50957,0
50958,0
50959,0
50960,0
50961,0
50962,0
50963,0
50964,0
50965,0
50966,0
50967,0
50968,0
50969,0
50970,0
50971,0
50972,0
50973,0
50974,0
50975,0
50976,0
50977,0
50978,0
50979,0
50980,0
50981,0
50982,0
50983,0
50984,0
50985,0
50986,0
50987,0
50988,0
50989,0
50990,0
50991,0
50992,0
50993,0
50994,0
50995,0
50996,0
50997,0
50998,0
50999,0
51000,0
51001,0
51002,0
51003,0
51004,0
51005,0
51006,0
51007,0
51008,0
51009,0
51010,0
51011,0
51012,0
51013,0
51014,0
51015,0
51016,0
51017,0
51018,0
51019,0
51020,0
51021,0
51022,0
51023,0
51024,0
51025,0
51026,0
51027,0
51028,0
51029,0
51030,0
51031,0
51032,0
51033,0
51034,0
51035,0
51036,0
51037,0
51038,0
51039,0
51040,0
51041,0
51042,0
51043,0
51044,0
51045,0
51046,0
51047,0
51048,0
51049,0
51050,0
51051,0
51052,0
51053,0
51054,0
51055,0
51056,0
51057,0
51058,0
51059,0
51060,0
51061,0
51062,0
51063,0
51064,0
51065,0
51066,0
51067,0
51068,0
51069,0
51070,0
51071,0
51072,0
51073,0
51074,0
51075,0
51076,0
51077,0
51078,0
51079,0
51080,0
51081,0
51082,0
51083,0
51084,0
51085,0
51086,0
51087,0
51088,0
51089,0
51090,0
51091,0
51092,0
51093,0
51094,0
51095,0
51096,0
51097,0
51098,0
51099,0
51100,0
51101,0
51102,0
51103,0
51104,0
51105,0
51106,0
51107,0
51108,0
51109,0
51110,0
51111,0
51112,0
51113,0
51114,0
51115,0
51116,0
51117,0
51118,0
51119,0
51120,0
51121,0
51122,0
51123,0
51124,0
51125,0
51126,0
51127,0
51128,0
51129,0
51130,0
51131,0
51132,0
51133,0
51134,0
51135,0
51136,0
51137,0
51138,0
51139,0
51140,0
51141,0
51142,0
51143,0
51144,0
51145,0
51146,0
51147,0
51148,0
51149,0
51150,0
51151,0
51152,0
51153,0
51154,0
51155,0
51156,0
51157,0
51158,0
51159,0
51160,0
51161,0
51162,0
51163,0
51164,0
51165,0
51166,0
51167,0
51168,0
51169,0
51170,0
51171,0
51172,0
51173,0
51174,0
51175,0
51176,0
51177,0
51178,0
51179,0
51180,0
51181,0
51182,0
51183,0
51184,0
51185,0
51186,0
51187,0
51188,0
51189,0
51190,0
51191,0
51192,0
51193,0
51194,0
51195,0
51196,0
51197,0
51198,0
51199,0
51200,0
51201,0
51202,0
51203,0
51204,0
51205,0
51206,0
51207,0
51208,0
51209,0
51210,0
51211,0
51212,0
51213,0
51214,0
51215,0
51216,0
51217,0
51218,0
51219,0
51220,0
51221,0
51222,0
51223,0
51224,0
51225,0
51226,0
51227,0
51228,0
51229,0
51230,0
51231,0
51232,0
51233,0
51234,0
51235,0
51236,0
51237,0
51238,0
51239,0
51240,0
51241,0
51242,0
51243,0
51244,0
51245,0
51246,0
51247,0
51248,0
51249,0
51250,0
51251,0
51252,0
51253,0
51254,0
51255,0
51256,0
51257,0
51258,0
51259,0
51260,0
51261,0
51262,0
51263,0
51264,0
51265,0
51266,0
51267,0
51268,0
51269,0
51270,0
51271,0
51272,0
51273,0
51274,0
51275,0
51276,0
51277,0
51278,0
51279,0
51280,0
51281,0
51282,0
51283,0
51284,0
51285,0
51286,0
51287,0
51288,0
51289,0
51290,0
51291,0
51292,0
51293,0
51294,0
51295,0
51296,0
51297,0
51298,0
51299,0
51300,0
51301,0
51302,0
51303,0
51304,0
51305,0
51306,0
51307,0
51308,0
51309,0
51310,0
51311,0
51312,0
51313,0
51314,0
51315,0
51316,0
51317,0
51318,0
51319,0
51320,0
51321,0
51322,0
51323,0
51324,0
51325,0
51326,0
51327,0
51328,0
51329,0
51330,0
51331,0
51332,0
51333,0
51334,0
51335,0
51336,0
51337,0
51338,0
51339,0
51340,0
51341,0
51342,0
51343,0
51344,0
51345,0
51346,0
51347,0
51348,0
51349,0
51350,0
51351,0
51352,0
51353,0
51354,0
51355,0
51356,0
51357,0
51358,0
51359,0
51360,0
51361,0
51362,0
51363,0
51364,0
51365,0
51366,0
51367,0
51368,0
51369,0
51370,0
51371,0
51372,0
51373,0
51374,0
51375,0
51376,0
51377,0
51378,0
51379,0
51380,0
51381,0
51382,0
51383,0
51384,0
51385,0
51386,0
51387,0
51388,0
51389,0
51390,0
51391,0
51392,0
51393,0
51394,0
51395,0
51396,0
51397,0
51398,0
51399,0
51400,0
51401,0
51402,0
51403,0
51404,0
51405,0
51406,0
51407,0
51408,0
51409,0
51410,0
51411,0
51412,0
51413,0
51414,0
51415,0
51416,0
51417,0
51418,0
51419,0
51420,0
51421,0
51422,0
51423,0
51424,0
51425,0
51426,0
51427,0
51428,0
51429,0
51430,0
51431,0
51432,0
51433,0
51434,0
51435,0
51436,0
51437,0
51438,0
51439,0
51440,0
51441,0
51442,0
51443,0
51444,0
51445,0
51446,0
51447,0
51448,0
51449,0
51450,0
51451,0
51452,0
51453,0
51454,0
51455,0
51456,0
51457,0
51458,0
51459,0
51460,0
51461,0
51462,0
51463,0
51464,0
51465,0
51466,0
51467,0
51468,0
51469,0
51470,0
51471,0
51472,0
51473,0
51474,0
51475,0
51476,0
51477,0
51478,0
51479,0
51480,0
51481,0
51482,0
51483,0
51484,0
51485,0
51486,0
51487,0
51488,0
51489,0
51490,0
51491,0
51492,0
51493,0
51494,0
51495,0
51496,0
51497,0
51498,0
51499,0
51500,0
51501,0
51502,0
51503,0
51504,0
51505,0
51506,0
51507,0
51508,0
51509,0
51510,0
51511,0
51512,0
51513,0
51514,0
51515,0
51516,0
51517,0
51518,0
51519,0
51520,0
51521,0
51522,0
51523,0
51524,0
51525,0
51526,0
51527,0
51528,0
51529,0
51530,0
51531,0
51532,0
51533,0
51534,0
51535,0
51536,0
51537,0
51538,0
51539,0
51540,0
51541,0
51542,0
51543,0
51544,0
51545,0
51546,0
51547,0
51548,0
51549,0
51550,0
51551,0
51552,0
51553,0
51554,0
51555,0
51556,0
51557,0
51558,0
51559,0
51560,0
51561,0
51562,0
51563,0
51564,0
51565,0
51566,0
51567,0
51568,0
51569,0
51570,0
51571,0
51572,0
51573,0
51574,0
51575,0
51576,0
51577,0
51578,0
51579,0
51580,0
51581,0
51582,0
51583,0
51584,0
51585,0
51586,0
51587,0
51588,0
51589,0
51590,0
51591,0
51592,0
51593,0
51594,0
51595,0
51596,0
51597,0
51598,0
51599,0
51600,0
51601,0
51602,0
51603,0
51604,0
51605,0
51606,0
51607,0
51608,0
51609,0
51610,0
51611,0
51612,0
51613,0
51614,0
51615,0
51616,0
51617,0
51618,0
51619,0
51620,0
51621,0
51622,0
51623,0
51624,0
51625,0
51626,0
51627,0
51628,0
51629,0
51630,0
51631,0
51632,0
51633,0
51634,0
51635,0
51636,0
51637,0
51638,0
51639,0
51640,0
51641,0
51642,0
51643,0
51644,0
51645,0
51646,0
51647,0
51648,0
51649,0
51650,0
51651,0
51652,0
51653,0
51654,0
51655,0
51656,0
51657,0
51658,0
51659,0
51660,0
51661,0
51662,0
51663,0
51664,0
51665,0
51666,0
51667,0
51668,0
51669,0
51670,0
51671,0
51672,0
51673,0
51674,0
51675,0
51676,0
51677,0
51678,0
51679,0
51680,0
51681,0
51682,0
51683,0
51684,0
51685,0
51686,0
51687,0
51688,0
51689,0
51690,0
51691,0
51692,0
51693,0
51694,0
51695,0
51696,0
51697,0
51698,0
51699,0
51700,0
51701,0
51702,0
51703,0
51704,0
51705,0
51706,0
51707,0
51708,0
51709,0
51710,0
51711,0
51712,0
51713,0
51714,0
51715,0
51716,0
51717,0
51718,0
51719,0
51720,0
51721,0
51722,0
51723,0
51724,0
51725,0
51726,0
51727,0
51728,0
51729,0
51730,0
51731,0
51732,0
51733,0
51734,0
51735,0
51736,0
51737,0
51738,0
51739,0
51740,0
51741,0
51742,0
51743,0
51744,0
51745,0
51746,0
51747,0
51748,0
51749,0
51750,0
51751,0
51752,0
51753,0
51754,0
51755,0
51756,0
51757,0
51758,0
51759,0
51760,0
51761,0
51762,0
51763,0
51764,0
51765,0
51766,0
51767,0
51768,0
51769,0
51770,0
51771,0
51772,0
51773,0
51774,0
51775,0
51776,0
51777,0
51778,0
51779,0
51780,0
51781,0
51782,0
51783,0
51784,0
51785,0
51786,0
51787,0
51788,0
51789,0
51790,0
51791,0
51792,0
51793,0
51794,0
51795,0
51796,0
51797,0
51798,0
51799,0
51800,0
51801,0
51802,0
51803,0
51804,0
51805,0
51806,0
51807,0
51808,0
51809,0
51810,0
51811,0
51812,0
51813,0
51814,0
51815,0
51816,0
51817,0
51818,0
51819,0
51820,0
51821,0
51822,0
51823,0
51824,0
51825,0
51826,0
51827,0
51828,0
51829,0
51830,0
51831,0
51832,0
51833,0
51834,0
51835,0
51836,0
51837,0
51838,0
51839,0
51840,0
51841,0
51842,0
51843,0
51844,0
51845,0
51846,0
51847,0
51848,0
51849,0
51850,0
51851,0
51852,0
51853,0
51854,0
51855,0
51856,0
51857,0
51858,0
51859,0
51860,0
51861,0
51862,0
51863,0
51864,0
51865,0
51866,0
51867,0
51868,0
51869,0
51870,0
51871,0
51872,0
51873,0
51874,0
51875,0
51876,0
51877,0
51878,0
51879,0
51880,0
51881,0
51882,0
51883,0
51884,0
51885,0
51886,0
51887,0
51888,0
51889,0
51890,0
51891,0
51892,0
51893,0
51894,0
51895,0
51896,0
51897,0
51898,0
51899,0
51900,0
51901,0
51902,0
51903,0
51904,0
51905,0
51906,0
51907,0
51908,0
51909,0
51910,0
51911,0
51912,0
51913,0
51914,0
51915,0
51916,0
51917,0
51918,0
51919,0
51920,0
51921,0
51922,0
51923,0
51924,0
51925,0
51926,0
51927,0
51928,0
51929,0
51930,0
51931,0
51932,0
51933,0
51934,0
51935,0
51936,0
51937,0
51938,0
51939,0
51940,0
51941,0
51942,0
51943,0
51944,0
51945,0
51946,0
51947,0
51948,0
51949,0
51950,0
51951,0
51952,0
51953,0
51954,0
51955,0
51956,0
51957,0
51958,0
51959,0
51960,0
51961,0
51962,0
51963,0
51964,0
51965,0
51966,0
51967,0
51968,0
51969,0
51970,0
51971,0
51972,0
51973,0
51974,0
51975,0
51976,0
51977,0
51978,0
51979,0
51980,0
51981,0
51982,0
51983,0
51984,0
51985,0
51986,0
51987,0
51988,0
51989,0
51990,0
51991,0
51992,0
51993,0
51994,0
51995,0
51996,0
51997,0
51998,0
51999,0
52000,0
52001,0
52002,0
52003,0
52004,0
52005,0
52006,0
52007,0
52008,0
52009,0
52010,0
52011,0
52012,0
52013,0
52014,0
52015,0
52016,0
52017,0
52018,0
52019,0
52020,0
52021,0
52022,0
52023,0
52024,0
52025,0
52026,0
52027,0
52028,0
52029,0
52030,0
52031,0
52032,0
52033,0
52034,0
52035,0
52036,0
52037,0
52038,0
52039,0
52040,0
52041,0
52042,0
52043,0
52044,0
52045,0
52046,0
52047,0
52048,0
52049,0
52050,0
52051,0
52052,0
52053,0
52054,0
52055,0
52056,0
52057,0
52058,0
52059,0
52060,0
52061,0
52062,0
52063,0
52064,0
52065,0
52066,0
52067,0
52068,0
52069,0
52070,0
52071,0
52072,0
52073,0
52074,0
52075,0
52076,0
52077,0
52078,0
52079,0
52080,0
52081,0
52082,0
52083,0
52084,0
52085,0
52086,0
52087,0
52088,0
52089,0
52090,0
52091,0
52092,0
52093,0
52094,0
52095,0
52096,0
52097,0
52098,0
52099,0
52100,0
52101,0
52102,0
52103,0
52104,0
52105,0
52106,0
52107,0
52108,0
52109,0
52110,0
52111,0
52112,0
52113,0
52114,0
52115,0
52116,0
52117,0
52118,0
52119,0
52120,0
52121,0
52122,0
52123,0
52124,0
52125,0
52126,0
52127,0
52128,0
52129,0
52130,0
52131,0
52132,0
52133,0
52134,0
52135,0
52136,0
52137,0
52138,0
52139,0
52140,0
52141,0
52142,0
52143,0
52144,0
52145,0
52146,0
52147,0
52148,0
52149,0
52150,0
52151,0
52152,0
52153,0
52154,0
52155,0
52156,0
52157,0
52158,0
52159,0
52160,0
52161,0
52162,0
52163,0
52164,0
52165,0
52166,0
52167,0
52168,0
52169,0
52170,0
52171,0
52172,0
52173,0
52174,0
52175,0
52176,0
52177,0
52178,0
52179,0
52180,0
52181,0
52182,0
52183,0
52184,0
52185,0
52186,0
52187,0
52188,0
52189,0
52190,0
52191,0
52192,0
52193,0
52194,0
52195,0
52196,0
52197,0
52198,0
52199,0
52200,0
52201,0
52202,0
52203,0
52204,0
52205,0
52206,0
52207,0
52208,0
52209,0
52210,0
52211,0
52212,0
52213,0
52214,0
52215,0
52216,0
52217,0
52218,0
52219,0
52220,0
52221,0
52222,0
52223,0
52224,0
52225,0
52226,0
52227,0
52228,0
52229,0
52230,0
52231,0
52232,0
52233,0
52234,0
52235,0
52236,0
52237,0
52238,0
52239,0
52240,0
52241,0
52242,0
52243,0
52244,0
52245,0
52246,0
52247,0
52248,0
52249,0
52250,0
52251,0
52252,0
52253,0
52254,0
52255,0
52256,0
52257,0
52258,0
52259,0
52260,0
52261,0
52262,0
52263,0
52264,0
52265,0
52266,0
52267,0
52268,0
52269,0
52270,0
52271,0
52272,0
52273,0
52274,0
52275,0
52276,0
52277,0
52278,0
52279,0
52280,0
52281,0
52282,0
52283,0
52284,0
52285,0
52286,0
52287,0
52288,0
52289,0
52290,0
52291,0
52292,0
52293,0
52294,0
52295,0
52296,0
52297,0
52298,0
52299,0
52300,0
52301,0
52302,0
52303,0
52304,0
52305,0
52306,0
52307,0
52308,0
52309,0
52310,0
52311,0
52312,0
52313,0
52314,0
52315,0
52316,0
52317,0
52318,0
52319,0
52320,0
52321,0
52322,0
52323,0
52324,0
52325,0
52326,0
52327,0
52328,0
52329,0
52330,0
52331,0
52332,0
52333,0
52334,0
52335,0
52336,0
52337,0
52338,0
52339,0
52340,0
52341,0
52342,0
52343,0
52344,0
52345,0
52346,0
52347,0
52348,0
52349,0
52350,0
52351,0
52352,0
52353,0
52354,0
52355,0
52356,0
52357,0
52358,0
52359,0
52360,0
52361,0
52362,0
52363,0
52364,0
52365,0
52366,0
52367,0
52368,0
52369,0
52370,0
52371,0
52372,0
52373,0
52374,0
52375,0
52376,0
52377,0
52378,0
52379,0
52380,0
52381,0
52382,0
52383,0
52384,0
52385,0
52386,0
52387,0
52388,0
52389,0
52390,0
52391,0
52392,0
52393,0
52394,0
52395,0
52396,0
52397,0
52398,0
52399,0
52400,0
52401,0
52402,0
52403,0
52404,0
52405,0
52406,0
52407,0
52408,0
52409,0
52410,0
52411,0
52412,0
52413,0
52414,0
52415,0
52416,0
52417,0
52418,0
52419,0
52420,0
52421,0
52422,0
52423,0
52424,0
52425,0
52426,0
52427,0
52428,0
52429,0
52430,0
52431,0
52432,0
52433,0
52434,0
52435,0
52436,0
52437,0
52438,0
52439,0
52440,0
52441,0
52442,0
52443,0
52444,0
52445,0
52446,0
52447,0
52448,0
52449,0
52450,0
52451,0
52452,0
52453,0
52454,0
52455,0
52456,0
52457,0
52458,0
52459,0
52460,0
52461,0
52462,0
52463,0
52464,0
52465,0
52466,0
52467,0
52468,0
52469,0
52470,0
52471,0
52472,0
52473,0
52474,0
52475,0
52476,0
52477,0
52478,0
52479,0
52480,0
52481,0
52482,0
52483,0
52484,0
52485,0
52486,0
52487,0
52488,0
52489,0
52490,0
52491,0
52492,0
52493,0
52494,0
52495,0
52496,0
52497,0
52498,0
52499,0
52500,0
52501,0
52502,0
52503,0
52504,0
52505,0
52506,0
52507,0
52508,0
52509,0
52510,0
52511,0
52512,0
52513,0
52514,0
52515,0
52516,0
52517,0
52518,0
52519,0
52520,0
52521,0
52522,0
52523,0
52524,0
52525,0
52526,0
52527,0
52528,0
52529,0
52530,0
52531,0
52532,0
52533,0
52534,0
52535,0
52536,0
52537,0
52538,0
52539,0
52540,0
52541,0
52542,0
52543,0
52544,0
52545,0
52546,0
52547,0
52548,0
52549,0
52550,0
52551,0
52552,0
52553,0
52554,0
52555,0
52556,0
52557,0
52558,0
52559,0
52560,0
52561,0
52562,0
52563,0
52564,0
52565,0
52566,0
52567,0
52568,0
52569,0
52570,0
52571,0
52572,0
52573,0
52574,0
52575,0
52576,0
52577,0
52578,0
52579,0
52580,0
52581,0
52582,0
52583,0
52584,0
52585,0
52586,0
52587,0
52588,0
52589,0
52590,0
52591,0
52592,0
52593,0
52594,0
52595,0
52596,0
52597,0
52598,0
52599,0
52600,0
52601,0
52602,0
52603,0
52604,0
52605,0
52606,0
52607,0
52608,0
52609,0
52610,0
52611,0
52612,0
52613,0
52614,0
52615,0
52616,0
52617,0
52618,0
52619,0
52620,0
52621,0
52622,0
52623,0
52624,0
52625,0
52626,0
52627,0
52628,0
52629,0
52630,0
52631,0
52632,0
52633,0
52634,0
52635,0
52636,0
52637,0
52638,0
52639,0
52640,0
52641,0
52642,0
52643,0
52644,0
52645,0
52646,0
52647,0
52648,0
52649,0
52650,0
52651,0
52652,0
52653,0
52654,0
52655,0
52656,0
52657,0
52658,0
52659,0
52660,0
52661,0
52662,0
52663,0
52664,0
52665,0
52666,0
52667,0
52668,0
52669,0
52670,0
52671,0
52672,0
52673,0
52674,0
52675,0
52676,0
52677,0
52678,0
52679,0
52680,0
52681,0
52682,0
52683,0
52684,0
52685,0
52686,0
52687,0
52688,0
52689,0
52690,0
52691,0
52692,0
52693,0
52694,0
52695,0
52696,0
52697,0
52698,0
52699,0
52700,0
52701,0
52702,0
52703,0
52704,0
52705,0
52706,0
52707,0
52708,0
52709,0
52710,0
52711,0
52712,0
52713,0
52714,0
52715,0
52716,0
52717,0
52718,0
52719,0
52720,0
52721,0
52722,0
52723,0
52724,0
52725,0
52726,0
52727,0
52728,0
52729,0
52730,0
52731,0
52732,0
52733,0
52734,0
52735,0
52736,0
52737,0
52738,0
52739,0
52740,0
52741,0
52742,0
52743,0
52744,0
52745,0
52746,0
52747,0
52748,0
52749,0
52750,0
52751,0
52752,0
52753,0
52754,0
52755,0
52756,0
52757,0
52758,0
52759,0
52760,0
52761,0
52762,0
52763,0
52764,0
52765,0
52766,0
52767,0
52768,0
52769,0
52770,0
52771,0
52772,0
52773,0
52774,0
52775,0
52776,0
52777,0
52778,0
52779,0
52780,0
52781,0
52782,0
52783,0
52784,0
52785,0
52786,0
52787,0
52788,0
52789,0
52790,0
52791,0
52792,0
52793,0
52794,0
52795,0
52796,0
52797,0
52798,0
52799,0
52800,0
52801,0
52802,0
52803,0
52804,0
52805,0
52806,0
52807,0
52808,0
52809,0
52810,0
52811,0
52812,0
52813,0
52814,0
52815,0
52816,0
52817,0
52818,0
52819,0
52820,0
52821,0
52822,0
52823,0
52824,0
52825,0
52826,0
52827,0
52828,0
52829,0
52830,0
52831,0
52832,0
52833,0
52834,0
52835,0
52836,0
52837,0
52838,0
52839,0
52840,0
52841,0
52842,0
52843,0
52844,0
52845,0
52846,0
52847,0
52848,0
52849,0
52850,0
52851,0
52852,0
52853,0
52854,0
52855,0
52856,0
52857,0
52858,0
52859,0
52860,0
52861,0
52862,0
52863,0
52864,0
52865,0
52866,0
52867,0
52868,0
52869,0
52870,0
52871,0
52872,0
52873,0
52874,0
52875,0
52876,0
52877,0
52878,0
52879,0
52880,0
52881,0
52882,0
52883,0
52884,0
52885,0
52886,0
52887,0
52888,0
52889,0
52890,0
52891,0
52892,0
52893,0
52894,0
52895,0
52896,0
52897,0
52898,0
52899,0
52900,0
52901,0
52902,0
52903,0
52904,0
52905,0
52906,0
52907,0
52908,0
52909,0
52910,0
52911,0
52912,0
52913,0
52914,0
52915,0
52916,0
52917,0
52918,0
52919,0
52920,0
52921,0
52922,0
52923,0
52924,0
52925,0
52926,0
52927,0
52928,0
52929,0
52930,0
52931,0
52932,0
52933,0
52934,0
52935,0
52936,0
52937,0
52938,0
52939,0
52940,0
52941,0
52942,0
52943,0
52944,0
52945,0
52946,0
52947,0
52948,0
52949,0
52950,0
52951,0
52952,0
52953,0
52954,0
52955,0
52956,0
52957,0
52958,0
52959,0
52960,0
52961,0
52962,0
52963,0
52964,0
52965,0
52966,0
52967,0
52968,0
52969,0
52970,0
52971,0
52972,0
52973,0
52974,0
52975,0
52976,0
52977,0
52978,0
52979,0
52980,0
52981,0
52982,0
52983,0
52984,0
52985,0
52986,0
52987,0
52988,0
52989,0
52990,0
52991,0
52992,0
52993,0
52994,0
52995,0
52996,0
52997,0
52998,0
52999,0
53000,0
53001,0
53002,0
53003,0
53004,0
53005,0
53006,0
53007,0
53008,0
53009,0
53010,0
53011,0
53012,0
53013,0
53014,0
53015,0
53016,0
53017,0
53018,0
53019,0
53020,0
53021,0
53022,0
53023,0
53024,0
53025,0
53026,0
53027,0
53028,0
53029,0
53030,0
53031,0
53032,0
53033,0
53034,0
53035,0
53036,0
53037,0
53038,0
53039,0
53040,0
53041,0
53042,0
53043,0
53044,0
53045,0
53046,0
53047,0
53048,0
53049,0
53050,0
53051,0
53052,0
53053,0
53054,0
53055,0
53056,0
53057,0
53058,0
53059,0
53060,0
53061,0
53062,0
53063,0
53064,0
53065,0
53066,0
53067,0
53068,0
53069,0
53070,0
53071,0
53072,0
53073,0
53074,0
53075,0
53076,0
53077,0
53078,0
53079,0
53080,0
53081,0
53082,0
53083,0
53084,0
53085,0
53086,0
53087,0
53088,0
53089,0
53090,0
53091,0
53092,0
53093,0
53094,0
53095,0
53096,0
53097,0
53098,0
53099,0
53100,0
53101,0
53102,0
53103,0
53104,0
53105,0
53106,0
53107,0
53108,0
53109,0
53110,0
53111,0
53112,0
53113,0
53114,0
53115,0
53116,0
53117,0
53118,0
53119,0
53120,0
53121,0
53122,0
53123,0
53124,0
53125,0
53126,0
53127,0
53128,0
53129,0
53130,0
53131,0
53132,0
53133,0
53134,0
53135,0
53136,0
53137,0
53138,0
53139,0
53140,0
53141,0
53142,0
53143,0
53144,0
53145,0
53146,0
53147,0
53148,0
53149,0
53150,0
53151,0
53152,0
53153,0
53154,0
53155,0
53156,0
53157,0
53158,0
53159,0
53160,0
53161,0
53162,0
53163,0
53164,0
53165,0
53166,0
53167,0
53168,0
53169,0
53170,0
53171,0
53172,0
53173,0
53174,0
53175,0
53176,0
53177,0
53178,0
53179,0
53180,0
53181,0
53182,0
53183,0
53184,0
53185,0
53186,0
53187,0
53188,0
53189,0
53190,0
53191,0
53192,0
53193,0
53194,0
53195,0
53196,0
53197,0
53198,0
53199,0
53200,0
53201,0
53202,0
53203,0
53204,0
53205,0
53206,0
53207,0
53208,0
53209,0
53210,0
53211,0
53212,0
53213,0
53214,0
53215,0
53216,0
53217,0
53218,0
53219,0
53220,0
53221,0
53222,0
53223,0
53224,0
53225,0
53226,0
53227,0
53228,0
53229,0
53230,0
53231,0
53232,0
53233,0
53234,0
53235,0
53236,0
53237,0
53238,0
53239,0
53240,0
53241,0
53242,0
53243,0
53244,0
53245,0
53246,0
53247,0
53248,0
53249,0
53250,0
53251,0
53252,0
53253,0
53254,0
53255,0
53256,0
53257,0
53258,0
53259,0
53260,0
53261,0
53262,0
53263,0
53264,0
53265,0
53266,0
53267,0
53268,0
53269,0
53270,0
53271,0
53272,0
53273,0
53274,0
53275,0
53276,0
53277,0
53278,0
53279,0
53280,0
53281,0
53282,0
53283,0
53284,0
53285,0
53286,0
53287,0
53288,0
53289,0
53290,0
53291,0
53292,0
53293,0
53294,0
53295,0
53296,0
53297,0
53298,0
53299,0
53300,0
53301,0
53302,0
53303,0
53304,0
53305,0
53306,0
53307,0
53308,0
53309,0
53310,0
53311,0
53312,0
53313,0
53314,0
53315,0
53316,0
53317,0
53318,0
53319,0
53320,0
53321,0
53322,0
53323,0
53324,0
53325,0
53326,0
53327,0
53328,0
53329,0
53330,0
53331,0
53332,0
53333,0
53334,0
53335,0
53336,0
53337,0
53338,0
53339,0
53340,0
53341,0
53342,0
53343,0
53344,0
53345,0
53346,0
53347,0
53348,0
53349,0
53350,0
53351,0
53352,0
53353,0
53354,0
53355,0
53356,0
53357,0
53358,0
53359,0
53360,0
53361,0
53362,0
53363,0
53364,0
53365,0
53366,0
53367,0
53368,0
53369,0
53370,0
53371,0
53372,0
53373,0
53374,0
53375,0
53376,0
53377,0
53378,0
53379,0
53380,0
53381,0
53382,0
53383,0
53384,0
53385,0
53386,0
53387,0
53388,0
53389,0
53390,0
53391,0
53392,0
53393,0
53394,0
53395,0
53396,0
53397,0
53398,0
53399,0
53400,0
53401,0
53402,0
53403,0
53404,0
53405,0
53406,0
53407,0
53408,0
53409,0
53410,0
53411,0
53412,0
53413,0
53414,0
53415,0
53416,0
53417,0
53418,0
53419,0
53420,0
53421,0
53422,0
53423,0
53424,0
53425,0
53426,0
53427,0
53428,0
53429,0
53430,0
53431,0
53432,0
53433,0
53434,0
53435,0
53436,0
53437,0
53438,0
53439,0
53440,0
53441,0
53442,0
53443,0
53444,0
53445,0
53446,0
53447,0
53448,0
53449,0
53450,0
53451,0
53452,0
53453,0
53454,0
53455,0
53456,0
53457,0
53458,0
53459,0
53460,0
53461,0
53462,0
53463,0
53464,0
53465,0
53466,0
53467,0
53468,0
53469,0
53470,0
53471,0
53472,0
53473,0
53474,0
53475,0
53476,0
53477,0
53478,0
53479,0
53480,0
53481,0
53482,0
53483,0
53484,0
53485,0
53486,0
53487,0
53488,0
53489,0
53490,0
53491,0
53492,0
53493,0
53494,0
53495,0
53496,0
53497,0
53498,0
53499,0
53500,0
53501,0
53502,0
53503,0
53504,0
53505,0
53506,0
53507,0
53508,0
53509,0
53510,0
53511,0
53512,0
53513,0
53514,0
53515,0
53516,0
53517,0
53518,0
53519,0
53520,0
53521,0
53522,0
53523,0
53524,0
53525,0
53526,0
53527,0
53528,0
53529,0
53530,0
53531,0
53532,0
53533,0
53534,0
53535,0
53536,0
53537,0
53538,0
53539,0
53540,0
53541,0
53542,0
53543,0
53544,0
53545,0
53546,0
53547,0
53548,0
53549,0
53550,0
53551,0
53552,0
53553,0
53554,0
53555,0
53556,0
53557,0
53558,0
53559,0
53560,0
53561,0
53562,0
53563,0
53564,0
53565,0
53566,0
53567,0
53568,0
53569,0
53570,0
53571,0
53572,0
53573,0
53574,0
53575,0
53576,0
53577,0
53578,0
53579,0
53580,0
53581,0
53582,0
53583,0
53584,0
53585,0
53586,0
53587,0
53588,0
53589,0
53590,0
53591,0
53592,0
53593,0
53594,0
53595,0
53596,0
53597,0
53598,0
53599,0
53600,0
53601,0
53602,0
53603,0
53604,0
53605,0
53606,0
53607,0
53608,0
53609,0
53610,0
53611,0
53612,0
53613,0
53614,0
53615,0
53616,0
53617,0
53618,0
53619,0
53620,0
53621,0
53622,0
53623,0
53624,0
53625,0
53626,0
53627,0
53628,0
53629,0
53630,0
53631,0
53632,0
53633,0
53634,0
53635,0
53636,0
53637,0
53638,0
53639,0
53640,0
53641,0
53642,0
53643,0
53644,0
53645,0
53646,0
53647,0
53648,0
53649,0
53650,0
53651,0
53652,0
53653,0
53654,0
53655,0
53656,0
53657,0
53658,0
53659,0
53660,0
53661,0
53662,0
53663,0
53664,0
53665,0
53666,0
53667,0
53668,0
53669,0
53670,0
53671,0
53672,0
53673,0
53674,0
53675,0
53676,0
53677,0
53678,0
53679,0
53680,0
53681,0
53682,0
53683,0
53684,0
53685,0
53686,0
53687,0
53688,0
53689,0
53690,0
53691,0
53692,0
53693,0
53694,0
53695,0
53696,0
53697,0
53698,0
53699,0
53700,0
53701,0
53702,0
53703,0
53704,0
53705,0
53706,0
53707,0
53708,0
53709,0
53710,0
53711,0
53712,0
53713,0
53714,0
53715,0
53716,0
53717,0
53718,0
53719,0
53720,0
53721,0
53722,0
53723,0
53724,0
53725,0
53726,0
53727,0
53728,0
53729,0
53730,0
53731,0
53732,0
53733,0
53734,0
53735,0
53736,0
53737,0
53738,0
53739,0
53740,0
53741,0
53742,0
53743,0
53744,0
53745,0
53746,0
53747,0
53748,0
53749,0
53750,0
53751,0
53752,0
53753,0
53754,0
53755,0
53756,0
53757,0
53758,0
53759,0
53760,0
53761,0
53762,0
53763,0
53764,0
53765,0
53766,0
53767,0
53768,0
53769,0
53770,0
53771,0
53772,0
53773,0
53774,0
53775,0
53776,0
53777,0
53778,0
53779,0
53780,0
53781,0
53782,0
53783,0
53784,0
53785,0
53786,0
53787,0
53788,0
53789,0
53790,0
53791,0
53792,0
53793,0
53794,0
53795,0
53796,0
53797,0
53798,0
53799,0
53800,0
53801,0
53802,0
53803,0
53804,0
53805,0
53806,0
53807,0
53808,0
53809,0
53810,0
53811,0
53812,0
53813,0
53814,0
53815,0
53816,0
53817,0
53818,0
53819,0
53820,0
53821,0
53822,0
53823,0
53824,0
53825,0
53826,0
53827,0
53828,0
53829,0
53830,0
53831,0
53832,0
53833,0
53834,0
53835,0
53836,0
53837,0
53838,0
53839,0
53840,0
53841,0
53842,0
53843,0
53844,0
53845,0
53846,0
53847,0
53848,0
53849,0
53850,0
53851,0
53852,0
53853,0
53854,0
53855,0
53856,0
53857,0
53858,0
53859,0
53860,0
53861,0
53862,0
53863,0
53864,0
53865,0
53866,0
53867,0
53868,0
53869,0
53870,0
53871,0
53872,0
53873,0
53874,0
53875,0
53876,0
53877,0
53878,0
53879,0
53880,0
53881,0
53882,0
53883,0
53884,0
53885,0
53886,0
53887,0
53888,0
53889,0
53890,0
53891,0
53892,0
53893,0
53894,0
53895,0
53896,0
53897,0
53898,0
53899,0
53900,0
53901,0
53902,0
53903,0
53904,0
53905,0
53906,0
53907,0
53908,0
53909,0
53910,0
53911,0
53912,0
53913,0
53914,0
53915,0
53916,0
53917,0
53918,0
53919,0
53920,0
53921,0
53922,0
53923,0
53924,0
53925,0
53926,0
53927,0
53928,0
53929,0
53930,0
53931,0
53932,0
53933,0
53934,0
53935,0
53936,0
53937,0
53938,0
53939,0
53940,0
53941,0
53942,0
53943,0
53944,0
53945,0
53946,0
53947,0
53948,0
53949,0
53950,0
53951,0
53952,0
53953,0
53954,0
53955,0
53956,0
53957,0
53958,0
53959,0
53960,0
53961,0
53962,0
53963,0
53964,0
53965,0
53966,0
53967,0
53968,0
53969,0
53970,0
53971,0
53972,0
53973,0
53974,0
53975,0
53976,0
53977,0
53978,0
53979,0
53980,0
53981,0
53982,0
53983,0
53984,0
53985,0
53986,0
53987,0
53988,0
53989,0
53990,0
53991,0
53992,0
53993,0
53994,0
53995,0
53996,0
53997,0
53998,0
53999,0
54000,0
54001,0
54002,0
54003,0
54004,0
54005,0
54006,0
54007,0
54008,0
54009,0
54010,0
54011,0
54012,0
54013,0
54014,0
54015,0
54016,0
54017,0
54018,0
54019,0
54020,0
54021,0
54022,0
54023,0
54024,0
54025,0
54026,0
54027,0
54028,0
54029,0
54030,0
54031,0
54032,0
54033,0
54034,0
54035,0
54036,0
54037,0
54038,0
54039,0
54040,0
54041,0
54042,0
54043,0
54044,0
54045,0
54046,0
54047,0
54048,0
54049,0
54050,0
54051,0
54052,0
54053,0
54054,0
54055,0
54056,0
54057,0
54058,0
54059,0
54060,0
54061,0
54062,0
54063,0
54064,0
54065,0
54066,0
54067,0
54068,0
54069,0
54070,0
54071,0
54072,0
54073,0
54074,0
54075,0
54076,0
54077,0
54078,0
54079,0
54080,0
54081,0
54082,0
54083,0
54084,0
54085,0
54086,0
54087,0
54088,0
54089,0
54090,0
54091,0
54092,0
54093,0
54094,0
54095,0
54096,0
54097,0
54098,0
54099,0
54100,0
54101,0
54102,0
54103,0
54104,0
54105,0
54106,0
54107,0
54108,0
54109,0
54110,0
54111,0
54112,0
54113,0
54114,0
54115,0
54116,0
54117,0
54118,0
54119,0
54120,0
54121,0
54122,0
54123,0
54124,0
54125,0
54126,0
54127,0
54128,0
54129,0
54130,0
54131,0
54132,0
54133,0
54134,0
54135,0
54136,0
54137,0
54138,0
54139,0
54140,0
54141,0
54142,0
54143,0
54144,0
54145,0
54146,0
54147,0
54148,0
54149,0
54150,0
54151,0
54152,0
54153,0
54154,0
54155,0
54156,0
54157,0
54158,0
54159,0
54160,0
54161,0
54162,0
54163,0
54164,0
54165,0
54166,0
54167,0
54168,0
54169,0
54170,0
54171,0
54172,0
54173,0
54174,0
54175,0
54176,0
54177,0
54178,0
54179,0
54180,0
54181,0
54182,0
54183,0
54184,0
54185,0
54186,0
54187,0
54188,0
54189,0
54190,0
54191,0
54192,0
54193,0
54194,0
54195,0
54196,0
54197,0
54198,0
54199,0
54200,0
54201,0
54202,0
54203,0
54204,0
54205,0
54206,0
54207,0
54208,0
54209,0
54210,0
54211,0
54212,0
54213,0
54214,0
54215,0
54216,0
54217,0
54218,0
54219,0
54220,0
54221,0
54222,0
54223,0
54224,0
54225,0
54226,0
54227,0
54228,0
54229,0
54230,0
54231,0
54232,0
54233,0
54234,0
54235,0
54236,0
54237,0
54238,0
54239,0
54240,0
54241,0
54242,0
54243,0
54244,0
54245,0
54246,0
54247,0
54248,0
54249,0
54250,0
54251,0
54252,0
54253,0
54254,0
54255,0
54256,0
54257,0
54258,0
54259,0
54260,0
54261,0
54262,0
54263,0
54264,0
54265,0
54266,0
54267,0
54268,0
54269,0
54270,0
54271,0
54272,0
54273,0
54274,0
54275,0
54276,0
54277,0
54278,0
54279,0
54280,0
54281,0
54282,0
54283,0
54284,0
54285,0
54286,0
54287,0
54288,0
54289,0
54290,0
54291,0
54292,0
54293,0
54294,0
54295,0
54296,0
54297,0
54298,0
54299,0
54300,0
54301,0
54302,0
54303,0
54304,0
54305,0
54306,0
54307,0
54308,0
54309,0
54310,0
54311,0
54312,0
54313,0
54314,0
54315,0
54316,0
54317,0
54318,0
54319,0
54320,0
54321,0
54322,0
54323,0
54324,0
54325,0
54326,0
54327,0
54328,0
54329,0
54330,0
54331,0
54332,0
54333,0
54334,0
54335,0
54336,0
54337,0
54338,0
54339,0
54340,0
54341,0
54342,0
54343,0
54344,0
54345,0
54346,0
54347,0
54348,0
54349,0
54350,0
54351,0
54352,0
54353,0
54354,0
54355,0
54356,0
54357,0
54358,0
54359,0
54360,0
54361,0
54362,0
54363,0
54364,0
54365,0
54366,0
54367,0
54368,0
54369,0
54370,0
54371,0
54372,0
54373,0
54374,0
54375,0
54376,0
54377,0
54378,0
54379,0
54380,0
54381,0
54382,0
54383,0
54384,0
54385,0
54386,0
54387,0
54388,0
54389,0
54390,0
54391,0
54392,0
54393,0
54394,0
54395,0
54396,0
54397,0
54398,0
54399,0
54400,0
54401,0
54402,0
54403,0
54404,0
54405,0
54406,0
54407,0
54408,0
54409,0
54410,0
54411,0
54412,0
54413,0
54414,0
54415,0
54416,0
54417,0
54418,0
54419,0
54420,0
54421,0
54422,0
54423,0
54424,0
54425,0
54426,0
54427,0
54428,0
54429,0
54430,0
54431,0
54432,0
54433,0
54434,0
54435,0
54436,0
54437,0
54438,0
54439,0
54440,0
54441,0
54442,0
54443,0
54444,0
54445,0
54446,0
54447,0
54448,0
54449,0
54450,0
54451,0
54452,0
54453,0
54454,0
54455,0
54456,0
54457,0
54458,0
54459,0
54460,0
54461,0
54462,0
54463,0
54464,0
54465,0
54466,0
54467,0
54468,0
54469,0
54470,0
54471,0
54472,0
54473,0
54474,0
54475,0
54476,0
54477,0
54478,0
54479,0
54480,0
54481,0
54482,0
54483,0
54484,0
54485,0
54486,0
54487,0
54488,0
54489,0
54490,0
54491,0
54492,0
54493,0
54494,0
54495,0
54496,0
54497,0
54498,0
54499,0
54500,0
54501,0
54502,0
54503,0
54504,0
54505,0
54506,0
54507,0
54508,0
54509,0
54510,0
54511,0
54512,0
54513,0
54514,0
54515,0
54516,0
54517,0
54518,0
54519,0
54520,0
54521,0
54522,0
54523,0
54524,0
54525,0
54526,0
54527,0
54528,0
54529,0
54530,0
54531,0
54532,0
54533,0
54534,0
54535,0
54536,0
54537,0
54538,0
54539,0
54540,0
54541,0
54542,0
54543,0
54544,0
54545,0
54546,0
54547,0
54548,0
54549,0
54550,0
54551,0
54552,0
54553,0
54554,0
54555,0
54556,0
54557,0
54558,0
54559,0
54560,0
54561,0
54562,0
54563,0
54564,0
54565,0
54566,0
54567,0
54568,0
54569,0
54570,0
54571,0
54572,0
54573,0
54574,0
54575,0
54576,0
54577,0
54578,0
54579,0
54580,0
54581,0
54582,0
54583,0
54584,0
54585,0
54586,0
54587,0
54588,0
54589,0
54590,0
54591,0
54592,0
54593,0
54594,0
54595,0
54596,0
54597,0
54598,0
54599,0
54600,0
54601,0
54602,0
54603,0
54604,0
54605,0
54606,0
54607,0
54608,0
54609,0
54610,0
54611,0
54612,0
54613,0
54614,0
54615,0
54616,0
54617,0
54618,0
54619,0
54620,0
54621,0
54622,0
54623,0
54624,0
54625,0
54626,0
54627,0
54628,0
54629,0
54630,0
54631,0
54632,0
54633,0
54634,0
54635,0
54636,0
54637,0
54638,0
54639,0
54640,0
54641,0
54642,0
54643,0
54644,0
54645,0
54646,0
54647,0
54648,0
54649,0
54650,0
54651,0
54652,0
54653,0
54654,0
54655,0
54656,0
54657,0
54658,0
54659,0
54660,0
54661,0
54662,0
54663,0
54664,0
54665,0
54666,0
54667,0
54668,0
54669,0
54670,0
54671,0
54672,0
54673,0
54674,0
54675,0
54676,0
54677,0
54678,0
54679,0
54680,0
54681,0
54682,0
54683,0
54684,0
54685,0
54686,0
54687,0
54688,0
54689,0
54690,0
54691,0
54692,0
54693,0
54694,0
54695,0
54696,0
54697,0
54698,0
54699,0
54700,0
54701,0
54702,0
54703,0
54704,0
54705,0
54706,0
54707,0
54708,0
54709,0
54710,0
54711,0
54712,0
54713,0
54714,0
54715,0
54716,0
54717,0
54718,0
54719,0
54720,0
54721,0
54722,0
54723,0
54724,0
54725,0
54726,0
54727,0
54728,0
54729,0
54730,0
54731,0
54732,0
54733,0
54734,0
54735,0
54736,0
54737,0
54738,0
54739,0
54740,0
54741,0
54742,0
54743,0
54744,0
54745,0
54746,0
54747,0
54748,0
54749,0
54750,0
54751,0
54752,0
54753,0
54754,0
54755,0
54756,0
54757,0
54758,0
54759,0
54760,0
54761,0
54762,0
54763,0
54764,0
54765,0
54766,0
54767,0
54768,0
54769,0
54770,0
54771,0
54772,0
54773,0
54774,0
54775,0
54776,0
54777,0
54778,0
54779,0
54780,0
54781,0
54782,0
54783,0
54784,0
54785,0
54786,0
54787,0
54788,0
54789,0
54790,0
54791,0
54792,0
54793,0
54794,0
54795,0
54796,0
54797,0
54798,0
54799,0
54800,0
54801,0
54802,0
54803,0
54804,0
54805,0
54806,0
54807,0
54808,0
54809,0
54810,0
54811,0
54812,0
54813,0
54814,0
54815,0
54816,0
54817,0
54818,0
54819,0
54820,0
54821,0
54822,0
54823,0
54824,0
54825,0
54826,0
54827,0
54828,0
54829,0
54830,0
54831,0
54832,0
54833,0
54834,0
54835,0
54836,0
54837,0
54838,0
54839,0
54840,0
54841,0
54842,0
54843,0
54844,0
54845,0
54846,0
54847,0
54848,0
54849,0
54850,0
54851,0
54852,0
54853,0
54854,0
54855,0
54856,0
54857,0
54858,0
54859,0
54860,0
54861,0
54862,0
54863,0
54864,0
54865,0
54866,0
54867,0
54868,0
54869,0
54870,0
54871,0
54872,0
54873,0
54874,0
54875,0
54876,0
54877,0
54878,0
54879,0
54880,0
54881,0
54882,0
54883,0
54884,0
54885,0
54886,0
54887,0
54888,0
54889,0
54890,0
54891,0
54892,0
54893,0
54894,0
54895,0
54896,0
54897,0
54898,0
54899,0
54900,0
54901,0
54902,0
54903,0
54904,0
54905,0
54906,0
54907,0
54908,0
54909,0
54910,0
54911,0
54912,0
54913,0
54914,0
54915,0
54916,0
54917,0
54918,0
54919,0
54920,0
54921,0
54922,0
54923,0
54924,0
54925,0
54926,0
54927,0
54928,0
54929,0
54930,0
54931,0
54932,0
54933,0
54934,0
54935,0
54936,0
54937,0
54938,0
54939,0
54940,0
54941,0
54942,0
54943,0
54944,0
54945,0
54946,0
54947,0
54948,0
54949,0
54950,0
54951,0
54952,0
54953,0
54954,0
54955,0
54956,0
54957,0
54958,0
54959,0
54960,0
54961,0
54962,0
54963,0
54964,0
54965,0
54966,0
54967,0
54968,0
54969,0
54970,0
54971,0
54972,0
54973,0
54974,0
54975,0
54976,0
54977,0
54978,0
54979,0
54980,0
54981,0
54982,0
54983,0
54984,0
54985,0
54986,0
54987,0
54988,0
54989,0
54990,0
54991,0
54992,0
54993,0
54994,0
54995,0
54996,0
54997,0
54998,0
54999,0
55000,0
55001,0
55002,0
55003,0
55004,0
55005,0
55006,0
55007,0
55008,0
55009,0
55010,0
55011,0
55012,0
55013,0
55014,0
55015,0
55016,0
55017,0
55018,0
55019,0
55020,0
55021,0
55022,0
55023,0
55024,0
55025,0
55026,0
55027,0
55028,0
55029,0
55030,0
55031,0
55032,0
55033,0
55034,0
55035,0
55036,0
55037,0
55038,0
55039,0
55040,0
55041,0
55042,0
55043,0
55044,0
55045,0
55046,0
55047,0
55048,0
55049,0
55050,0
55051,0
55052,0
55053,0
55054,0
55055,0
55056,0
55057,0
55058,0
55059,0
55060,0
55061,0
55062,0
55063,0
55064,0
55065,0
55066,0
55067,0
55068,0
55069,0
55070,0
55071,0
55072,0
55073,0
55074,0
55075,0
55076,0
55077,0
55078,0
55079,0
55080,0
55081,0
55082,0
55083,0
55084,0
55085,0
55086,0
55087,0
55088,0
55089,0
55090,0
55091,0
55092,0
55093,0
55094,0
55095,0
55096,0
55097,0
55098,0
55099,0
55100,0
55101,0
55102,0
55103,0
55104,0
55105,0
55106,0
55107,0
55108,0
55109,0
55110,0
55111,0
55112,0
55113,0
55114,0
55115,0
55116,0
55117,0
55118,0
55119,0
55120,0
55121,0
55122,0
55123,0
55124,0
55125,0
55126,0
55127,0
55128,0
55129,0
55130,0
55131,0
55132,0
55133,0
55134,0
55135,0
55136,0
55137,0
55138,0
55139,0
55140,0
55141,0
55142,0
55143,0
55144,0
55145,0
55146,0
55147,0
55148,0
55149,0
55150,0
55151,0
55152,0
55153,0
55154,0
55155,0
55156,0
55157,0
55158,0
55159,0
55160,0
55161,0
55162,0
55163,0
55164,0
55165,0
55166,0
55167,0
55168,0
55169,0
55170,0
55171,0
55172,0
55173,0
55174,0
55175,0
55176,0
55177,0
55178,0
55179,0
55180,0
55181,0
55182,0
55183,0
55184,0
55185,0
55186,0
55187,0
55188,0
55189,0
55190,0
55191,0
55192,0
55193,0
55194,0
55195,0
55196,0
55197,0
55198,0
55199,0
55200,0
55201,0
55202,0
55203,0
55204,0
55205,0
55206,0
55207,0
55208,0
55209,0
55210,0
55211,0
55212,0
55213,0
55214,0
55215,0
55216,0
55217,0
55218,0
55219,0
55220,0
55221,0
55222,0
55223,0
55224,0
55225,0
55226,0
55227,0
55228,0
55229,0
55230,0
55231,0
55232,0
55233,0
55234,0
55235,0
55236,0
55237,0
55238,0
55239,0
55240,0
55241,0
55242,0
55243,0
55244,0
55245,0
55246,0
55247,0
55248,0
55249,0
55250,0
55251,0
55252,0
55253,0
55254,0
55255,0
55256,0
55257,0
55258,0
55259,0
55260,0
55261,0
55262,0
55263,0
55264,0
55265,0
55266,0
55267,0
55268,0
55269,0
55270,0
55271,0
55272,0
55273,0
55274,0
55275,0
55276,0
55277,0
55278,0
55279,0
55280,0
55281,0
55282,0
55283,0
55284,0
55285,0
55286,0
55287,0
55288,0
55289,0
55290,0
55291,0
55292,0
55293,0
55294,0
55295,0
55296,0
55297,0
55298,0
55299,0
55300,0
55301,0
55302,0
55303,0
55304,0
55305,0
55306,0
55307,0
55308,0
55309,0
55310,0
55311,0
55312,0
55313,0
55314,0
55315,0
55316,0
55317,0
55318,0
55319,0
55320,0
55321,0
55322,0
55323,0
55324,0
55325,0
55326,0
55327,0
55328,0
55329,0
55330,0
55331,0
55332,0
55333,0
55334,0
55335,0
55336,0
55337,0
55338,0
55339,0
55340,0
55341,0
55342,0
55343,0
55344,0
55345,0
55346,0
55347,0
55348,0
55349,0
55350,0
55351,0
55352,0
55353,0
55354,0
55355,0
55356,0
55357,0
55358,0
55359,0
55360,0
55361,0
55362,0
55363,0
55364,0
55365,0
55366,0
55367,0
55368,0
55369,0
55370,0
55371,0
55372,0
55373,0
55374,0
55375,0
55376,0
55377,0
55378,0
55379,0
55380,0
55381,0
55382,0
55383,0
55384,0
55385,0
55386,0
55387,0
55388,0
55389,0
55390,0
55391,0
55392,0
55393,0
55394,0
55395,0
55396,0
55397,0
55398,0
55399,0
55400,0
55401,0
55402,0
55403,0
55404,0
55405,0
55406,0
55407,0
55408,0
55409,0
55410,0
55411,0
55412,0
55413,0
55414,0
55415,0
55416,0
55417,0
55418,0
55419,0
55420,0
55421,0
55422,0
55423,0
55424,0
55425,0
55426,0
55427,0
55428,0
55429,0
55430,0
55431,0
55432,0
55433,0
55434,0
55435,0
55436,0
55437,0
55438,0
55439,0
55440,0
55441,0
55442,0
55443,0
55444,0
55445,0
55446,0
55447,0
55448,0
55449,0
55450,0
55451,0
55452,0
55453,0
55454,0
55455,0
55456,0
55457,0
55458,0
55459,0
55460,0
55461,0
55462,0
55463,0
55464,0
55465,0
55466,0
55467,0
55468,0
55469,0
55470,0
55471,0
55472,0
55473,0
55474,0
55475,0
55476,0
55477,0
55478,0
55479,0
55480,0
55481,0
55482,0
55483,0
55484,0
55485,0
55486,0
55487,0
55488,0
55489,0
55490,0
55491,0
55492,0
55493,0
55494,0
55495,0
55496,0
55497,0
55498,0
55499,0
55500,0
55501,0
55502,0
55503,0
55504,0
55505,0
55506,0
55507,0
55508,0
55509,0
55510,0
55511,0
55512,0
55513,0
55514,0
55515,0
55516,0
55517,0
55518,0
55519,0
55520,0
55521,0
55522,0
55523,0
55524,0
55525,0
55526,0
55527,0
55528,0
55529,0
55530,0
55531,0
55532,0
55533,0
55534,0
55535,0
55536,0
55537,0
55538,0
55539,0
55540,0
55541,0
55542,0
55543,0
55544,0
55545,0
55546,0
55547,0
55548,0
55549,0
55550,0
55551,0
55552,0
55553,0
55554,0
55555,0
55556,0
55557,0
55558,0
55559,0
55560,0
55561,0
55562,0
55563,0
55564,0
55565,0
55566,0
55567,0
55568,0
55569,0
55570,0
55571,0
55572,0
55573,0
55574,0
55575,0
55576,0
55577,0
55578,0
55579,0
55580,0
55581,0
55582,0
55583,0
55584,0
55585,0
55586,0
55587,0
55588,0
55589,0
55590,0
55591,0
55592,0
55593,0
55594,0
55595,0
55596,0
55597,0
55598,0
55599,0
55600,0
55601,0
55602,0
55603,0
55604,0
55605,0
55606,0
55607,0
55608,0
55609,0
55610,0
55611,0
55612,0
55613,0
55614,0
55615,0
55616,0
55617,0
55618,0
55619,0
55620,0
55621,0
55622,0
55623,0
55624,0
55625,0
55626,0
55627,0
55628,0
55629,0
55630,0
55631,0
55632,0
55633,0
55634,0
55635,0
55636,0
55637,0
55638,0
55639,0
55640,0
55641,0
55642,0
55643,0
55644,0
55645,0
55646,0
55647,0
55648,0
55649,0
55650,0
55651,0
55652,0
55653,0
55654,0
55655,0
55656,0
55657,0
55658,0
55659,0
55660,0
55661,0
55662,0
55663,0
55664,0
55665,0
55666,0
55667,0
55668,0
55669,0
55670,0
55671,0
55672,0
55673,0
55674,0
55675,0
55676,0
55677,0
55678,0
55679,0
55680,0
55681,0
55682,0
55683,0
55684,0
55685,0
55686,0
55687,0
55688,0
55689,0
55690,0
55691,0
55692,0
55693,0
55694,0
55695,0
55696,0
55697,0
55698,0
55699,0
55700,0
55701,0
55702,0
55703,0
55704,0
55705,0
55706,0
55707,0
55708,0
55709,0
55710,0
55711,0
55712,0
55713,0
55714,0
55715,0
55716,0
55717,0
55718,0
55719,0
55720,0
55721,0
55722,0
55723,0
55724,0
55725,0
55726,0
55727,0
55728,0
55729,0
55730,0
55731,0
55732,0
55733,0
55734,0
55735,0
55736,0
55737,0
55738,0
55739,0
55740,0
55741,0
55742,0
55743,0
55744,0
55745,0
55746,0
55747,0
55748,0
55749,0
55750,0
55751,0
55752,0
55753,0
55754,0
55755,0
55756,0
55757,0
55758,0
55759,0
55760,0
55761,0
55762,0
55763,0
55764,0
55765,0
55766,0
55767,0
55768,0
55769,0
55770,0
55771,0
55772,0
55773,0
55774,0
55775,0
55776,0
55777,0
55778,0
55779,0
55780,0
55781,0
55782,0
55783,0
55784,0
55785,0
55786,0
55787,0
55788,0
55789,0
55790,0
55791,0
55792,0
55793,0
55794,0
55795,0
55796,0
55797,0
55798,0
55799,0
55800,0
55801,0
55802,0
55803,0
55804,0
55805,0
55806,0
55807,0
55808,0
55809,0
55810,0
55811,0
55812,0
55813,0
55814,0
55815,0
55816,0
55817,0
55818,0
55819,0
55820,0
55821,0
55822,0
55823,0
55824,0
55825,0
55826,0
55827,0
55828,0
55829,0
55830,0
55831,0
55832,0
55833,0
55834,0
55835,0
55836,0
55837,0
55838,0
55839,0
55840,0
55841,0
55842,0
55843,0
55844,0
55845,0
55846,0
55847,0
55848,0
55849,0
55850,0
55851,0
55852,0
55853,0
55854,0
55855,0
55856,0
55857,0
55858,0
55859,0
55860,0
55861,0
55862,0
55863,0
55864,0
55865,0
55866,0
55867,0
55868,0
55869,0
55870,0
55871,0
55872,0
55873,0
55874,0
55875,0
55876,0
55877,0
55878,0
55879,0
55880,0
55881,0
55882,0
55883,0
55884,0
55885,0
55886,0
55887,0
55888,0
55889,0
55890,0
55891,0
55892,0
55893,0
55894,0
55895,0
55896,0
55897,0
55898,0
55899,0
55900,0
55901,0
55902,0
55903,0
55904,0
55905,0
55906,0
55907,0
55908,0
55909,0
55910,0
55911,0
55912,0
55913,0
55914,0
55915,0
55916,0
55917,0
55918,0
55919,0
55920,0
55921,0
55922,0
55923,0
55924,0
55925,0
55926,0
55927,0
55928,0
55929,0
55930,0
55931,0
55932,0
55933,0
55934,0
55935,0
55936,0
55937,0
55938,0
55939,0
55940,0
55941,0
55942,0
55943,0
55944,0
55945,0
55946,0
55947,0
55948,0
55949,0
55950,0
55951,0
55952,0
55953,0
55954,0
55955,0
55956,0
55957,0
55958,0
55959,0
55960,0
55961,0
55962,0
55963,0
55964,0
55965,0
55966,0
55967,0
55968,0
55969,0
55970,0
55971,0
55972,0
55973,0
55974,0
55975,0
55976,0
55977,0
55978,0
55979,0
55980,0
55981,0
55982,0
55983,0
55984,0
55985,0
55986,0
55987,0
55988,0
55989,0
55990,0
55991,0
55992,0
55993,0
55994,0
55995,0
55996,0
55997,0
55998,0
55999,0
56000,0
56001,0
56002,0
56003,0
56004,0
56005,0
56006,0
56007,0
56008,0
56009,0
56010,0
56011,0
56012,0
56013,0
56014,0
56015,0
56016,0
56017,0
56018,0
56019,0
56020,0
56021,0
56022,0
56023,0
56024,0
56025,0
56026,0
56027,0
56028,0
56029,0
56030,0
56031,0
56032,0
56033,0
56034,0
56035,0
56036,0
56037,0
56038,0
56039,0
56040,0
56041,0
56042,0
56043,0
56044,0
56045,0
56046,0
56047,0
56048,0
56049,0
56050,0
56051,0
56052,0
56053,0
56054,0
56055,0
56056,0
56057,0
56058,0
56059,0
56060,0
56061,0
56062,0
56063,0
56064,0
56065,0
56066,0
56067,0
56068,0
56069,0
56070,0
56071,0
56072,0
56073,0
56074,0
56075,0
56076,0
56077,0
56078,0
56079,0
56080,0
56081,0
56082,0
56083,0
56084,0
56085,0
56086,0
56087,0
56088,0
56089,0
56090,0
56091,0
56092,0
56093,0
56094,0
56095,0
56096,0
56097,0
56098,0
56099,0
56100,0
56101,0
56102,0
56103,0
56104,0
56105,0
56106,0
56107,0
56108,0
56109,0
56110,0
56111,0
56112,0
56113,0
56114,0
56115,0
56116,0
56117,0
56118,0
56119,0
56120,0
56121,0
56122,0
56123,0
56124,0
56125,0
56126,0
56127,0
56128,0
56129,0
56130,0
56131,0
56132,0
56133,0
56134,0
56135,0
56136,0
56137,0
56138,0
56139,0
56140,0
56141,0
56142,0
56143,0
56144,0
56145,0
56146,0
56147,0
56148,0
56149,0
56150,0
56151,0
56152,0
56153,0
56154,0
56155,0
56156,0
56157,0
56158,0
56159,0
56160,0
56161,0
56162,0
56163,0
56164,0
56165,0
56166,0
56167,0
56168,0
56169,0
56170,0
56171,0
56172,0
56173,0
56174,0
56175,0
56176,0
56177,0
56178,0
56179,0
56180,0
56181,0
56182,0
56183,0
56184,0
56185,0
56186,0
56187,0
56188,0
56189,0
56190,0
56191,0
56192,0
56193,0
56194,0
56195,0
56196,0
56197,0
56198,0
56199,0
56200,0
56201,0
56202,0
56203,0
56204,0
56205,0
56206,0
56207,0
56208,0
56209,0
56210,0
56211,0
56212,0
56213,0
56214,0
56215,0
56216,0
56217,0
56218,0
56219,0
56220,0
56221,0
56222,0
56223,0
56224,0
56225,0
56226,0
56227,0
56228,0
56229,0
56230,0
56231,0
56232,0
56233,0
56234,0
56235,0
56236,0
56237,0
56238,0
56239,0
56240,0
56241,0
56242,0
56243,0
56244,0
56245,0
56246,0
56247,0
56248,0
56249,0
56250,0
56251,0
56252,0
56253,0
56254,0
56255,0
56256,0
56257,0
56258,0
56259,0
56260,0
56261,0
56262,0
56263,0
56264,0
56265,0
56266,0
56267,0
56268,0
56269,0
56270,0
56271,0
56272,0
56273,0
56274,0
56275,0
56276,0
56277,0
56278,0
56279,0
56280,0
56281,0
56282,0
56283,0
56284,0
56285,0
56286,0
56287,0
56288,0
56289,0
56290,0
56291,0
56292,0
56293,0
56294,0
56295,0
56296,0
56297,0
56298,0
56299,0
56300,0
56301,0
56302,0
56303,0
56304,0
56305,0
56306,0
56307,0
56308,0
56309,0
56310,0
56311,0
56312,0
56313,0
56314,0
56315,0
56316,0
56317,0
56318,0
56319,0
56320,0
56321,0
56322,0
56323,0
56324,0
56325,0
56326,0
56327,0
56328,0
56329,0
56330,0
56331,0
56332,0
56333,0
56334,0
56335,0
56336,0
56337,0
56338,0
56339,0
56340,0
56341,0
56342,0
56343,0
56344,0
56345,0
56346,0
56347,0
56348,0
56349,0
56350,0
56351,0
56352,0
56353,0
56354,0
56355,0
56356,0
56357,0
56358,0
56359,0
56360,0
56361,0
56362,0
56363,0
56364,0
56365,0
56366,0
56367,0
56368,0
56369,0
56370,0
56371,0
56372,0
56373,0
56374,0
56375,0
56376,0
56377,0
56378,0
56379,0
56380,0
56381,0
56382,0
56383,0
56384,0
56385,0
56386,0
56387,0
56388,0
56389,0
56390,0
56391,0
56392,0
56393,0
56394,0
56395,0
56396,0
56397,0
56398,0
56399,0
56400,0
56401,0
56402,0
56403,0
56404,0
56405,0
56406,0
56407,0
56408,0
56409,0
56410,0
56411,0
56412,0
56413,0
56414,0
56415,0
56416,0
56417,0
56418,0
56419,0
56420,0
56421,0
56422,0
56423,0
56424,0
56425,0
56426,0
56427,0
56428,0
56429,0
56430,0
56431,0
56432,0
56433,0
56434,0
56435,0
56436,0
56437,0
56438,0
56439,0
56440,0
56441,0
56442,0
56443,0
56444,0
56445,0
56446,0
56447,0
56448,0
56449,0
56450,0
56451,0
56452,0
56453,0
56454,0
56455,0
56456,0
56457,0
56458,0
56459,0
56460,0
56461,0
56462,0
56463,0
56464,0
56465,0
56466,0
56467,0
56468,0
56469,0
56470,0
56471,0
56472,0
56473,0
56474,0
56475,0
56476,0
56477,0
56478,0
56479,0
56480,0
56481,0
56482,0
56483,0
56484,0
56485,0
56486,0
56487,0
56488,0
56489,0
56490,0
56491,0
56492,0
56493,0
56494,0
56495,0
56496,0
56497,0
56498,0
56499,0
56500,0
56501,0
56502,0
56503,0
56504,0
56505,0
56506,0
56507,0
56508,0
56509,0
56510,0
56511,0
56512,0
56513,0
56514,0
56515,0
56516,0
56517,0
56518,0
56519,0
56520,0
56521,0
56522,0
56523,0
56524,0
56525,0
56526,0
56527,0
56528,0
56529,0
56530,0
56531,0
56532,0
56533,0
56534,0
56535,0
56536,0
56537,0
56538,0
56539,0
56540,0
56541,0
56542,0
56543,0
56544,0
56545,0
56546,0
56547,0
56548,0
56549,0
56550,0
56551,0
56552,0
56553,0
56554,0
56555,0
56556,0
56557,0
56558,0
56559,0
56560,0
56561,0
56562,0
56563,0
56564,0
56565,0
56566,0
56567,0
56568,0
56569,0
56570,0
56571,0
56572,0
56573,0
56574,0
56575,0
56576,0
56577,0
56578,0
56579,0
56580,0
56581,0
56582,0
56583,0
56584,0
56585,0
56586,0
56587,0
56588,0
56589,0
56590,0
56591,0
56592,0
56593,0
56594,0
56595,0
56596,0
56597,0
56598,0
56599,0
56600,0
56601,0
56602,0
56603,0
56604,0
56605,0
56606,0
56607,0
56608,0
56609,0
56610,0
56611,0
56612,0
56613,0
56614,0
56615,0
56616,0
56617,0
56618,0
56619,0
56620,0
56621,0
56622,0
56623,0
56624,0
56625,0
56626,0
56627,0
56628,0
56629,0
56630,0
56631,0
56632,0
56633,0
56634,0
56635,0
56636,0
56637,0
56638,0
56639,0
56640,0
56641,0
56642,0
56643,0
56644,0
56645,0
56646,0
56647,0
56648,0
56649,0
56650,0
56651,0
56652,0
56653,0
56654,0
56655,0
56656,0
56657,0
56658,0
56659,0
56660,0
56661,0
56662,0
56663,0
56664,0
56665,0
56666,0
56667,0
56668,0
56669,0
56670,0
56671,0
56672,0
56673,0
56674,0
56675,0
56676,0
56677,0
56678,0
56679,0
56680,0
56681,0
56682,0
56683,0
56684,0
56685,0
56686,0
56687,0
56688,0
56689,0
56690,0
56691,0
56692,0
56693,0
56694,0
56695,0
56696,0
56697,0
56698,0
56699,0
56700,0
56701,0
56702,0
56703,0
56704,0
56705,0
56706,0
56707,0
56708,0
56709,0
56710,0
56711,0
56712,0
56713,0
56714,0
56715,0
56716,0
56717,0
56718,0
56719,0
56720,0
56721,0
56722,0
56723,0
56724,0
56725,0
56726,0
56727,0
56728,0
56729,0
56730,0
56731,0
56732,0
56733,0
56734,0
56735,0
56736,0
56737,0
56738,0
56739,0
56740,0
56741,0
56742,0
56743,0
56744,0
56745,0
56746,0
56747,0
56748,0
56749,0
56750,0
56751,0
56752,0
56753,0
56754,0
56755,0
56756,0
56757,0
56758,0
56759,0
56760,0
56761,0
56762,0
56763,0
56764,0
56765,0
56766,0
56767,0
56768,0
56769,0
56770,0
56771,0
56772,0
56773,0
56774,0
56775,0
56776,0
56777,0
56778,0
56779,0
56780,0
56781,0
56782,0
56783,0
56784,0
56785,0
56786,0
56787,0
56788,0
56789,0
56790,0
56791,0
56792,0
56793,0
56794,0
56795,0
56796,0
56797,0
56798,0
56799,0
56800,0
56801,0
56802,0
56803,0
56804,0
56805,0
56806,0
56807,0
56808,0
56809,0
56810,0
56811,0
56812,0
56813,0
56814,0
56815,0
56816,0
56817,0
56818,0
56819,0
56820,0
56821,0
56822,0
56823,0
56824,0
56825,0
56826,0
56827,0
56828,0
56829,0
56830,0
56831,0
56832,0
56833,0
56834,0
56835,0
56836,0
56837,0
56838,0
56839,0
56840,0
56841,0
56842,0
56843,0
56844,0
56845,0
56846,0
56847,0
56848,0
56849,0
56850,0
56851,0
56852,0
56853,0
56854,0
56855,0
56856,0
56857,0
56858,0
56859,0
56860,0
56861,0
56862,0
56863,0
56864,0
56865,0
56866,0
56867,0
56868,0
56869,0
56870,0
56871,0
56872,0
56873,0
56874,0
56875,0
56876,0
56877,0
56878,0
56879,0
56880,0
56881,0
56882,0
56883,0
56884,0
56885,0
56886,0
56887,0
56888,0
56889,0
56890,0
56891,0
56892,0
56893,0
56894,0
56895,0
56896,0
56897,0
56898,0
56899,0
56900,0
56901,0
56902,0
56903,0
56904,0
56905,0
56906,0
56907,0
56908,0
56909,0
56910,0
56911,0
56912,0
56913,0
56914,0
56915,0
56916,0
56917,0
56918,0
56919,0
56920,0
56921,0
56922,0
56923,0
56924,0
56925,0
56926,0
56927,0
56928,0
56929,0
56930,0
56931,0
56932,0
56933,0
56934,0
56935,0
56936,0
56937,0
56938,0
56939,0
56940,0
56941,0
56942,0
56943,0
56944,0
56945,0
56946,0
56947,0
56948,0
56949,0
56950,0
56951,0
56952,0
56953,0
56954,0
56955,0
56956,0
56957,0
56958,0
56959,0
56960,0
56961,0
56962,0
56963,0
56964,0
56965,0
56966,0
56967,0
56968,0
56969,0
56970,0
56971,0
56972,0
56973,0
56974,0
56975,0
56976,0
56977,0
56978,0
56979,0
56980,0
56981,0
56982,0
56983,0
56984,0
56985,0
56986,0
56987,0
56988,0
56989,0
56990,0
56991,0
56992,0
56993,0
56994,0
56995,0
56996,0
56997,0
56998,0
56999,0
57000,0
57001,0
57002,0
57003,0
57004,0
57005,0
57006,0
57007,0
57008,0
57009,0
57010,0
57011,0
57012,0
57013,0
57014,0
57015,0
57016,0
57017,0
57018,0
57019,0
57020,0
57021,0
57022,0
57023,0
57024,0
57025,0
57026,0
57027,0
57028,0
57029,0
57030,0
57031,0
57032,0
57033,0
57034,0
57035,0
57036,0
57037,0
57038,0
57039,0
57040,0
57041,0
57042,0
57043,0
57044,0
57045,0
57046,0
57047,0
57048,0
57049,0
57050,0
57051,0
57052,0
57053,0
57054,0
57055,0
57056,0
57057,0
57058,0
57059,0
57060,0
57061,0
57062,0
57063,0
57064,0
57065,0
57066,0
57067,0
57068,0
57069,0
57070,0
57071,0
57072,0
57073,0
57074,0
57075,0
57076,0
57077,0
57078,0
57079,0
57080,0
57081,0
57082,0
57083,0
57084,0
57085,0
57086,0
57087,0
57088,0
57089,0
57090,0
57091,0
57092,0
57093,0
57094,0
57095,0
57096,0
57097,0
57098,0
57099,0
57100,0
57101,0
57102,0
57103,0
57104,0
57105,0
57106,0
57107,0
57108,0
57109,0
57110,0
57111,0
57112,0
57113,0
57114,0
57115,0
57116,0
57117,0
57118,0
57119,0
57120,0
57121,0
57122,0
57123,0
57124,0
57125,0
57126,0
57127,0
57128,0
57129,0
57130,0
57131,0
57132,0
57133,0
57134,0
57135,0
57136,0
57137,0
57138,0
57139,0
57140,0
57141,0
57142,0
57143,0
57144,0
57145,0
57146,0
57147,0
57148,0
57149,0
57150,0
57151,0
57152,0
57153,0
57154,0
57155,0
57156,0
57157,0
57158,0
57159,0
57160,0
57161,0
57162,0
57163,0
57164,0
57165,0
57166,0
57167,0
57168,0
57169,0
57170,0
57171,0
57172,0
57173,0
57174,0
57175,0
57176,0
57177,0
57178,0
57179,0
57180,0
57181,0
57182,0
57183,0
57184,0
57185,0
57186,0
57187,0
57188,0
57189,0
57190,0
57191,0
57192,0
57193,0
57194,0
57195,0
57196,0
57197,0
57198,0
57199,0
57200,0
57201,0
57202,0
57203,0
57204,0
57205,0
57206,0
57207,0
57208,0
57209,0
57210,0
57211,0
57212,0
57213,0
57214,0
57215,0
57216,0
57217,0
57218,0
57219,0
57220,0
57221,0
57222,0
57223,0
57224,0
57225,0
57226,0
57227,0
57228,0
57229,0
57230,0
57231,0
57232,0
57233,0
57234,0
57235,0
57236,0
57237,0
57238,0
57239,0
57240,0
57241,0
57242,0
57243,0
57244,0
57245,0
57246,0
57247,0
57248,0
57249,0
57250,0
57251,0
57252,0
57253,0
57254,0
57255,0
57256,0
57257,0
57258,0
57259,0
57260,0
57261,0
57262,0
57263,0
57264,0
57265,0
57266,0
57267,0
57268,0
57269,0
57270,0
57271,0
57272,0
57273,0
57274,0
57275,0
57276,0
57277,0
57278,0
57279,0
57280,0
57281,0
57282,0
57283,0
57284,0
57285,0
57286,0
57287,0
57288,0
57289,0
57290,0
57291,0
57292,0
57293,0
57294,0
57295,0
57296,0
57297,0
57298,0
57299,0
57300,0
57301,0
57302,0
57303,0
57304,0
57305,0
57306,0
57307,0
57308,0
57309,0
57310,0
57311,0
57312,0
57313,0
57314,0
57315,0
57316,0
57317,0
57318,0
57319,0
57320,0
57321,0
57322,0
57323,0
57324,0
57325,0
57326,0
57327,0
57328,0
57329,0
57330,0
57331,0
57332,0
57333,0
57334,0
57335,0
57336,0
57337,0
57338,0
57339,0
57340,0
57341,0
57342,0
57343,0
57344,0
57345,0
57346,0
57347,0
57348,0
57349,0
57350,0
57351,0
57352,0
57353,0
57354,0
57355,0
57356,0
57357,0
57358,0
57359,0
57360,0
57361,0
57362,0
57363,0
57364,0
57365,0
57366,0
57367,0
57368,0
57369,0
57370,0
57371,0
57372,0
57373,0
57374,0
57375,0
57376,0
57377,0
57378,0
57379,0
57380,0
57381,0
57382,0
57383,0
57384,0
57385,0
57386,0
57387,0
57388,0
57389,0
57390,0
57391,0
57392,0
57393,0
57394,0
57395,0
57396,0
57397,0
57398,0
57399,0
57400,0
57401,0
57402,0
57403,0
57404,0
57405,0
57406,0
57407,0
57408,0
57409,0
57410,0
57411,0
57412,0
57413,0
57414,0
57415,0
57416,0
57417,0
57418,0
57419,0
57420,0
57421,0
57422,0
57423,0
57424,0
57425,0
57426,0
57427,0
57428,0
57429,0
57430,0
57431,0
57432,0
57433,0
57434,0
57435,0
57436,0
57437,0
57438,0
57439,0
57440,0
57441,0
57442,0
57443,0
57444,0
57445,0
57446,0
57447,0
57448,0
57449,0
57450,0
57451,0
57452,0
57453,0
57454,0
57455,0
57456,0
57457,0
57458,0
57459,0
57460,0
57461,0
57462,0
57463,0
57464,0
57465,0
57466,0
57467,0
57468,0
57469,0
57470,0
57471,0
57472,0
57473,0
57474,0
57475,0
57476,0
57477,0
57478,0
57479,0
57480,0
57481,0
57482,0
57483,0
57484,0
57485,0
57486,0
57487,0
57488,0
57489,0
57490,0
57491,0
57492,0
57493,0
57494,0
57495,0
57496,0
57497,0
57498,0
57499,0
57500,0
57501,0
57502,0
57503,0
57504,0
57505,0
57506,0
57507,0
57508,0
57509,0
57510,0
57511,0
57512,0
57513,0
57514,0
57515,0
57516,0
57517,0
57518,0
57519,0
57520,0
57521,0
57522,0
57523,0
57524,0
57525,0
57526,0
57527,0
57528,0
57529,0
57530,0
57531,0
57532,0
57533,0
57534,0
57535,0
57536,0
57537,0
57538,0
57539,0
57540,0
57541,0
57542,0
57543,0
57544,0
57545,0
57546,0
57547,0
57548,0
57549,0
57550,0
57551,0
57552,0
57553,0
57554,0
57555,0
57556,0
57557,0
57558,0
57559,0
57560,0
57561,0
57562,0
57563,0
57564,0
57565,0
57566,0
57567,0
57568,0
57569,0
57570,0
57571,0
57572,0
57573,0
57574,0
57575,0
57576,0
57577,0
57578,0
57579,0
57580,0
57581,0
57582,0
57583,0
57584,0
57585,0
57586,0
57587,0
57588,0
57589,0
57590,0
57591,0
57592,0
57593,0
57594,0
57595,0
57596,0
57597,0
57598,0
57599,0
57600,0
57601,0
57602,0
57603,0
57604,0
57605,0
57606,0
57607,0
57608,0
57609,0
57610,0
57611,0
57612,0
57613,0
57614,0
57615,0
57616,0
57617,0
57618,0
57619,0
57620,0
57621,0
57622,0
57623,0
57624,0
57625,0
57626,0
57627,0
57628,0
57629,0
57630,0
57631,0
57632,0
57633,0
57634,0
57635,0
57636,0
57637,0
57638,0
57639,0
57640,0
57641,0
57642,0
57643,0
57644,0
57645,0
57646,0
57647,0
57648,0
57649,0
57650,0
57651,0
57652,0
57653,0
57654,0
57655,0
57656,0
57657,0
57658,0
57659,0
57660,0
57661,0
57662,0
57663,0
57664,0
57665,0
57666,0
57667,0
57668,0
57669,0
57670,0
57671,0
57672,0
57673,0
57674,0
57675,0
57676,0
57677,0
57678,0
57679,0
57680,0
57681,0
57682,0
57683,0
57684,0
57685,0
57686,0
57687,0
57688,0
57689,0
57690,0
57691,0
57692,0
57693,0
57694,0
57695,0
57696,0
57697,0
57698,0
57699,0
57700,0
57701,0
57702,0
57703,0
57704,0
57705,0
57706,0
57707,0
57708,0
57709,0
57710,0
57711,0
57712,0
57713,0
57714,0
57715,0
57716,0
57717,0
57718,0
57719,0
57720,0
57721,0
57722,0
57723,0
57724,0
57725,0
57726,0
57727,0
57728,0
57729,0
57730,0
57731,0
57732,0
57733,0
57734,0
57735,0
57736,0
57737,0
57738,0
57739,0
57740,0
57741,0
57742,0
57743,0
57744,0
57745,0
57746,0
57747,0
57748,0
57749,0
57750,0
57751,0
57752,0
57753,0
57754,0
57755,0
57756,0
57757,0
57758,0
57759,0
57760,0
57761,0
57762,0
57763,0
57764,0
57765,0
57766,0
57767,0
57768,0
57769,0
57770,0
57771,0
57772,0
57773,0
57774,0
57775,0
57776,0
57777,0
57778,0
57779,0
57780,0
57781,0
57782,0
57783,0
57784,0
57785,0
57786,0
57787,0
57788,0
57789,0
57790,0
57791,0
57792,0
57793,0
57794,0
57795,0
57796,0
57797,0
57798,0
57799,0
57800,0
57801,0
57802,0
57803,0
57804,0
57805,0
57806,0
57807,0
57808,0
57809,0
57810,0
57811,0
57812,0
57813,0
57814,0
57815,0
57816,0
57817,0
57818,0
57819,0
57820,0
57821,0
57822,0
57823,0
57824,0
57825,0
57826,0
57827,0
57828,0
57829,0
57830,0
57831,0
57832,0
57833,0
57834,0
57835,0
57836,0
57837,0
57838,0
57839,0
57840,0
57841,0
57842,0
57843,0
57844,0
57845,0
57846,0
57847,0
57848,0
57849,0
57850,0
57851,0
57852,0
57853,0
57854,0
57855,0
57856,0
57857,0
57858,0
57859,0
57860,0
57861,0
57862,0
57863,0
57864,0
57865,0
57866,0
57867,0
57868,0
57869,0
57870,0
57871,0
57872,0
57873,0
57874,0
57875,0
57876,0
57877,0
57878,0
57879,0
57880,0
57881,0
57882,0
57883,0
57884,0
57885,0
57886,0
57887,0
57888,0
57889,0
57890,0
57891,0
57892,0
57893,0
57894,0
57895,0
57896,0
57897,0
57898,0
57899,0
57900,0
57901,0
57902,0
57903,0
57904,0
57905,0
57906,0
57907,0
57908,0
57909,0
57910,0
57911,0
57912,0
57913,0
57914,0
57915,0
57916,0
57917,0
57918,0
57919,0
57920,0
57921,0
57922,0
57923,0
57924,0
57925,0
57926,0
57927,0
57928,0
57929,0
57930,0
57931,0
57932,0
57933,0
57934,0
57935,0
57936,0
57937,0
57938,0
57939,0
57940,0
57941,0
57942,0
57943,0
57944,0
57945,0
57946,0
57947,0
57948,0
57949,0
57950,0
57951,0
57952,0
57953,0
57954,0
57955,0
57956,0
57957,0
57958,0
57959,0
57960,0
57961,0
57962,0
57963,0
57964,0
57965,0
57966,0
57967,0
57968,0
57969,0
57970,0
57971,0
57972,0
57973,0
57974,0
57975,0
57976,0
57977,0
57978,0
57979,0
57980,0
57981,0
57982,0
57983,0
57984,0
57985,0
57986,0
57987,0
57988,0
57989,0
57990,0
57991,0
57992,0
57993,0
57994,0
57995,0
57996,0
57997,0
57998,0
57999,0
58000,0
58001,0
58002,0
58003,0
58004,0
58005,0
58006,0
58007,0
58008,0
58009,0
58010,0
58011,0
58012,0
58013,0
58014,0
58015,0
58016,0
58017,0
58018,0
58019,0
58020,0
58021,0
58022,0
58023,0
58024,0
58025,0
58026,0
58027,0
58028,0
58029,0
58030,0
58031,0
58032,0
58033,0
58034,0
58035,0
58036,0
58037,0
58038,0
58039,0
58040,0
58041,0
58042,0
58043,0
58044,0
58045,0
58046,0
58047,0
58048,0
58049,0
58050,0
58051,0
58052,0
58053,0
58054,0
58055,0
58056,0
58057,0
58058,0
58059,0
58060,0
58061,0
58062,0
58063,0
58064,0
58065,0
58066,0
58067,0
58068,0
58069,0
58070,0
58071,0
58072,0
58073,0
58074,0
58075,0
58076,0
58077,0
58078,0
58079,0
58080,0
58081,0
58082,0
58083,0
58084,0
58085,0
58086,0
58087,0
58088,0
58089,0
58090,0
58091,0
58092,0
58093,0
58094,0
58095,0
58096,0
58097,0
58098,0
58099,0
58100,0
58101,0
58102,0
58103,0
58104,0
58105,0
58106,0
58107,0
58108,0
58109,0
58110,0
58111,0
58112,0
58113,0
58114,0
58115,0
58116,0
58117,0
58118,0
58119,0
58120,0
58121,0
58122,0
58123,0
58124,0
58125,0
58126,0
58127,0
58128,0
58129,0
58130,0
58131,0
58132,0
58133,0
58134,0
58135,0
58136,0
58137,0
58138,0
58139,0
58140,0
58141,0
58142,0
58143,0
58144,0
58145,0
58146,0
58147,0
58148,0
58149,0
58150,0
58151,0
58152,0
58153,0
58154,0
58155,0
58156,0
58157,0
58158,0
58159,0
58160,0
58161,0
58162,0
58163,0
58164,0
58165,0
58166,0
58167,0
58168,0
58169,0
58170,0
58171,0
58172,0
58173,0
58174,0
58175,0
58176,0
58177,0
58178,0
58179,0
58180,0
58181,0
58182,0
58183,0
58184,0
58185,0
58186,0
58187,0
58188,0
58189,0
58190,0
58191,0
58192,0
58193,0
58194,0
58195,0
58196,0
58197,0
58198,0
58199,0
58200,0
58201,0
58202,0
58203,0
58204,0
58205,0
58206,0
58207,0
58208,0
58209,0
58210,0
58211,0
58212,0
58213,0
58214,0
58215,0
58216,0
58217,0
58218,0
58219,0
58220,0
58221,0
58222,0
58223,0
58224,0
58225,0
58226,0
58227,0
58228,0
58229,0
58230,0
58231,0
58232,0
58233,0
58234,0
58235,0
58236,0
58237,0
58238,0
58239,0
58240,0
58241,0
58242,0
58243,0
58244,0
58245,0
58246,0
58247,0
58248,0
58249,0
58250,0
58251,0
58252,0
58253,0
58254,0
58255,0
58256,0
58257,0
58258,0
58259,0
58260,0
58261,0
58262,0
58263,0
58264,0
58265,0
58266,0
58267,0
58268,0
58269,0
58270,0
58271,0
58272,0
58273,0
58274,0
58275,0
58276,0
58277,0
58278,0
58279,0
58280,0
58281,0
58282,0
58283,0
58284,0
58285,0
58286,0
58287,0
58288,0
58289,0
58290,0
58291,0
58292,0
58293,0
58294,0
58295,0
58296,0
58297,0
58298,0
58299,0
58300,0
58301,0
58302,0
58303,0
58304,0
58305,0
58306,0
58307,0
58308,0
58309,0
58310,0
58311,0
58312,0
58313,0
58314,0
58315,0
58316,0
58317,0
58318,0
58319,0
58320,0
58321,0
58322,0
58323,0
58324,0
58325,0
58326,0
58327,0
58328,0
58329,0
58330,0
58331,0
58332,0
58333,0
58334,0
58335,0
58336,0
58337,0
58338,0
58339,0
58340,0
58341,0
58342,0
58343,0
58344,0
58345,0
58346,0
58347,0
58348,0
58349,0
58350,0
58351,0
58352,0
58353,0
58354,0
58355,0
58356,0
58357,0
58358,0
58359,0
58360,0
58361,0
58362,0
58363,0
58364,0
58365,0
58366,0
58367,0
58368,0
58369,0
58370,0
58371,0
58372,0
58373,0
58374,0
58375,0
58376,0
58377,0
58378,0
58379,0
58380,0
58381,0
58382,0
58383,0
58384,0
58385,0
58386,0
58387,0
58388,0
58389,0
58390,0
58391,0
58392,0
58393,0
58394,0
58395,0
58396,0
58397,0
58398,0
58399,0
58400,0
58401,0
58402,0
58403,0
58404,0
58405,0
58406,0
58407,0
58408,0
58409,0
58410,0
58411,0
58412,0
58413,0
58414,0
58415,0
58416,0
58417,0
58418,0
58419,0
58420,0
58421,0
58422,0
58423,0
58424,0
58425,0
58426,0
58427,0
58428,0
58429,0
58430,0
58431,0
58432,0
58433,0
58434,0
58435,0
58436,0
58437,0
58438,0
58439,0
58440,0
58441,0
58442,0
58443,0
58444,0
58445,0
58446,0
58447,0
58448,0
58449,0
58450,0
58451,0
58452,0
58453,0
58454,0
58455,0
58456,0
58457,0
58458,0
58459,0
58460,0
58461,0
58462,0
58463,0
58464,0
58465,0
58466,0
58467,0
58468,0
58469,0
58470,0
58471,0
58472,0
58473,0
58474,0
58475,0
58476,0
58477,0
58478,0
58479,0
58480,0
58481,0
58482,0
58483,0
58484,0
58485,0
58486,0
58487,0
58488,0
58489,0
58490,0
58491,0
58492,0
58493,0
58494,0
58495,0
58496,0
58497,0
58498,0
58499,0
58500,0
58501,0
58502,0
58503,0
58504,0
58505,0
58506,0
58507,0
58508,0
58509,0
58510,0
58511,0
58512,0
58513,0
58514,0
58515,0
58516,0
58517,0
58518,0
58519,0
58520,0
58521,0
58522,0
58523,0
58524,0
58525,0
58526,0
58527,0
58528,0
58529,0
58530,0
58531,0
58532,0
58533,0
58534,0
58535,0
58536,0
58537,0
58538,0
58539,0
58540,0
58541,0
58542,0
58543,0
58544,0
58545,0
58546,0
58547,0
58548,0
58549,0
58550,0
58551,0
58552,0
58553,0
58554,0
58555,0
58556,0
58557,0
58558,0
58559,0
58560,0
58561,0
58562,0
58563,0
58564,0
58565,0
58566,0
58567,0
58568,0
58569,0
58570,0
58571,0
58572,0
58573,0
58574,0
58575,0
58576,0
58577,0
58578,0
58579,0
58580,0
58581,0
58582,0
58583,0
58584,0
58585,0
58586,0
58587,0
58588,0
58589,0
58590,0
58591,0
58592,0
58593,0
58594,0
58595,0
58596,0
58597,0
58598,0
58599,0
58600,0
58601,0
58602,0
58603,0
58604,0
58605,0
58606,0
58607,0
58608,0
58609,0
58610,0
58611,0
58612,0
58613,0
58614,0
58615,0
58616,0
58617,0
58618,0
58619,0
58620,0
58621,0
58622,0
58623,0
58624,0
58625,0
58626,0
58627,0
58628,0
58629,0
58630,0
58631,0
58632,0
58633,0
58634,0
58635,0
58636,0
58637,0
58638,0
58639,0
58640,0
58641,0
58642,0
58643,0
58644,0
58645,0
58646,0
58647,0
58648,0
58649,0
58650,0
58651,0
58652,0
58653,0
58654,0
58655,0
58656,0
58657,0
58658,0
58659,0
58660,0
58661,0
58662,0
58663,0
58664,0
58665,0
58666,0
58667,0
58668,0
58669,0
58670,0
58671,0
58672,0
58673,0
58674,0
58675,0
58676,0
58677,0
58678,0
58679,0
58680,0
58681,0
58682,0
58683,0
58684,0
58685,0
58686,0
58687,0
58688,0
58689,0
58690,0
58691,0
58692,0
58693,0
58694,0
58695,0
58696,0
58697,0
58698,0
58699,0
58700,0
58701,0
58702,0
58703,0
58704,0
58705,0
58706,0
58707,0
58708,0
58709,0
58710,0
58711,0
58712,0
58713,0
58714,0
58715,0
58716,0
58717,0
58718,0
58719,0
58720,0
58721,0
58722,0
58723,0
58724,0
58725,0
58726,0
58727,0
58728,0
58729,0
58730,0
58731,0
58732,0
58733,0
58734,0
58735,0
58736,0
58737,0
58738,0
58739,0
58740,0
58741,0
58742,0
58743,0
58744,0
58745,0
58746,0
58747,0
58748,0
58749,0
58750,0
58751,0
58752,0
58753,0
58754,0
58755,0
58756,0
58757,0
58758,0
58759,0
58760,0
58761,0
58762,0
58763,0
58764,0
58765,0
58766,0
58767,0
58768,0
58769,0
58770,0
58771,0
58772,0
58773,0
58774,0
58775,0
58776,0
58777,0
58778,0
58779,0
58780,0
58781,0
58782,0
58783,0
58784,0
58785,0
58786,0
58787,0
58788,0
58789,0
58790,0
58791,0
58792,0
58793,0
58794,0
58795,0
58796,0
58797,0
58798,0
58799,0
58800,0
58801,0
58802,0
58803,0
58804,0
58805,0
58806,0
58807,0
58808,0
58809,0
58810,0
58811,0
58812,0
58813,0
58814,0
58815,0
58816,0
58817,0
58818,0
58819,0
58820,0
58821,0
58822,0
58823,0
58824,0
58825,0
58826,0
58827,0
58828,0
58829,0
58830,0
58831,0
58832,0
58833,0
58834,0
58835,0
58836,0
58837,0
58838,0
58839,0
58840,0
58841,0
58842,0
58843,0
58844,0
58845,0
58846,0
58847,0
58848,0
58849,0
58850,0
58851,0
58852,0
58853,0
58854,0
58855,0
58856,0
58857,0
58858,0
58859,0
58860,0
58861,0
58862,0
58863,0
58864,0
58865,0
58866,0
58867,0
58868,0
58869,0
58870,0
58871,0
58872,0
58873,0
58874,0
58875,0
58876,0
58877,0
58878,0
58879,0
58880,0
58881,0
58882,0
58883,0
58884,0
58885,0
58886,0
58887,0
58888,0
58889,0
58890,0
58891,0
58892,0
58893,0
58894,0
58895,0
58896,0
58897,0
58898,0
58899,0
58900,0
58901,0
58902,0
58903,0
58904,0
58905,0
58906,0
58907,0
58908,0
58909,0
58910,0
58911,0
58912,0
58913,0
58914,0
58915,0
58916,0
58917,0
58918,0
58919,0
58920,0
58921,0
58922,0
58923,0
58924,0
58925,0
58926,0
58927,0
58928,0
58929,0
58930,0
58931,0
58932,0
58933,0
58934,0
58935,0
58936,0
58937,0
58938,0
58939,0
58940,0
58941,0
58942,0
58943,0
58944,0
58945,0
58946,0
58947,0
58948,0
58949,0
58950,0
58951,0
58952,0
58953,0
58954,0
58955,0
58956,0
58957,0
58958,0
58959,0
58960,0
58961,0
58962,0
58963,0
58964,0
58965,0
58966,0
58967,0
58968,0
58969,0
58970,0
58971,0
58972,0
58973,0
58974,0
58975,0
58976,0
58977,0
58978,0
58979,0
58980,0
58981,0
58982,0
58983,0
58984,0
58985,0
58986,0
58987,0
58988,0
58989,0
58990,0
58991,0
58992,0
58993,0
58994,0
58995,0
58996,0
58997,0
58998,0
58999,0
59000,0
59001,0
59002,0
59003,0
59004,0
59005,0
59006,0
59007,0
59008,0
59009,0
59010,0
59011,0
59012,0
59013,0
59014,0
59015,0
59016,0
59017,0
59018,0
59019,0
59020,0
59021,0
59022,0
59023,0
59024,0
59025,0
59026,0
59027,0
59028,0
59029,0
59030,0
59031,0
59032,0
59033,0
59034,0
59035,0
59036,0
59037,0
59038,0
59039,0
59040,0
59041,0
59042,0
59043,0
59044,0
59045,0
59046,0
59047,0
59048,0
59049,0
59050,0
59051,0
59052,0
59053,0
59054,0
59055,0
59056,0
59057,0
59058,0
59059,0
59060,0
59061,0
59062,0
59063,0
59064,0
59065,0
59066,0
59067,0
59068,0
59069,0
59070,0
59071,0
59072,0
59073,0
59074,0
59075,0
59076,0
59077,0
59078,0
59079,0
59080,0
59081,0
59082,0
59083,0
59084,0
59085,0
59086,0
59087,0
59088,0
59089,0
59090,0
59091,0
59092,0
59093,0
59094,0
59095,0
59096,0
59097,0
59098,0
59099,0
59100,0
59101,0
59102,0
59103,0
59104,0
59105,0
59106,0
59107,0
59108,0
59109,0
59110,0
59111,0
59112,0
59113,0
59114,0
59115,0
59116,0
59117,0
59118,0
59119,0
59120,0
59121,0
59122,0
59123,0
59124,0
59125,0
59126,0
59127,0
59128,0
59129,0
59130,0
59131,0
59132,0
59133,0
59134,0
59135,0
59136,0
59137,0
59138,0
59139,0
59140,0
59141,0
59142,0
59143,0
59144,0
59145,0
59146,0
59147,0
59148,0
59149,0
59150,0
59151,0
59152,0
59153,0
59154,0
59155,0
59156,0
59157,0
59158,0
59159,0
59160,0
59161,0
59162,0
59163,0
59164,0
59165,0
59166,0
59167,0
59168,0
59169,0
59170,0
59171,0
59172,0
59173,0
59174,0
59175,0
59176,0
59177,0
59178,0
59179,0
59180,0
59181,0
59182,0
59183,0
59184,0
59185,0
59186,0
59187,0
59188,0
59189,0
59190,0
59191,0
59192,0
59193,0
59194,0
59195,0
59196,0
59197,0
59198,0
59199,0
59200,0
59201,0
59202,0
59203,0
59204,0
59205,0
59206,0
59207,0
59208,0
59209,0
59210,0
59211,0
59212,0
59213,0
59214,0
59215,0
59216,0
59217,0
59218,0
59219,0
59220,0
59221,0
59222,0
59223,0
59224,0
59225,0
59226,0
59227,0
59228,0
59229,0
59230,0
59231,0
59232,0
59233,0
59234,0
59235,0
59236,0
59237,0
59238,0
59239,0
59240,0
59241,0
59242,0
59243,0
59244,0
59245,0
59246,0
59247,0
59248,0
59249,0
59250,0
59251,0
59252,0
59253,0
59254,0
59255,0
59256,0
59257,0
59258,0
59259,0
59260,0
59261,0
59262,0
59263,0
59264,0
59265,0
59266,0
59267,0
59268,0
59269,0
59270,0
59271,0
59272,0
59273,0
59274,0
59275,0
59276,0
59277,0
59278,0
59279,0
59280,0
59281,0
59282,0
59283,0
59284,0
59285,0
59286,0
59287,0
59288,0
59289,0
59290,0
59291,0
59292,0
59293,0
59294,0
59295,0
59296,0
59297,0
59298,0
59299,0
59300,0
59301,0
59302,0
59303,0
59304,0
59305,0
59306,0
59307,0
59308,0
59309,0
59310,0
59311,0
59312,0
59313,0
59314,0
59315,0
59316,0
59317,0
59318,0
59319,0
59320,0
59321,0
59322,0
59323,0
59324,0
59325,0
59326,0
59327,0
59328,0
59329,0
59330,0
59331,0
59332,0
59333,0
59334,0
59335,0
59336,0
59337,0
59338,0
59339,0
59340,0
59341,0
59342,0
59343,0
59344,0
59345,0
59346,0
59347,0
59348,0
59349,0
59350,0
59351,0
59352,0
59353,0
59354,0
59355,0
59356,0
59357,0
59358,0
59359,0
59360,0
59361,0
59362,0
59363,0
59364,0
59365,0
59366,0
59367,0
59368,0
59369,0
59370,0
59371,0
59372,0
59373,0
59374,0
59375,0
59376,0
59377,0
59378,0
59379,0
59380,0
59381,0
59382,0
59383,0
59384,0
59385,0
59386,0
59387,0
59388,0
59389,0
59390,0
59391,0
59392,0
59393,0
59394,0
59395,0
59396,0
59397,0
59398,0
59399,0
59400,0
59401,0
59402,0
59403,0
59404,0
59405,0
59406,0
59407,0
59408,0
59409,0
59410,0
59411,0
59412,0
59413,0
59414,0
59415,0
59416,0
59417,0
59418,0
59419,0
59420,0
59421,0
59422,0
59423,0
59424,0
59425,0
59426,0
59427,0
59428,0
59429,0
59430,0
59431,0
59432,0
59433,0
59434,0
59435,0
59436,0
59437,0
59438,0
59439,0
59440,0
59441,0
59442,0
59443,0
59444,0
59445,0
59446,0
59447,0
59448,0
59449,0
59450,0
59451,0
59452,0
59453,0
59454,0
59455,0
59456,0
59457,0
59458,0
59459,0
59460,0
59461,0
59462,0
59463,0
59464,0
59465,0
59466,0
59467,0
59468,0
59469,0
59470,0
59471,0
59472,0
59473,0
59474,0
59475,0
59476,0
59477,0
59478,0
59479,0
59480,0
59481,0
59482,0
59483,0
59484,0
59485,0
59486,0
59487,0
59488,0
59489,0
59490,0
59491,0
59492,0
59493,0
59494,0
59495,0
59496,0
59497,0
59498,0
59499,0
59500,0
59501,0
59502,0
59503,0
59504,0
59505,0
59506,0
59507,0
59508,0
59509,0
59510,0
59511,0
59512,0
59513,0
59514,0
59515,0
59516,0
59517,0
59518,0
59519,0
59520,0
59521,0
59522,0
59523,0
59524,0
59525,0
59526,0
59527,0
59528,0
59529,0
59530,0
59531,0
59532,0
59533,0
59534,0
59535,0
59536,0
59537,0
59538,0
59539,0
59540,0
59541,0
59542,0
59543,0
59544,0
59545,0
59546,0
59547,0
59548,0
59549,0
59550,0
59551,0
59552,0
59553,0
59554,0
59555,0
59556,0
59557,0
59558,0
59559,0
59560,0
59561,0
59562,0
59563,0
59564,0
59565,0
59566,0
59567,0
59568,0
59569,0
59570,0
59571,0
59572,0
59573,0
59574,0
59575,0
59576,0
59577,0
59578,0
59579,0
59580,0
59581,0
59582,0
59583,0
59584,0
59585,0
59586,0
59587,0
59588,0
59589,0
59590,0
59591,0
59592,0
59593,0
59594,0
59595,0
59596,0
59597,0
59598,0
59599,0
59600,0
59601,0
59602,0
59603,0
59604,0
59605,0
59606,0
59607,0
59608,0
59609,0
59610,0
59611,0
59612,0
59613,0
59614,0
59615,0
59616,0
59617,0
59618,0
59619,0
59620,0
59621,0
59622,0
59623,0
59624,0
59625,0
59626,0
59627,0
59628,0
59629,0
59630,0
59631,0
59632,0
59633,0
59634,0
59635,0
59636,0
59637,0
59638,0
59639,0
59640,0
59641,0
59642,0
59643,0
59644,0
59645,0
59646,0
59647,0
59648,0
59649,0
59650,0
59651,0
59652,0
59653,0
59654,0
59655,0
59656,0
59657,0
59658,0
59659,0
59660,0
59661,0
59662,0
59663,0
59664,0
59665,0
59666,0
59667,0
59668,0
59669,0
59670,0
59671,0
59672,0
59673,0
59674,0
59675,0
59676,0
59677,0
59678,0
59679,0
59680,0
59681,0
59682,0
59683,0
59684,0
59685,0
59686,0
59687,0
59688,0
59689,0
59690,0
59691,0
59692,0
59693,0
59694,0
59695,0
59696,0
59697,0
59698,0
59699,0
59700,0
59701,0
59702,0
59703,0
59704,0
59705,0
59706,0
59707,0
59708,0
59709,0
59710,0
59711,0
59712,0
59713,0
59714,0
59715,0
59716,0
59717,0
59718,0
59719,0
59720,0
59721,0
59722,0
59723,0
59724,0
59725,0
59726,0
59727,0
59728,0
59729,0
59730,0
59731,0
59732,0
59733,0
59734,0
59735,0
59736,0
59737,0
59738,0
59739,0
59740,0
59741,0
59742,0
59743,0
59744,0
59745,0
59746,0
59747,0
59748,0
59749,0
59750,0
59751,0
59752,0
59753,0
59754,0
59755,0
59756,0
59757,0
59758,0
59759,0
59760,0
59761,0
59762,0
59763,0
59764,0
59765,0
59766,0
59767,0
59768,0
59769,0
59770,0
59771,0
59772,0
59773,0
59774,0
59775,0
59776,0
59777,0
59778,0
59779,0
59780,0
59781,0
59782,0
59783,0
59784,0
59785,0
59786,0
59787,0
59788,0
59789,0
59790,0
59791,0
59792,0
59793,0
59794,0
59795,0
59796,0
59797,0
59798,0
59799,0
59800,0
59801,0
59802,0
59803,0
59804,0
59805,0
59806,0
59807,0
59808,0
59809,0
59810,0
59811,0
59812,0
59813,0
59814,0
59815,0
59816,0
59817,0
59818,0
59819,0
59820,0
59821,0
59822,0
59823,0
59824,0
59825,0
59826,0
59827,0
59828,0
59829,0
59830,0
59831,0
59832,0
59833,0
59834,0
59835,0
59836,0
59837,0
59838,0
59839,0
59840,0
59841,0
59842,0
59843,0
59844,0
59845,0
59846,0
59847,0
59848,0
59849,0
59850,0
59851,0
59852,0
59853,0
59854,0
59855,0
59856,0
59857,0
59858,0
59859,0
59860,0
59861,0
59862,0
59863,0
59864,0
59865,0
59866,0
59867,0
59868,0
59869,0
59870,0
59871,0
59872,0
59873,0
59874,0
59875,0
59876,0
59877,0
59878,0
59879,0
59880,0
59881,0
59882,0
59883,0
59884,0
59885,0
59886,0
59887,0
59888,0
59889,0
59890,0
59891,0
59892,0
59893,0
59894,0
59895,0
59896,0
59897,0
59898,0
59899,0
59900,0
59901,0
59902,0
59903,0
59904,0
59905,0
59906,0
59907,0
59908,0
59909,0
59910,0
59911,0
59912,0
59913,0
59914,0
59915,0
59916,0
59917,0
59918,0
59919,0
59920,0
59921,0
59922,0
59923,0
59924,0
59925,0
59926,0
59927,0
59928,0
59929,0
59930,0
59931,0
59932,0
59933,0
59934,0
59935,0
59936,0
59937,0
59938,0
59939,0
59940,0
59941,0
59942,0
59943,0
59944,0
59945,0
59946,0
59947,0
59948,0
59949,0
59950,0
59951,0
59952,0
59953,0
59954,0
59955,0
59956,0
59957,0
59958,0
59959,0
59960,0
59961,0
59962,0
59963,0
59964,0
59965,0
59966,0
59967,0
59968,0
59969,0
59970,0
59971,0
59972,0
59973,0
59974,0
59975,0
59976,0
59977,0
59978,0
59979,0
59980,0
59981,0
59982,0
59983,0
59984,0
59985,0
59986,0
59987,0
59988,0
59989,0
59990,0
59991,0
59992,0
59993,0
59994,0
59995,0
59996,0
59997,0
59998,0
59999,0
60000,0
60001,0
60002,0
60003,0
60004,0
60005,0
60006,0
60007,0
60008,0
60009,0
60010,0
60011,0
60012,0
60013,0
60014,0
60015,0
60016,0
60017,0
60018,0
60019,0
60020,0
60021,0
60022,0
60023,0
60024,0
60025,0
60026,0
60027,0
60028,0
60029,0
60030,0
60031,0
60032,0
60033,0
60034,0
60035,0
60036,0
60037,0
60038,0
60039,0
60040,0
60041,0
60042,0
60043,0
60044,0
60045,0
60046,0
60047,0
60048,0
60049,0
60050,0
60051,0
60052,0
60053,0
60054,0
60055,0
60056,0
60057,0
60058,0
60059,0
60060,0
60061,0
60062,0
60063,0
60064,0
60065,0
60066,0
60067,0
60068,0
60069,0
60070,0
60071,0
60072,0
60073,0
60074,0
60075,0
60076,0
60077,0
60078,0
60079,0
60080,0
60081,0
60082,0
60083,0
60084,0
60085,0
60086,0
60087,0
60088,0
60089,0
60090,0
60091,0
60092,0
60093,0
60094,0
60095,0
60096,0
60097,0
60098,0
60099,0
60100,0
60101,0
60102,0
60103,0
60104,0
60105,0
60106,0
60107,0
60108,0
60109,0
60110,0
60111,0
60112,0
60113,0
60114,0
60115,0
60116,0
60117,0
60118,0
60119,0
60120,0
60121,0
60122,0
60123,0
60124,0
60125,0
60126,0
60127,0
60128,0
60129,0
60130,0
60131,0
60132,0
60133,0
60134,0
60135,0
60136,0
60137,0
60138,0
60139,0
60140,0
60141,0
60142,0
60143,0
60144,0
60145,0
60146,0
60147,0
60148,0
60149,0
60150,0
60151,0
60152,0
60153,0
60154,0
60155,0
60156,0
60157,0
60158,0
60159,0
60160,0
60161,0
60162,0
60163,0
60164,0
60165,0
60166,0
60167,0
60168,0
60169,0
60170,0
60171,0
60172,0
60173,0
60174,0
60175,0
60176,0
60177,0
60178,0
60179,0
60180,0
60181,0
60182,0
60183,0
60184,0
60185,0
60186,0
60187,0
60188,0
60189,0
60190,0
60191,0
60192,0
60193,0
60194,0
60195,0
60196,0
60197,0
60198,0
60199,0
60200,0
60201,0
60202,0
60203,0
60204,0
60205,0
60206,0
60207,0
60208,0
60209,0
60210,0
60211,0
60212,0
60213,0
60214,0
60215,0
60216,0
60217,0
60218,0
60219,0
60220,0
60221,0
60222,0
60223,0
60224,0
60225,0
60226,0
60227,0
60228,0
60229,0
60230,0
60231,0
60232,0
60233,0
60234,0
60235,0
60236,0
60237,0
60238,0
60239,0
60240,0
60241,0
60242,0
60243,0
60244,0
60245,0
60246,0
60247,0
60248,0
60249,0
60250,0
60251,0
60252,0
60253,0
60254,0
60255,0
60256,0
60257,0
60258,0
60259,0
60260,0
60261,0
60262,0
60263,0
60264,0
60265,0
60266,0
60267,0
60268,0
60269,0
60270,0
60271,0
60272,0
60273,0
60274,0
60275,0
60276,0
60277,0
60278,0
60279,0
60280,0
60281,0
60282,0
60283,0
60284,0
60285,0
60286,0
60287,0
60288,0
60289,0
60290,0
60291,0
60292,0
60293,0
60294,0
60295,0
60296,0
60297,0
60298,0
60299,0
60300,0
60301,0
60302,0
60303,0
60304,0
60305,0
60306,0
60307,0
60308,0
60309,0
60310,0
60311,0
60312,0
60313,0
60314,0
60315,0
60316,0
60317,0
60318,0
60319,0
60320,0
60321,0
60322,0
60323,0
60324,0
60325,0
60326,0
60327,0
60328,0
60329,0
60330,0
60331,0
60332,0
60333,0
60334,0
60335,0
60336,0
60337,0
60338,0
60339,0
60340,0
60341,0
60342,0
60343,0
60344,0
60345,0
60346,0
60347,0
60348,0
60349,0
60350,0
60351,0
60352,0
60353,0
60354,0
60355,0
60356,0
60357,0
60358,0
60359,0
60360,0
60361,0
60362,0
60363,0
60364,0
60365,0
60366,0
60367,0
60368,0
60369,0
60370,0
60371,0
60372,0
60373,0
60374,0
60375,0
60376,0
60377,0
60378,0
60379,0
60380,0
60381,0
60382,0
60383,0
60384,0
60385,0
60386,0
60387,0
60388,0
60389,0
60390,0
60391,0
60392,0
60393,0
60394,0
60395,0
60396,0
60397,0
60398,0
60399,0
60400,0
60401,0
60402,0
60403,0
60404,0
60405,0
60406,0
60407,0
60408,0
60409,0
60410,0
60411,0
60412,0
60413,0
60414,0
60415,0
60416,0
60417,0
60418,0
60419,0
60420,0
60421,0
60422,0
60423,0
60424,0
60425,0
60426,0
60427,0
60428,0
60429,0
60430,0
60431,0
60432,0
60433,0
60434,0
60435,0
60436,0
60437,0
60438,0
60439,0
60440,0
60441,0
60442,0
60443,0
60444,0
60445,0
60446,0
60447,0
60448,0
60449,0
60450,0
60451,0
60452,0
60453,0
60454,0
60455,0
60456,0
60457,0
60458,0
60459,0
60460,0
60461,0
60462,0
60463,0
60464,0
60465,0
60466,0
60467,0
60468,0
60469,0
60470,0
60471,0
60472,0
60473,0
60474,0
60475,0
60476,0
60477,0
60478,0
60479,0
60480,0
60481,0
60482,0
60483,0
60484,0
60485,0
60486,0
60487,0
60488,0
60489,0
60490,0
60491,0
60492,0
60493,0
60494,0
60495,0
60496,0
60497,0
60498,0
60499,0
60500,0
60501,0
60502,0
60503,0
60504,0
60505,0
60506,0
60507,0
60508,0
60509,0
60510,0
60511,0
60512,0
60513,0
60514,0
60515,0
60516,0
60517,0
60518,0
60519,0
60520,0
60521,0
60522,0
60523,0
60524,0
60525,0
60526,0
60527,0
60528,0
60529,0
60530,0
60531,0
60532,0
60533,0
60534,0
60535,0
60536,0
60537,0
60538,0
60539,0
60540,0
60541,0
60542,0
60543,0
60544,0
60545,0
60546,0
60547,0
60548,0
60549,0
60550,0
60551,0
60552,0
60553,0
60554,0
60555,0
60556,0
60557,0
60558,0
60559,0
60560,0
60561,0
60562,0
60563,0
60564,0
60565,0
60566,0
60567,0
60568,0
60569,0
60570,0
60571,0
60572,0
60573,0
60574,0
60575,0
60576,0
60577,0
60578,0
60579,0
60580,0
60581,0
60582,0
60583,0
60584,0
60585,0
60586,0
60587,0
60588,0
60589,0
60590,0
60591,0
60592,0
60593,0
60594,0
60595,0
60596,0
60597,0
60598,0
60599,0
60600,0
60601,0
60602,0
60603,0
60604,0
60605,0
60606,0
60607,0
60608,0
60609,0
60610,0
60611,0
60612,0
60613,0
60614,0
60615,0
60616,0
60617,0
60618,0
60619,0
60620,0
60621,0
60622,0
60623,0
60624,0
60625,0
60626,0
60627,0
60628,0
60629,0
60630,0
60631,0
60632,0
60633,0
60634,0
60635,0
60636,0
60637,0
60638,0
60639,0
60640,0
60641,0
60642,0
60643,0
60644,0
60645,0
60646,0
60647,0
60648,0
60649,0
60650,0
60651,0
60652,0
60653,0
60654,0
60655,0
60656,0
60657,0
60658,0
60659,0
60660,0
60661,0
60662,0
60663,0
60664,0
60665,0
60666,0
60667,0
60668,0
60669,0
60670,0
60671,0
60672,0
60673,0
60674,0
60675,0
60676,0
60677,0
60678,0
60679,0
60680,0
60681,0
60682,0
60683,0
60684,0
60685,0
60686,0
60687,0
60688,0
60689,0
60690,0
60691,0
60692,0
60693,0
60694,0
60695,0
60696,0
60697,0
60698,0
60699,0
60700,0
60701,0
60702,0
60703,0
60704,0
60705,0
60706,0
60707,0
60708,0
60709,0
60710,0
60711,0
60712,0
60713,0
60714,0
60715,0
60716,0
60717,0
60718,0
60719,0
60720,0
60721,0
60722,0
60723,0
60724,0
60725,0
60726,0
60727,0
60728,0
60729,0
60730,0
60731,0
60732,0
60733,0
60734,0
60735,0
60736,0
60737,0
60738,0
60739,0
60740,0
60741,0
60742,0
60743,0
60744,0
60745,0
60746,0
60747,0
60748,0
60749,0
60750,0
60751,0
60752,0
60753,0
60754,0
60755,0
60756,0
60757,0
60758,0
60759,0
60760,0
60761,0
60762,0
60763,0
60764,0
60765,0
60766,0
60767,0
60768,0
60769,0
60770,0
60771,0
60772,0
60773,0
60774,0
60775,0
60776,0
60777,0
60778,0
60779,0
60780,0
60781,0
60782,0
60783,0
60784,0
60785,0
60786,0
60787,0
60788,0
60789,0
60790,0
60791,0
60792,0
60793,0
60794,0
60795,0
60796,0
60797,0
60798,0
60799,0
60800,0
60801,0
60802,0
60803,0
60804,0
60805,0
60806,0
60807,0
60808,0
60809,0
60810,0
60811,0
60812,0
60813,0
60814,0
60815,0
60816,0
60817,0
60818,0
60819,0
60820,0
60821,0
60822,0
60823,0
60824,0
60825,0
60826,0
60827,0
60828,0
60829,0
60830,0
60831,0
60832,0
60833,0
60834,0
60835,0
60836,0
60837,0
60838,0
60839,0
60840,0
60841,0
60842,0
60843,0
60844,0
60845,0
60846,0
60847,0
60848,0
60849,0
60850,0
60851,0
60852,0
60853,0
60854,0
60855,0
60856,0
60857,0
60858,0
60859,0
60860,0
60861,0
60862,0
60863,0
60864,0
60865,0
60866,0
60867,0
60868,0
60869,0
60870,0
60871,0
60872,0
60873,0
60874,0
60875,0
60876,0
60877,0
60878,0
60879,0
60880,0
60881,0
60882,0
60883,0
60884,0
60885,0
60886,0
60887,0
60888,0
60889,0
60890,0
60891,0
60892,0
60893,0
60894,0
60895,0
60896,0
60897,0
60898,0
60899,0
60900,0
60901,0
60902,0
60903,0
60904,0
60905,0
60906,0
60907,0
60908,0
60909,0
60910,0
60911,0
60912,0
60913,0
60914,0
60915,0
60916,0
60917,0
60918,0
60919,0
60920,0
60921,0
60922,0
60923,0
60924,0
60925,0
60926,0
60927,0
60928,0
60929,0
60930,0
60931,0
60932,0
60933,0
60934,0
60935,0
60936,0
60937,0
60938,0
60939,0
60940,0
60941,0
60942,0
60943,0
60944,0
60945,0
60946,0
60947,0
60948,0
60949,0
60950,0
60951,0
60952,0
60953,0
60954,0
60955,0
60956,0
60957,0
60958,0
60959,0
60960,0
60961,0
60962,0
60963,0
60964,0
60965,0
60966,0
60967,0
60968,0
60969,0
60970,0
60971,0
60972,0
60973,0
60974,0
60975,0
60976,0
60977,0
60978,0
60979,0
60980,0
60981,0
60982,0
60983,0
60984,0
60985,0
60986,0
60987,0
60988,0
60989,0
60990,0
60991,0
60992,0
60993,0
60994,0
60995,0
60996,0
60997,0
60998,0
60999,0
61000,0
61001,0
61002,0
61003,0
61004,0
61005,0
61006,0
61007,0
61008,0
61009,0
61010,0
61011,0
61012,0
61013,0
61014,0
61015,0
61016,0
61017,0
61018,0
61019,0
61020,0
61021,0
61022,0
61023,0
61024,0
61025,0
61026,0
61027,0
61028,0
61029,0
61030,0
61031,0
61032,0
61033,0
61034,0
61035,0
61036,0
61037,0
61038,0
61039,0
61040,0
61041,0
61042,0
61043,0
61044,0
61045,0
61046,0
61047,0
61048,0
61049,0
61050,0
61051,0
61052,0
61053,0
61054,0
61055,0
61056,0
61057,0
61058,0
61059,0
61060,0
61061,0
61062,0
61063,0
61064,0
61065,0
61066,0
61067,0
61068,0
61069,0
61070,0
61071,0
61072,0
61073,0
61074,0
61075,0
61076,0
61077,0
61078,0
61079,0
61080,0
61081,0
61082,0
61083,0
61084,0
61085,0
61086,0
61087,0
61088,0
61089,0
61090,0
61091,0
61092,0
61093,0
61094,0
61095,0
61096,0
61097,0
61098,0
61099,0
61100,0
61101,0
61102,0
61103,0
61104,0
61105,0
61106,0
61107,0
61108,0
61109,0
61110,0
61111,0
61112,0
61113,0
61114,0
61115,0
61116,0
61117,0
61118,0
61119,0
61120,0
61121,0
61122,0
61123,0
61124,0
61125,0
61126,0
61127,0
61128,0
61129,0
61130,0
61131,0
61132,0
61133,0
61134,0
61135,0
61136,0
61137,0
61138,0
61139,0
61140,0
61141,0
61142,0
61143,0
61144,0
61145,0
61146,0
61147,0
61148,0
61149,0
61150,0
61151,0
61152,0
61153,0
61154,0
61155,0
61156,0
61157,0
61158,0
61159,0
61160,0
61161,0
61162,0
61163,0
61164,0
61165,0
61166,0
61167,0
61168,0
61169,0
61170,0
61171,0
61172,0
61173,0
61174,0
61175,0
61176,0
61177,0
61178,0
61179,0
61180,0
61181,0
61182,0
61183,0
61184,0
61185,0
61186,0
61187,0
61188,0
61189,0
61190,0
61191,0
61192,0
61193,0
61194,0
61195,0
61196,0
61197,0
61198,0
61199,0
61200,0
61201,0
61202,0
61203,0
61204,0
61205,0
61206,0
61207,0
61208,0
61209,0
61210,0
61211,0
61212,0
61213,0
61214,0
61215,0
61216,0
61217,0
61218,0
61219,0
61220,0
61221,0
61222,0
61223,0
61224,0
61225,0
61226,0
61227,0
61228,0
61229,0
61230,0
61231,0
61232,0
61233,0
61234,0
61235,0
61236,0
61237,0
61238,0
61239,0
61240,0
61241,0
61242,0
61243,0
61244,0
61245,0
61246,0
61247,0
61248,0
61249,0
61250,0
61251,0
61252,0
61253,0
61254,0
61255,0
61256,0
61257,0
61258,0
61259,0
61260,0
61261,0
61262,0
61263,0
61264,0
61265,0
61266,0
61267,0
61268,0
61269,0
61270,0
61271,0
61272,0
61273,0
61274,0
61275,0
61276,0
61277,0
61278,0
61279,0
61280,0
61281,0
61282,0
61283,0
61284,0
61285,0
61286,0
61287,0
61288,0
61289,0
61290,0
61291,0
61292,0
61293,0
61294,0
61295,0
61296,0
61297,0
61298,0
61299,0
61300,0
61301,0
61302,0
61303,0
61304,0
61305,0
61306,0
61307,0
61308,0
61309,0
61310,0
61311,0
61312,0
61313,0
61314,0
61315,0
61316,0
61317,0
61318,0
61319,0
61320,0
61321,0
61322,0
61323,0
61324,0
61325,0
61326,0
61327,0
61328,0
61329,0
61330,0
61331,0
61332,0
61333,0
61334,0
61335,0
61336,0
61337,0
61338,0
61339,0
61340,0
61341,0
61342,0
61343,0
61344,0
61345,0
61346,0
61347,0
61348,0
61349,0
61350,0
61351,0
61352,0
61353,0
61354,0
61355,0
61356,0
61357,0
61358,0
61359,0
61360,0
61361,0
61362,0
61363,0
61364,0
61365,0
61366,0
61367,0
61368,0
61369,0
61370,0
61371,0
61372,0
61373,0
61374,0
61375,0
61376,0
61377,0
61378,0
61379,0
61380,0
61381,0
61382,0
61383,0
61384,0
61385,0
61386,0
61387,0
61388,0
61389,0
61390,0
61391,0
61392,0
61393,0
61394,0
61395,0
61396,0
61397,0
61398,0
61399,0
61400,0
61401,0
61402,0
61403,0
61404,0
61405,0
61406,0
61407,0
61408,0
61409,0
61410,0
61411,0
61412,0
61413,0
61414,0
61415,0
61416,0
61417,0
61418,0
61419,0
61420,0
61421,0
61422,0
61423,0
61424,0
61425,0
61426,0
61427,0
61428,0
61429,0
61430,0
61431,0
61432,0
61433,0
61434,0
61435,0
61436,0
61437,0
61438,0
61439,0
61440,0
61441,0
61442,0
61443,0
61444,0
61445,0
61446,0
61447,0
61448,0
61449,0
61450,0
61451,0
61452,0
61453,0
61454,0
61455,0
61456,0
61457,0
61458,0
61459,0
61460,0
61461,0
61462,0
61463,0
61464,0
61465,0
61466,0
61467,0
61468,0
61469,0
61470,0
61471,0
61472,0
61473,0
61474,0
61475,0
61476,0
61477,0
61478,0
61479,0
61480,0
61481,0
61482,0
61483,0
61484,0
61485,0
61486,0
61487,0
61488,0
61489,0
61490,0
61491,0
61492,0
61493,0
61494,0
61495,0
61496,0
61497,0
61498,0
61499,0
61500,0
61501,0
61502,0
61503,0
61504,0
61505,0
61506,0
61507,0
61508,0
61509,0
61510,0
61511,0
61512,0
61513,0
61514,0
61515,0
61516,0
61517,0
61518,0
61519,0
61520,0
61521,0
61522,0
61523,0
61524,0
61525,0
61526,0
61527,0
61528,0
61529,0
61530,0
61531,0
61532,0
61533,0
61534,0
61535,0
61536,0
61537,0
61538,0
61539,0
61540,0
61541,0
61542,0
61543,0
61544,0
61545,0
61546,0
61547,0
61548,0
61549,0
61550,0
61551,0
61552,0
61553,0
61554,0
61555,0
61556,0
61557,0
61558,0
61559,0
61560,0
61561,0
61562,0
61563,0
61564,0
61565,0
61566,0
61567,0
61568,0
61569,0
61570,0
61571,0
61572,0
61573,0
61574,0
61575,0
61576,0
61577,0
61578,0
61579,0
61580,0
61581,0
61582,0
61583,0
61584,0
61585,0
61586,0
61587,0
61588,0
61589,0
61590,0
61591,0
61592,0
61593,0
61594,0
61595,0
61596,0
61597,0
61598,0
61599,0
61600,0
61601,0
61602,0
61603,0
61604,0
61605,0
61606,0
61607,0
61608,0
61609,0
61610,0
61611,0
61612,0
61613,0
61614,0
61615,0
61616,0
61617,0
61618,0
61619,0
61620,0
61621,0
61622,0
61623,0
61624,0
61625,0
61626,0
61627,0
61628,0
61629,0
61630,0
61631,0
61632,0
61633,0
61634,0
61635,0
61636,0
61637,0
61638,0
61639,0
61640,0
61641,0
61642,0
61643,0
61644,0
61645,0
61646,0
61647,0
61648,0
61649,0
61650,0
61651,0
61652,0
61653,0
61654,0
61655,0
61656,0
61657,0
61658,0
61659,0
61660,0
61661,0
61662,0
61663,0
61664,0
61665,0
61666,0
61667,0
61668,0
61669,0
61670,0
61671,0
61672,0
61673,0
61674,0
61675,0
61676,0
61677,0
61678,0
61679,0
61680,0
61681,0
61682,0
61683,0
61684,0
61685,0
61686,0
61687,0
61688,0
61689,0
61690,0
61691,0
61692,0
61693,0
61694,0
61695,0
61696,0
61697,0
61698,0
61699,0
61700,0
61701,0
61702,0
61703,0
61704,0
61705,0
61706,0
61707,0
61708,0
61709,0
61710,0
61711,0
61712,0
61713,0
61714,0
61715,0
61716,0
61717,0
61718,0
61719,0
61720,0
61721,0
61722,0
61723,0
61724,0
61725,0
61726,0
61727,0
61728,0
61729,0
61730,0
61731,0
61732,0
61733,0
61734,0
61735,0
61736,0
61737,0
61738,0
61739,0
61740,0
61741,0
61742,0
61743,0
61744,0
61745,0
61746,0
61747,0
61748,0
61749,0
61750,0
61751,0
61752,0
61753,0
61754,0
61755,0
61756,0
61757,0
61758,0
61759,0
61760,0
61761,0
61762,0
61763,0
61764,0
61765,0
61766,0
61767,0
61768,0
61769,0
61770,0
61771,0
61772,0
61773,0
61774,0
61775,0
61776,0
61777,0
61778,0
61779,0
61780,0
61781,0
61782,0
61783,0
61784,0
61785,0
61786,0
61787,0
61788,0
61789,0
61790,0
61791,0
61792,0
61793,0
61794,0
61795,0
61796,0
61797,0
61798,0
61799,0
61800,0
61801,0
61802,0
61803,0
61804,0
61805,0
61806,0
61807,0
61808,0
61809,0
61810,0
61811,0
61812,0
61813,0
61814,0
61815,0
61816,0
61817,0
61818,0
61819,0
61820,0
61821,0
61822,0
61823,0
61824,0
61825,0
61826,0
61827,0
61828,0
61829,0
61830,0
61831,0
61832,0
61833,0
61834,0
61835,0
61836,0
61837,0
61838,0
61839,0
61840,0
61841,0
61842,0
61843,0
61844,0
61845,0
61846,0
61847,0
61848,0
61849,0
61850,0
61851,0
61852,0
61853,0
61854,0
61855,0
61856,0
61857,0
61858,0
61859,0
61860,0
61861,0
61862,0
61863,0
61864,0
61865,0
61866,0
61867,0
61868,0
61869,0
61870,0
61871,0
61872,0
61873,0
61874,0
61875,0
61876,0
61877,0
61878,0
61879,0
61880,0
61881,0
61882,0
61883,0
61884,0
61885,0
61886,0
61887,0
61888,0
61889,0
61890,0
61891,0
61892,0
61893,0
61894,0
61895,0
61896,0
61897,0
61898,0
61899,0
61900,0
61901,0
61902,0
61903,0
61904,0
61905,0
61906,0
61907,0
61908,0
61909,0
61910,0
61911,0
61912,0
61913,0
61914,0
61915,0
61916,0
61917,0
61918,0
61919,0
61920,0
61921,0
61922,0
61923,0
61924,0
61925,0
61926,0
61927,0
61928,0
61929,0
61930,0
61931,0
61932,0
61933,0
61934,0
61935,0
61936,0
61937,0
61938,0
61939,0
61940,0
61941,0
61942,0
61943,0
61944,0
61945,0
61946,0
61947,0
61948,0
61949,0
61950,0
61951,0
61952,0
61953,0
61954,0
61955,0
61956,0
61957,0
61958,0
61959,0
61960,0
61961,0
61962,0
61963,0
61964,0
61965,0
61966,0
61967,0
61968,0
61969,0
61970,0
61971,0
61972,0
61973,0
61974,0
61975,0
61976,0
61977,0
61978,0
61979,0
61980,0
61981,0
61982,0
61983,0
61984,0
61985,0
61986,0
61987,0
61988,0
61989,0
61990,0
61991,0
61992,0
61993,0
61994,0
61995,0
61996,0
61997,0
61998,0
61999,0
62000,0
62001,0
62002,0
62003,0
62004,0
62005,0
62006,0
62007,0
62008,0
62009,0
62010,0
62011,0
62012,0
62013,0
62014,0
62015,0
62016,0
62017,0
62018,0
62019,0
62020,0
62021,0
62022,0
62023,0
62024,0
62025,0
62026,0
62027,0
62028,0
62029,0
62030,0
62031,0
62032,0
62033,0
62034,0
62035,0
62036,0
62037,0
62038,0
62039,0
62040,0
62041,0
62042,0
62043,0
62044,0
62045,0
62046,0
62047,0
62048,0
62049,0
62050,0
62051,0
62052,0
62053,0
62054,0
62055,0
62056,0
62057,0
62058,0
62059,0
62060,0
62061,0
62062,0
62063,0
62064,0
62065,0
62066,0
62067,0
62068,0
62069,0
62070,0
62071,0
62072,0
62073,0
62074,0
62075,0
62076,0
62077,0
62078,0
62079,0
62080,0
62081,0
62082,0
62083,0
62084,0
62085,0
62086,0
62087,0
62088,0
62089,0
62090,0
62091,0
62092,0
62093,0
62094,0
62095,0
62096,0
62097,0
62098,0
62099,0
62100,0
62101,0
62102,0
62103,0
62104,0
62105,0
62106,0
62107,0
62108,0
62109,0
62110,0
62111,0
62112,0
62113,0
62114,0
62115,0
62116,0
62117,0
62118,0
62119,0
62120,0
62121,0
62122,0
62123,0
62124,0
62125,0
62126,0
62127,0
62128,0
62129,0
62130,0
62131,0
62132,0
62133,0
62134,0
62135,0
62136,0
62137,0
62138,0
62139,0
62140,0
62141,0
62142,0
62143,0
62144,0
62145,0
62146,0
62147,0
62148,0
62149,0
62150,0
62151,0
62152,0
62153,0
62154,0
62155,0
62156,0
62157,0
62158,0
62159,0
62160,0
62161,0
62162,0
62163,0
62164,0
62165,0
62166,0
62167,0
62168,0
62169,0
62170,0
62171,0
62172,0
62173,0
62174,0
62175,0
62176,0
62177,0
62178,0
62179,0
62180,0
62181,0
62182,0
62183,0
62184,0
62185,0
62186,0
62187,0
62188,0
62189,0
62190,0
62191,0
62192,0
62193,0
62194,0
62195,0
62196,0
62197,0
62198,0
62199,0
62200,0
62201,0
62202,0
62203,0
62204,0
62205,0
62206,0
62207,0
62208,0
62209,0
62210,0
62211,0
62212,0
62213,0
62214,0
62215,0
62216,0
62217,0
62218,0
62219,0
62220,0
62221,0
62222,0
62223,0
62224,0
62225,0
62226,0
62227,0
62228,0
62229,0
62230,0
62231,0
62232,0
62233,0
62234,0
62235,0
62236,0
62237,0
62238,0
62239,0
62240,0
62241,0
62242,0
62243,0
62244,0
62245,0
62246,0
62247,0
62248,0
62249,0
62250,0
62251,0
62252,0
62253,0
62254,0
62255,0
62256,0
62257,0
62258,0
62259,0
62260,0
62261,0
62262,0
62263,0
62264,0
62265,0
62266,0
62267,0
62268,0
62269,0
62270,0
62271,0
62272,0
62273,0
62274,0
62275,0
62276,0
62277,0
62278,0
62279,0
62280,0
62281,0
62282,0
62283,0
62284,0
62285,0
62286,0
62287,0
62288,0
62289,0
62290,0
62291,0
62292,0
62293,0
62294,0
62295,0
62296,0
62297,0
62298,0
62299,0
62300,0
62301,0
62302,0
62303,0
62304,0
62305,0
62306,0
62307,0
62308,0
62309,0
62310,0
62311,0
62312,0
62313,0
62314,0
62315,0
62316,0
62317,0
62318,0
62319,0
62320,0
62321,0
62322,0
62323,0
62324,0
62325,0
62326,0
62327,0
62328,0
62329,0
62330,0
62331,0
62332,0
62333,0
62334,0
62335,0
62336,0
62337,0
62338,0
62339,0
62340,0
62341,0
62342,0
62343,0
62344,0
62345,0
62346,0
62347,0
62348,0
62349,0
62350,0
62351,0
62352,0
62353,0
62354,0
62355,0
62356,0
62357,0
62358,0
62359,0
62360,0
62361,0
62362,0
62363,0
62364,0
62365,0
62366,0
62367,0
62368,0
62369,0
62370,0
62371,0
62372,0
62373,0
62374,0
62375,0
62376,0
62377,0
62378,0
62379,0
62380,0
62381,0
62382,0
62383,0
62384,0
62385,0
62386,0
62387,0
62388,0
62389,0
62390,0
62391,0
62392,0
62393,0
62394,0
62395,0
62396,0
62397,0
62398,0
62399,0
62400,0
62401,0
62402,0
62403,0
62404,0
62405,0
62406,0
62407,0
62408,0
62409,0
62410,0
62411,0
62412,0
62413,0
62414,0
62415,0
62416,0
62417,0
62418,0
62419,0
62420,0
62421,0
62422,0
62423,0
62424,0
62425,0
62426,0
62427,0
62428,0
62429,0
62430,0
62431,0
62432,0
62433,0
62434,0
62435,0
62436,0
62437,0
62438,0
62439,0
62440,0
62441,0
62442,0
62443,0
62444,0
62445,0
62446,0
62447,0
62448,0
62449,0
62450,0
62451,0
62452,0
62453,0
62454,0
62455,0
62456,0
62457,0
62458,0
62459,0
62460,0
62461,0
62462,0
62463,0
62464,0
62465,0
62466,0
62467,0
62468,0
62469,0
62470,0
62471,0
62472,0
62473,0
62474,0
62475,0
62476,0
62477,0
62478,0
62479,0
62480,0
62481,0
62482,0
62483,0
62484,0
62485,0
62486,0
62487,0
62488,0
62489,0
62490,0
62491,0
62492,0
62493,0
62494,0
62495,0
62496,0
62497,0
62498,0
62499,0
62500,0
62501,0
62502,0
62503,0
62504,0
62505,0
62506,0
62507,0
62508,0
62509,0
62510,0
62511,0
62512,0
62513,0
62514,0
62515,0
62516,0
62517,0
62518,0
62519,0
62520,0
62521,0
62522,0
62523,0
62524,0
62525,0
62526,0
62527,0
62528,0
62529,0
62530,0
62531,0
62532,0
62533,0
62534,0
62535,0
62536,0
62537,0
62538,0
62539,0
62540,0
62541,0
62542,0
62543,0
62544,0
62545,0
62546,0
62547,0
62548,0
62549,0
62550,0
62551,0
62552,0
62553,0
62554,0
62555,0
62556,0
62557,0
62558,0
62559,0
62560,0
62561,0
62562,0
62563,0
62564,0
62565,0
62566,0
62567,0
62568,0
62569,0
62570,0
62571,0
62572,0
62573,0
62574,0
62575,0
62576,0
62577,0
62578,0
62579,0
62580,0
62581,0
62582,0
62583,0
62584,0
62585,0
62586,0
62587,0
62588,0
62589,0
62590,0
62591,0
62592,0
62593,0
62594,0
62595,0
62596,0
62597,0
62598,0
62599,0
62600,0
62601,0
62602,0
62603,0
62604,0
62605,0
62606,0
62607,0
62608,0
62609,0
62610,0
62611,0
62612,0
62613,0
62614,0
62615,0
62616,0
62617,0
62618,0
62619,0
62620,0
62621,0
62622,0
62623,0
62624,0
62625,0
62626,0
62627,0
62628,0
62629,0
62630,0
62631,0
62632,0
62633,0
62634,0
62635,0
62636,0
62637,0
62638,0
62639,0
62640,0
62641,0
62642,0
62643,0
62644,0
62645,0
62646,0
62647,0
62648,0
62649,0
62650,0
62651,0
62652,0
62653,0
62654,0
62655,0
62656,0
62657,0
62658,0
62659,0
62660,0
62661,0
62662,0
62663,0
62664,0
62665,0
62666,0
62667,0
62668,0
62669,0
62670,0
62671,0
62672,0
62673,0
62674,0
62675,0
62676,0
62677,0
62678,0
62679,0
62680,0
62681,0
62682,0
62683,0
62684,0
62685,0
62686,0
62687,0
62688,0
62689,0
62690,0
62691,0
62692,0
62693,0
62694,0
62695,0
62696,0
62697,0
62698,0
62699,0
62700,0
62701,0
62702,0
62703,0
62704,0
62705,0
62706,0
62707,0
62708,0
62709,0
62710,0
62711,0
62712,0
62713,0
62714,0
62715,0
62716,0
62717,0
62718,0
62719,0
62720,0
62721,0
62722,0
62723,0
62724,0
62725,0
62726,0
62727,0
62728,0
62729,0
62730,0
62731,0
62732,0
62733,0
62734,0
62735,0
62736,0
62737,0
62738,0
62739,0
62740,0
62741,0
62742,0
62743,0
62744,0
62745,0
62746,0
62747,0
62748,0
62749,0
62750,0
62751,0
62752,0
62753,0
62754,0
62755,0
62756,0
62757,0
62758,0
62759,0
62760,0
62761,0
62762,0
62763,0
62764,0
62765,0
62766,0
62767,0
62768,0
62769,0
62770,0
62771,0
62772,0
62773,0
62774,0
62775,0
62776,0
62777,0
62778,0
62779,0
62780,0
62781,0
62782,0
62783,0
62784,0
62785,0
62786,0
62787,0
62788,0
62789,0
62790,0
62791,0
62792,0
62793,0
62794,0
62795,0
62796,0
62797,0
62798,0
62799,0
62800,0
62801,0
62802,0
62803,0
62804,0
62805,0
62806,0
62807,0
62808,0
62809,0
62810,0
62811,0
62812,0
62813,0
62814,0
62815,0
62816,0
62817,0
62818,0
62819,0
62820,0
62821,0
62822,0
62823,0
62824,0
62825,0
62826,0
62827,0
62828,0
62829,0
62830,0
62831,0
62832,0
62833,0
62834,0
62835,0
62836,0
62837,0
62838,0
62839,0
62840,0
62841,0
62842,0
62843,0
62844,0
62845,0
62846,0
62847,0
62848,0
62849,0
62850,0
62851,0
62852,0
62853,0
62854,0
62855,0
62856,0
62857,0
62858,0
62859,0
62860,0
62861,0
62862,0
62863,0
62864,0
62865,0
62866,0
62867,0
62868,0
62869,0
62870,0
62871,0
62872,0
62873,0
62874,0
62875,0
62876,0
62877,0
62878,0
62879,0
62880,0
62881,0
62882,0
62883,0
62884,0
62885,0
62886,0
62887,0
62888,0
62889,0
62890,0
62891,0
62892,0
62893,0
62894,0
62895,0
62896,0
62897,0
62898,0
62899,0
62900,0
62901,0
62902,0
62903,0
62904,0
62905,0
62906,0
62907,0
62908,0
62909,0
62910,0
62911,0
62912,0
62913,0
62914,0
62915,0
62916,0
62917,0
62918,0
62919,0
62920,0
62921,0
62922,0
62923,0
62924,0
62925,0
62926,0
62927,0
62928,0
62929,0
62930,0
62931,0
62932,0
62933,0
62934,0
62935,0
62936,0
62937,0
62938,0
62939,0
62940,0
62941,0
62942,0
62943,0
62944,0
62945,0
62946,0
62947,0
62948,0
62949,0
62950,0
62951,0
62952,0
62953,0
62954,0
62955,0
62956,0
62957,0
62958,0
62959,0
62960,0
62961,0
62962,0
62963,0
62964,0
62965,0
62966,0
62967,0
62968,0
62969,0
62970,0
62971,0
62972,0
62973,0
62974,0
62975,0
62976,0
62977,0
62978,0
62979,0
62980,0
62981,0
62982,0
62983,0
62984,0
62985,0
62986,0
62987,0
62988,0
62989,0
62990,0
62991,0
62992,0
62993,0
62994,0
62995,0
62996,0
62997,0
62998,0
62999,0
63000,0
63001,0
63002,0
63003,0
63004,0
63005,0
63006,0
63007,0
63008,0
63009,0
63010,0
63011,0
63012,0
63013,0
63014,0
63015,0
63016,0
63017,0
63018,0
63019,0
63020,0
63021,0
63022,0
63023,0
63024,0
63025,0
63026,0
63027,0
63028,0
63029,0
63030,0
63031,0
63032,0
63033,0
63034,0
63035,0
63036,0
63037,0
63038,0
63039,0
63040,0
63041,0
63042,0
63043,0
63044,0
63045,0
63046,0
63047,0
63048,0
63049,0
63050,0
63051,0
63052,0
63053,0
63054,0
63055,0
63056,0
63057,0
63058,0
63059,0
63060,0
63061,0
63062,0
63063,0
63064,0
63065,0
63066,0
63067,0
63068,0
63069,0
63070,0
63071,0
63072,0
63073,0
63074,0
63075,0
63076,0
63077,0
63078,0
63079,0
63080,0
63081,0
63082,0
63083,0
63084,0
63085,0
63086,0
63087,0
63088,0
63089,0
63090,0
63091,0
63092,0
63093,0
63094,0
63095,0
63096,0
63097,0
63098,0
63099,0
63100,0
63101,0
63102,0
63103,0
63104,0
63105,0
63106,0
63107,0
63108,0
63109,0
63110,0
63111,0
63112,0
63113,0
63114,0
63115,0
63116,0
63117,0
63118,0
63119,0
63120,0
63121,0
63122,0
63123,0
63124,0
63125,0
63126,0
63127,0
63128,0
63129,0
63130,0
63131,0
63132,0
63133,0
63134,0
63135,0
63136,0
63137,0
63138,0
63139,0
63140,0
63141,0
63142,0
63143,0
63144,0
63145,0
63146,0
63147,0
63148,0
63149,0
63150,0
63151,0
63152,0
63153,0
63154,0
63155,0
63156,0
63157,0
63158,0
63159,0
63160,0
63161,0
63162,0
63163,0
63164,0
63165,0
63166,0
63167,0
63168,0
63169,0
63170,0
63171,0
63172,0
63173,0
63174,0
63175,0
63176,0
63177,0
63178,0
63179,0
63180,0
63181,0
63182,0
63183,0
63184,0
63185,0
63186,0
63187,0
63188,0
63189,0
63190,0
63191,0
63192,0
63193,0
63194,0
63195,0
63196,0
63197,0
63198,0
63199,0
63200,0
63201,0
63202,0
63203,0
63204,0
63205,0
63206,0
63207,0
63208,0
63209,0
63210,0
63211,0
63212,0
63213,0
63214,0
63215,0
63216,0
63217,0
63218,0
63219,0
63220,0
63221,0
63222,0
63223,0
63224,0
63225,0
63226,0
63227,0
63228,0
63229,0
63230,0
63231,0
63232,0
63233,0
63234,0
63235,0
63236,0
63237,0
63238,0
63239,0
63240,0
63241,0
63242,0
63243,0
63244,0
63245,0
63246,0
63247,0
63248,0
63249,0
63250,0
63251,0
63252,0
63253,0
63254,0
63255,0
63256,0
63257,0
63258,0
63259,0
63260,0
63261,0
63262,0
63263,0
63264,0
63265,0
63266,0
63267,0
63268,0
63269,0
63270,0
63271,0
63272,0
63273,0
63274,0
63275,0
63276,0
63277,0
63278,0
63279,0
63280,0
63281,0
63282,0
63283,0
63284,0
63285,0
63286,0
63287,0
63288,0
63289,0
63290,0
63291,0
63292,0
63293,0
63294,0
63295,0
63296,0
63297,0
63298,0
63299,0
63300,0
63301,0
63302,0
63303,0
63304,0
63305,0
63306,0
63307,0
63308,0
63309,0
63310,0
63311,0
63312,0
63313,0
63314,0
63315,0
63316,0
63317,0
63318,0
63319,0
63320,0
63321,0
63322,0
63323,0
63324,0
63325,0
63326,0
63327,0
63328,0
63329,0
63330,0
63331,0
63332,0
63333,0
63334,0
63335,0
63336,0
63337,0
63338,0
63339,0
63340,0
63341,0
63342,0
63343,0
63344,0
63345,0
63346,0
63347,0
63348,0
63349,0
63350,0
63351,0
63352,0
63353,0
63354,0
63355,0
63356,0
63357,0
63358,0
63359,0
63360,0
63361,0
63362,0
63363,0
63364,0
63365,0
63366,0
63367,0
63368,0
63369,0
63370,0
63371,0
63372,0
63373,0
63374,0
63375,0
63376,0
63377,0
63378,0
63379,0
63380,0
63381,0
63382,0
63383,0
63384,0
63385,0
63386,0
63387,0
63388,0
63389,0
63390,0
63391,0
63392,0
63393,0
63394,0
63395,0
63396,0
63397,0
63398,0
63399,0
63400,0
63401,0
63402,0
63403,0
63404,0
63405,0
63406,0
63407,0
63408,0
63409,0
63410,0
63411,0
63412,0
63413,0
63414,0
63415,0
63416,0
63417,0
63418,0
63419,0
63420,0
63421,0
63422,0
63423,0
63424,0
63425,0
63426,0
63427,0
63428,0
63429,0
63430,0
63431,0
63432,0
63433,0
63434,0
63435,0
63436,0
63437,0
63438,0
63439,0
63440,0
63441,0
63442,0
63443,0
63444,0
63445,0
63446,0
63447,0
63448,0
63449,0
63450,0
63451,0
63452,0
63453,0
63454,0
63455,0
63456,0
63457,0
63458,0
63459,0
63460,0
63461,0
63462,0
63463,0
63464,0
63465,0
63466,0
63467,0
63468,0
63469,0
63470,0
63471,0
63472,0
63473,0
63474,0
63475,0
63476,0
63477,0
63478,0
63479,0
63480,0
63481,0
63482,0
63483,0
63484,0
63485,0
63486,0
63487,0
63488,0
63489,0
63490,0
63491,0
63492,0
63493,0
63494,0
63495,0
63496,0
63497,0
63498,0
63499,0
63500,0
63501,0
63502,0
63503,0
63504,0
63505,0
63506,0
63507,0
63508,0
63509,0
63510,0
63511,0
63512,0
63513,0
63514,0
63515,0
63516,0
63517,0
63518,0
63519,0
63520,0
63521,0
63522,0
63523,0
63524,0
63525,0
63526,0
63527,0
63528,0
63529,0
63530,0
63531,0
63532,0
63533,0
63534,0
63535,0
63536,0
63537,0
63538,0
63539,0
63540,0
63541,0
63542,0
63543,0
63544,0
63545,0
63546,0
63547,0
63548,0
63549,0
63550,0
63551,0
63552,0
63553,0
63554,0
63555,0
63556,0
63557,0
63558,0
63559,0
63560,0
63561,0
63562,0
63563,0
63564,0
63565,0
63566,0
63567,0
63568,0
63569,0
63570,0
63571,0
63572,0
63573,0
63574,0
63575,0
63576,0
63577,0
63578,0
63579,0
63580,0
63581,0
63582,0
63583,0
63584,0
63585,0
63586,0
63587,0
63588,0
63589,0
63590,0
63591,0
63592,0
63593,0
63594,0
63595,0
63596,0
63597,0
63598,0
63599,0
63600,0
63601,0
63602,0
63603,0
63604,0
63605,0
63606,0
63607,0
63608,0
63609,0
63610,0
63611,0
63612,0
63613,0
63614,0
63615,0
63616,0
63617,0
63618,0
63619,0
63620,0
63621,0
63622,0
63623,0
63624,0
63625,0
63626,0
63627,0
63628,0
63629,0
63630,0
63631,0
63632,0
63633,0
63634,0
63635,0
63636,0
63637,0
63638,0
63639,0
63640,0
63641,0
63642,0
63643,0
63644,0
63645,0
63646,0
63647,0
63648,0
63649,0
63650,0
63651,0
63652,0
63653,0
63654,0
63655,0
63656,0
63657,0
63658,0
63659,0
63660,0
63661,0
63662,0
63663,0
63664,0
63665,0
63666,0
63667,0
63668,0
63669,0
63670,0
63671,0
63672,0
63673,0
63674,0
63675,0
63676,0
63677,0
63678,0
63679,0
63680,0
63681,0
63682,0
63683,0
63684,0
63685,0
63686,0
63687,0
63688,0
63689,0
63690,0
63691,0
63692,0
63693,0
63694,0
63695,0
63696,0
63697,0
63698,0
63699,0
63700,0
63701,0
63702,0
63703,0
63704,0
63705,0
63706,0
63707,0
63708,0
63709,0
63710,0
63711,0
63712,0
63713,0
63714,0
63715,0
63716,0
63717,0
63718,0
63719,0
63720,0
63721,0
63722,0
63723,0
63724,0
63725,0
63726,0
63727,0
63728,0
63729,0
63730,0
63731,0
63732,0
63733,0
63734,0
63735,0
63736,0
63737,0
63738,0
63739,0
63740,0
63741,0
63742,0
63743,0
63744,0
63745,0
63746,0
63747,0
63748,0
63749,0
63750,0
63751,0
63752,0
63753,0
63754,0
63755,0
63756,0
63757,0
63758,0
63759,0
63760,0
63761,0
63762,0
63763,0
63764,0
63765,0
63766,0
63767,0
63768,0
63769,0
63770,0
63771,0
63772,0
63773,0
63774,0
63775,0
63776,0
63777,0
63778,0
63779,0
63780,0
63781,0
63782,0
63783,0
63784,0
63785,0
63786,0
63787,0
63788,0
63789,0
63790,0
63791,0
63792,0
63793,0
63794,0
63795,0
63796,0
63797,0
63798,0
63799,0
63800,0
63801,0
63802,0
63803,0
63804,0
63805,0
63806,0
63807,0
63808,0
63809,0
63810,0
63811,0
63812,0
63813,0
63814,0
63815,0
63816,0
63817,0
63818,0
63819,0
63820,0
63821,0
63822,0
63823,0
63824,0
63825,0
63826,0
63827,0
63828,0
63829,0
63830,0
63831,0
63832,0
63833,0
63834,0
63835,0
63836,0
63837,0
63838,0
63839,0
63840,0
63841,0
63842,0
63843,0
63844,0
63845,0
63846,0
63847,0
63848,0
63849,0
63850,0
63851,0
63852,0
63853,0
63854,0
63855,0
63856,0
63857,0
63858,0
63859,0
63860,0
63861,0
63862,0
63863,0
63864,0
63865,0
63866,0
63867,0
63868,0
63869,0
63870,0
63871,0
63872,0
63873,0
63874,0
63875,0
63876,0
63877,0
63878,0
63879,0
63880,0
63881,0
63882,0
63883,0
63884,0
63885,0
63886,0
63887,0
63888,0
63889,0
63890,0
63891,0
63892,0
63893,0
63894,0
63895,0
63896,0
63897,0
63898,0
63899,0
63900,0
63901,0
63902,0
63903,0
63904,0
63905,0
63906,0
63907,0
63908,0
63909,0
63910,0
63911,0
63912,0
63913,0
63914,0
63915,0
63916,0
63917,0
63918,0
63919,0
63920,0
63921,0
63922,0
63923,0
63924,0
63925,0
63926,0
63927,0
63928,0
63929,0
63930,0
63931,0
63932,0
63933,0
63934,0
63935,0
63936,0
63937,0
63938,0
63939,0
63940,0
63941,0
63942,0
63943,0
63944,0
63945,0
63946,0
63947,0
63948,0
63949,0
63950,0
63951,0
63952,0
63953,0
63954,0
63955,0
63956,0
63957,0
63958,0
63959,0
63960,0
63961,0
63962,0
63963,0
63964,0
63965,0
63966,0
63967,0
63968,0
63969,0
63970,0
63971,0
63972,0
63973,0
63974,0
63975,0
63976,0
63977,0
63978,0
63979,0
63980,0
63981,0
63982,0
63983,0
63984,0
63985,0
63986,0
63987,0
63988,0
63989,0
63990,0
63991,0
63992,0
63993,0
63994,0
63995,0
63996,0
63997,0
63998,0
63999,0
64000,0
64001,0
64002,0
64003,0
64004,0
64005,0
64006,0
64007,0
64008,0
64009,0
64010,0
64011,0
64012,0
64013,0
64014,0
64015,0
64016,0
64017,0
64018,0
64019,0
64020,0
64021,0
64022,0
64023,0
64024,0
64025,0
64026,0
64027,0
64028,0
64029,0
64030,0
64031,0
64032,0
64033,0
64034,0
64035,0
64036,0
64037,0
64038,0
64039,0
64040,0

==> data/collision_counts_window-1000+rmse.csv <==
tick,collisions,rmse
1,233,0.49468272660363166
2,253,0.53571540952263
3,215,0.48864608869814746
4,231,0.5036258531886524
5,162,0.4401772370307199
6,136,0.3892351474366094
7,169,0.44095237838115703
8,67,0.29412752336359865
9,17,0.1292710331048689
10,46,0.24059093914775817
11,18,0.1663610531344384
12,2,0.04467661580737647
13,6,0.07722693830523106
14,6,0.07722693830523121
15,6,0.07722693830523053
16,1,0.031606961258558566
17,1,0.031606961258558476
18,2,0.04467661580737631
19,3,0.05469003565550118
20,1,0.03160696125855849
21,1,0.03160696125855824
22,0,0.0
23,0,0.0
24,1,0.03160696125855828
25,0,0.0
26,0,0.0
27,0,0.0
28,1,0.0316069612585583
29,0,0.0
30,0,0.0
31,1,0.0316069612585584
32,0,0.0
33,0,0.0
34,0,0.0
35,0,0.0
36,0,0.0
37,0,0.0
38,0,0.0
39,0,0.0
40,0,0.0
41,0,0.0
42,0,0.0
43,0,0.0
44,0,0.0
45,0,0.0
46,0,0.0
47,0,0.0
48,0,0.0
49,0,0.0
50,0,0.0
51,0,0.0
52,0,0.0
53,0,0.0
54,0,0.0
55,0,0.0
56,0,0.0
57,0,0.0
58,0,0.0
59,0,0.0
60,0,0.0
61,0,0.0
62,0,0.0
63,0,0.0
64,0,0.0


==> data/collision_counts_window-1000.csv <==
tick,collisions
1,233
2,253
3,215
4,231
5,162
6,136
7,169
8,67
9,17
10,46
11,18
12,2
13,6
14,6
15,6
16,1
17,1
18,2
19,3
20,1
21,1
22,0
23,0
24,1
25,0
26,0
27,0
28,1
29,0
30,0
31,1
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> data/collision_counts_window.csv <==
tick,collisions
1,7
2,14
3,29
4,25
5,23
6,32
7,29
8,23
9,28
10,23
11,30
12,24
13,34
14,20
15,24
16,21
17,19
18,29
19,23
20,29
21,17
22,25
23,23
24,23
25,21
26,25
27,16
28,22
29,24
30,19
31,19
32,24
33,28
34,22
35,20
36,24
37,29
38,25
39,21
40,19
41,8
42,13
43,25
44,19
45,10
46,22
47,18
48,6
49,13
50,28
51,22
52,2
53,17
54,19
55,18
56,10
57,4
58,10
59,4
60,30
61,15
62,19
63,20
64,11
65,13
66,21
67,20
68,9
69,28
70,13
71,22
72,14
73,7
74,4
75,8
76,5
77,4
78,0
79,2
80,1
81,2
82,3
83,1
84,2
85,3
86,0
87,3
88,1
89,2
90,0
91,1
92,1
93,1
94,3
95,0
96,7
97,7
98,15
99,11
100,0
101,0
102,3
103,6
104,6
105,0
106,1
107,1
108,1
109,0
110,0
111,0
112,1
113,1
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,1
124,0
125,1
126,1
127,0
128,2
129,0
130,1
131,1
132,1
133,0
134,0
135,1
136,0
137,1
138,0
139,1
140,1
141,2
142,0
143,0
144,1
145,0
146,2
147,0
148,0
149,0
150,1
151,0
152,0
153,1
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,1
166,0
167,0
168,0
169,0
170,0
171,1
172,1
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,1
184,0
185,0
186,0
187,0
188,0
189,1
190,1
191,0
192,0
193,0
194,1
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,1
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,1
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,1
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,1
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0


==> data/north_utility_window-1000-rmse.csv <==
tick,go-rmse,stop-rmse,goutility-avg,stoputility-avg
1000,2.1682488541427056,2.081874475559595,-1.4787144931930054,-3.411596221897008
2000,1.6589480557286156,1.21029028095625,-1.0465556840019972,-3.561770216251981
3000,2.106209438618684,0.9649870642288212,-0.5069186942130002,-3.8661725502449813
4000,2.6955832767528665,1.153991408694031,-0.6252379446150022,-4.0911293180560415
5000,2.875225124737479,1.0021008878467892,-1.0252043894130012,-4.410148342116007
6000,2.421087491864553,0.8396800318913653,0.24280205323600124,-3.952126732588055
7000,2.3208533415959853,0.9150469134606595,-4.706258156117977,-5.256821436689989
8000,2.0188541231118964,0.22153708311660153,3.5438035221409883,-4.30702714609398
9000,1.0312524461054966,0.8642109220694195,4.197983058273007,-4.124983421335963
10000,0.7917010116294179,0.3663420529833306,4.512925449058988,-4.233217743785986
11000,0.8257605472478333,0.496727718144002,4.519754102929992,-3.6054956215969773
12000,0.841963351733508,0.36532771496543803,4.537143560114994,-3.3130427041279904
13000,1.4885665948958002,0.07997144091772504,4.170808871672024,-2.986910241509953
14000,0.31661868698620454,4.440892098500626e-16,4.920471368190984,-2.9735885189999536
15000,0.6464957290594628,0.28285588542294,4.697051042666008,-2.4606133911780277
16000,0.30006651369783366,0.12274180284615738,4.947820228640999,-2.106977906060018
17000,0.2520475670805151,0.2130873628892469,4.918596515134987,-1.6139071707269939
18000,0.0115183591777294,2.220446049250313e-16,4.997183295777007,-1.3311132090000175
19000,0.31664283146383265,0.046574775919456524,4.920569970800992,-1.2511612891679753
20000,4.284864817565408e-05,0.0,4.999991349450003,-1.1695299629999842
21000,0.3166392205051162,0.0,4.920555555543992,-1.1695299629999842
22000,0.0,0.015122376964565944,5.0,-1.1602397209179942
23000,0.43370966855690424,2.220446049250313e-16,4.841095375510989,-1.1356239699999995
24000,0.31684197041270357,0.011389313004412996,4.922454693474007,-1.1040507098349954
25000,1.2248295488712853e-06,2.220446049250313e-16,4.999999700483002,-1.0867993409999817
26000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
27000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
28000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
29000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
30000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
31000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
32000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
33000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
34000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
35000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
36000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
37000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
38000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
39000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
40000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
41000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
42000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
43000,0.0,2.220446049250313e-16,5.0,-1.0867993409999817
44000,0.7142036950125928,2.220446049250313e-16,4.742069346073001,-1.0867993409999817
45000,2.14274215764338,0.504538437144178,1.9846861879640054,-4.114950858981089
46000,1.2081057931305383,0.0,4.085491161764016,-4.322134970000077
47000,1.0724214812754802,0.0,4.371772633274009,-4.322134970000077
48000,3.6332111367311044,1.6011837336639254,-1.2016089205549993,-2.8400936391499987
49000,8.881784197001252e-16,3.332292928036101e-08,-4.654640053000016,-1.0000000081279998
50000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
51000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
52000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
53000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
54000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
55000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
56000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
57000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
58000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
59000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
60000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
61000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
62000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
63000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
64000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
65000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
66000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
67000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0
68000,8.881784197001252e-16,0.0,-4.654640053000016,-1.0


==> data/percentile-delay.csv <==
percentile,without,with
99.51,4,4
99.52,4,4
99.53,4,4
99.54,4,4
99.55,4,4
99.56,4,4
99.57,4,4
99.58,4,4
99.59,4,4
99.6,4,4
99.61,4,4
99.62,4,4
99.63,4,4
99.64,4,4
99.65,4,4
99.66,4,4
99.67,4,4
99.68,5,4
99.69,5,4
99.7,5,4
99.71,5,4
99.72,5,5
99.73,5,5
99.74,5,5
99.75,5,5
99.76,5,5
99.77,5,5
99.78,5,5
99.79,5,5
99.8,5,5
99.81,5,5
99.82,5,5
99.83,5,5
99.84,5,5
99.85,5,5
99.86,5,5
99.87,6,5
99.88,6,5
99.89,6,5
99.9,6,5
99.91,6,5
99.92,6,6
99.93,6,6
99.94,6,6
99.95,6,6
99.96,6,6
99.97,6,6
99.98,6,6
99.99,6,6
100,6,6

==> data/south_utility_window-1000.csv <==
tick,goutility,stoputility
1,-1.4787144931930054,-3.411596221897008
2,-1.0465556840019972,-3.561770216251981
3,-0.5069186942130002,-3.8661725502449813
4,-0.6252379446150022,-4.0911293180560415
5,-1.0252043894130012,-4.410148342116007
6,0.24280205323600124,-3.952126732588055
7,-4.706258156117977,-5.256821436689989
8,3.5438035221409883,-4.30702714609398
9,4.197983058273007,-4.124983421335963
10,4.512925449058988,-4.233217743785986
11,4.519754102929992,-3.6054956215969773
12,4.537143560114994,-3.3130427041279904
13,4.170808871672024,-2.986910241509953
14,4.920471368190984,-2.9735885189999536
15,4.697051042666008,-2.4606133911780277
16,4.947820228640999,-2.106977906060018
17,4.918596515134987,-1.6139071707269939
18,4.997183295777007,-1.3311132090000175
19,4.920569970800992,-1.2511612891679753
20,4.999991349450003,-1.1695299629999842
21,4.920555555543992,-1.1695299629999842
22,5.0,-1.1602397209179942
23,4.841095375510989,-1.1356239699999995
24,4.922454693474007,-1.1040507098349954
25,4.999999700483002,-1.0867993409999817
26,5.0,-1.0867993409999817
27,5.0,-1.0867993409999817
28,5.0,-1.0867993409999817
29,5.0,-1.0867993409999817
30,5.0,-1.0867993409999817
31,5.0,-1.0867993409999817
32,5.0,-1.0867993409999817
33,5.0,-1.0867993409999817
34,5.0,-1.0867993409999817
35,5.0,-1.0867993409999817
36,5.0,-1.0867993409999817
37,5.0,-1.0867993409999817
38,5.0,-1.0867993409999817
39,5.0,-1.0867993409999817
40,5.0,-1.0867993409999817
41,5.0,-1.0867993409999817
42,5.0,-1.0867993409999817
43,5.0,-1.0867993409999817
44,4.742069346073001,-1.0867993409999817
45,1.9846861879640054,-4.114950858981089
46,4.085491161764016,-4.322134970000077
47,4.371772633274009,-4.322134970000077
48,-1.2016089205549993,-2.8400936391499987
49,-4.654640053000016,-1.0000000081279998
50,-4.654640053000016,-1.0
51,-4.654640053000016,-1.0
52,-4.654640053000016,-1.0
53,-4.654640053000016,-1.0
54,-4.654640053000016,-1.0
55,-4.654640053000016,-1.0
56,-4.654640053000016,-1.0
57,-4.654640053000016,-1.0
58,-4.654640053000016,-1.0
59,-4.654640053000016,-1.0
60,-4.654640053000016,-1.0
61,-4.654640053000016,-1.0
62,-4.654640053000016,-1.0
63,-4.654640053000016,-1.0
64,-4.654640053000016,-1.0
65,-4.654640053000016,-1.0
66,-4.654640053000016,-1.0
67,-4.654640053000016,-1.0
68,-4.654640053000016,-1.0


==> data/southbound_fair.csv <==
tick,go,stop
35000,5,-5.9
40000,5,-5.9
40754,4.5,-5.9
40898,4,-5.9
41174,3.5,-5.9
41834,3,-5.9
42182,2.5,-5.9
43514,2,-5.9
43550,1.5,-5.9
43862,1,-5.9
43910,0.5,-5.9
43958,-1.78E-15,-5.9
44462,-0.5,-5.9
46178,-1,-5.9
46226,-1.5,-5.9
46490,-2,-5.9
46742,-2.5,-5.9
47378,-3,-5.9
47798,-3.5,-5.9
48602,-4,-5.9
49046,-4.5,-5.9
50366,-5,-5.9
51002,-5.5,-5.9
51254,-6,-5.9
51494,-6,-5.9
52670,-6,-5.9
53006,-6,-5.9
54014,-6,-5.9
54302,-6,-5.9
55646,-6,-5.9
56402,-6,-5.9
57170,-6,-5.9
57494,-6,-5.9
57710,-6,-5.9
58694,-6,-5.9
58826,-6,-5.9
59054,-6,-5.9
59762,-6,-5.9
60146,-6,-5.9
60314,-6,-5.9
61094,-6,-5.9
61814,-6,-5.9
62966,-6,-5.9
63182,-6,-5.9
64634,-6,-5.9


==> data/west_utility_window-1000-rmse.csv <==
tick,go-rmse,stop-rmse,goutility-avg,stoputility-avg
1000,1.923358576892872,1.9778466163743693,-0.6722102322909999,-3.509881190030015
2000,1.8929943348294278,0.997245610907414,-1.4870042778700008,-3.523862880053989
3000,1.6493512317710113,1.2143255582613781,-3.7743848038610177,-3.5420257381689826
4000,2.086011178014645,1.0517172183927805,-3.0004062960679856,-3.7260689247139953
5000,2.537728149849407,1.2813518279287972,-3.5420963792529925,-4.005469352468998
6000,2.060530326537404,1.2587491855722215,-4.229605493955033,-4.075187685400993
7000,2.977679940022506,0.9598078822665522,0.35582794880800334,-3.250127824084016
8000,0.5489978590057151,1.5774114170623266,-5.6182809766330175,-4.245755597169985
9000,0.05276230970024064,1.816885849361021,-5.96765501649305,-3.957172181410992
10000,0.0014205682871270935,1.6800870791884572,-5.9975107762389825,-2.843558397489005
11000,0.00024917976980884463,1.572788727525638,-5.999640293451978,-2.2499021523399976
12000,1.8524089668476133e-05,1.6111130599928265,-5.999965540599066,-2.441214447739
13000,3.960740016112652e-06,1.4787979800904048,-5.999987133963133,-2.0205958236819987
14000,1.8774240237256858e-06,1.1896538530285468,-5.9999928595959435,-1.5618638836389984
15000,1.0838342179557643e-06,1.6950247195217427,-5.9999965584569335,-2.513475211433984
16000,3.24102313297156e-07,1.1566020796015353,-5.9999983484781,-1.5038690918049944
17000,1.7763568394002505e-15,1.5056374794484804,-5.999998610000086,-2.2144190080360047
18000,6.754370311265204e-08,0.8576695493761429,-5.9999988704859515,-1.2607194654819998
19000,5.5118625601913095e-08,1.3964177231749104,-5.999999095348066,-1.9390424716370043
20000,7.827062973073318e-08,0.75211360173469,-5.999999241364019,-1.2749354384010005
21000,3.065325820665874e-08,0.00036892800383981624,-5.999999423041913,-1.0000908124299999
22000,5.6285701883175306e-08,0.9171476863918264,-5.999999539957961,-1.2954216240889973
23000,1.0942941031488844e-08,0.9120631714686847,-5.999999706321067,-1.289538933431997
24000,2.9192542005341643e-08,0.9166821582497001,-5.999999741748086,-1.2969283832289935
25000,1.5469957769639383e-08,2.2781213049944255e-07,-5.999999807019949,-1.0000000568509992
26000,1.8517193973579155e-08,0.0,-5.999999827744117,-1.0
27000,1.7763568394002505e-15,0.0,-5.999999851000134,-1.0
28000,1.3681282751440702e-08,0.0,-5.999999859850041,-1.0
29000,9.18270504420166e-09,0.0,-5.9999998994230825,-1.0
30000,8.881784197001252e-16,0.0,-5.999999904000086,-1.0
31000,8.881784197001252e-16,0.0,-5.999999904000086,-1.0
32000,8.881784197001252e-16,0.0,-5.999999904000086,-1.0
33000,9.98749211702036e-09,0.0,-5.999999914499975,-1.0
34000,8.881784197001252e-16,0.0,-5.999999923999914,-1.0
35000,8.881784197001252e-16,0.0,-5.999999923999914,-1.0
36000,8.881784197001252e-16,0.0,-5.999999923999914,-1.0
37000,8.881784197001252e-16,0.0,-5.999999923999914,-1.0
38000,8.881784197001252e-16,0.0,-5.999999923999914,-1.0
39000,7.020000165169744e-09,0.0,-5.999999934140109,-1.0
40000,8.881784197001252e-16,0.0,-5.999999939000117,-1.0
41000,8.881784197001252e-16,0.0,-5.999999939000117,-1.0
42000,8.881784197001252e-16,0.0,-5.999999939000117,-1.0
43000,8.881784197001252e-16,0.0,-5.999999939000117,-1.0
44000,2.1335697682528306e-08,2.457382370935434,-5.9999999512000874,-3.3101853753540063
45000,1.2412860731570399e-09,0.2502091880044201,-5.999999999297005,-5.915443571767997
46000,0.0,0.11888964712812906,-6.0,-5.960101647088001
47000,0.0,0.09354649553928936,-6.0,-5.980039098124
48000,5.041171000057471,9.413761186718535e-07,1.2453333333810006,-5.999999859865
49000,0.0,0.0,5.0,-6.0
50000,0.0,0.0,5.0,-6.0
51000,0.0,0.0,5.0,-6.0
52000,0.0,0.0,5.0,-6.0
53000,0.0,0.0,5.0,-6.0
54000,0.0,0.0,5.0,-6.0
55000,0.0,0.0,5.0,-6.0
56000,0.0,0.0,5.0,-6.0
57000,0.0,0.0,5.0,-6.0
58000,0.0,0.0,5.0,-6.0
59000,0.0,0.0,5.0,-6.0
60000,0.0,0.0,5.0,-6.0
61000,0.0,0.0,5.0,-6.0
62000,0.0,0.0,5.0,-6.0
63000,0.0,0.0,5.0,-6.0
64000,0.0,0.0,5.0,-6.0
65000,0.0,0.0,5.0,-6.0
66000,0.0,0.0,5.0,-6.0
67000,0.0,0.0,5.0,-6.0


==> data/west_utility_window-1000.csv <==
tick,goutility,stoputility,diff-go,diff-stop
1,-0.672210232,-3.50988119,,
2,-1.487004278,-3.52386288,-0.814794046,-0.01398169
3,-3.774384804,-3.542025738,-2.287380526,-0.018162858
4,-3.000406296,-3.726068925,0.773978508,-0.184043187
5,-3.542096379,-4.005469352,-0.541690083,-0.279400428
6,-4.229605494,-4.075187685,-0.687509115,-0.069718333
7,0.355827949,-3.250127824,4.585433443,0.825059861
8,-5.618280977,-4.245755597,-5.974108925,-0.995627773
9,-5.967655016,-3.957172181,-0.34937404,0.288583416
10,-5.997510776,-2.843558397,-0.02985576,1.113613784
11,-5.999640293,-2.249902152,-0.002129517,0.593656245
12,-5.999965541,-2.441214448,-0.000325247,-0.191312295
13,-5.999987134,-2.020595824,-2.15934E-05,0.420618624
14,-5.99999286,-1.561863884,-5.72563E-06,0.45873194
15,-5.999996558,-2.513475211,-3.69886E-06,-0.951611328
16,-5.999998348,-1.503869092,-1.79002E-06,1.00960612
17,-5.99999861,-2.214419008,-2.61522E-07,-0.710549916
18,-5.99999887,-1.260719465,-2.60486E-07,0.953699543
19,-5.999999095,-1.939042472,-2.24862E-07,-0.678323006
20,-5.999999241,-1.274935438,-1.46016E-07,0.664107033
21,-5.999999423,-1.000090812,-1.81678E-07,0.274844626
22,-5.99999954,-1.295421624,-1.16916E-07,-0.295330812
23,-5.999999706,-1.289538933,-1.66363E-07,0.005882691
24,-5.999999742,-1.296928383,-3.5427E-08,-0.00738945
25,-5.999999807,-1.000000057,-6.52719E-08,0.296928326
26,-5.999999828,-1,-2.07242E-08,5.6851E-08
27,-5.999999851,-1,-2.3256E-08,0
28,-5.99999986,-1,-8.84991E-09,0
29,-5.999999899,-1,-3.9573E-08,0
30,-5.999999904,-1,-4.577E-09,0
31,-5.999999904,-1,0,0
32,-5.999999904,-1,0,0
33,-5.999999914,-1,-1.04999E-08,0
34,-5.999999924,-1,-9.49994E-09,0
35,-5.999999924,-1,0,0
36,-5.999999924,-1,0,0
37,-5.999999924,-1,0,0
38,-5.999999924,-1,0,0
39,-5.999999934,-1,-1.01402E-08,0
40,-5.999999939,-1,-4.86001E-09,0
41,-5.999999939,-1,0,0
42,-5.999999939,-1,0,0
43,-5.999999939,-1,0,0
44,-5.999999951,-3.310185375,-1.22E-08,-2.310185375
45,-5.999999999,-5.915443572,-4.80969E-08,-2.605258196
46,-6,-5.960101647,-7.03E-10,-0.044658075
47,-6,-5.980039098,0,-0.019937451
48,1.245333333,-5.99999986,7.245333333,-0.019960762
49,5,-6,3.754666667,-1.40135E-07
50,5,-6,0,0
51,5,-6,0,0
52,5,-6,0,0
53,5,-6,0,0
54,5,-6,0,0
55,5,-6,0,0
56,5,-6,0,0
57,5,-6,0,0
58,5,-6,0,0
59,5,-6,0,0
60,5,-6,0,0
61,5,-6,0,0
62,5,-6,0,0
63,5,-6,0,0
64,5,-6,0,0
65,5,-6,0,0
66,5,-6,0,0
67,5,-6,0,0
,,,-5,6

==> data/west_utility_window.csv <==
tick,goutility,stoputility
1,0.0,0.0
2,0.4300136524199995,-0.8514690214599994
3,2.340853585870001,-4.351608149609998
4,-2.101153798859998,-4.128351467709997
5,-1.9438871496899985,-4.6519972852500056
6,1.2474870137499972,-4.938969727200001
7,0.25808951604999886,-4.616598006699999
8,-1.2543637697799985,-3.440524950300004
9,-2.978396366440001,-5.128659977000009
10,-2.7207450062299974,-2.9906333150699993
11,0.8071890786499994,-3.953178388929986
12,-1.7011811627999982,-3.226963137459997
13,-3.4113798936399946,-4.869758802790005
14,-1.0886282580800006,-3.576294707380001
15,-2.532397013429997,-3.374059128060001
16,-2.06308727943,-2.3649073901900035
17,0.1687318436500003,-3.353705344620003
18,-2.35041113451,-3.153958220599997
19,-1.2077345757400002,-4.155854467359997
20,-1.4911443833700002,-3.209949213149995
21,-1.0000647715699993,-1.8712184671999992
22,-3.633379516429996,-2.7576527641000035
23,-3.642844101240003,-3.9148092182400025
24,-4.33649609751001,-2.9564152722499983
25,-3.894808643009995,-2.9810593502000033
26,-1.857647081419995,-3.9015532528299928
27,-4.624939862889992,-4.388112199959995
28,-4.930921344430004,-4.318880504129999
29,-4.771490416239996,-4.104801726279995
30,-5.051256203870004,-4.225754626500008
31,-4.8362322379000044,-3.955387296970002
32,-1.8972683026599986,-3.5081722094599956
33,0.43768710843000014,-2.7558342343399986
34,-1.2510408990200015,-3.8599227416300037
35,-4.296793302339997,-4.230425332520007
36,-3.768704181700002,-3.1901423881799973
37,-3.9335271293900007,-4.200759389160006
38,-3.2529529477099985,-4.27292982223999
39,-3.31213594377,-3.7384674277599976
40,-3.893095124620005,-3.5486484048800016
41,-5.074450112090008,-2.6394581041199996
42,-5.667442144769995,-3.156583697999998
43,-4.539714670019996,-5.9281610741799975
44,-4.694060673749998,-4.71499531595
45,-5.852148322599994,-4.6581868210100055
46,-5.249537325260007,-4.72963271210001
47,-3.6378722957299896,-4.211219250869996
48,0.08185265056000109,-3.346897138080002
49,0.7971007000599998,-3.757918207349992
50,-1.5846915989299992,-2.9116412030300007
51,-3.708982378019998,-2.994136325289999
52,-4.880213157719997,-3.571542478309998
53,-4.966626267650003,-5.316556168200002
54,-5.905371338360002,-3.4379225911400058
55,-5.098704778480006,-4.779867028650002
56,-4.435440992839994,-4.428585547950001
57,-5.3664183080500125,-4.166634683279994
58,-5.566549344399991,-4.794289090020008
59,-3.176985305059998,-3.7789610249700005
60,0.8092369310300006,-3.4833819161999986
61,2.8373511194199987,-3.2271353208799987
62,0.8496391283199994,-2.672238893659998
63,3.010128204500001,-2.57632727574
64,2.040145430340001,-2.616812089530004
65,-0.3483024626499997,-2.352675110200001
66,1.5142546512799995,-3.6286724612500074
67,2.2973089976400045,-3.354837235820001
68,0.09377657741000014,-3.287275359200004
69,-3.0595335206399983,-3.2483647555300013
70,-5.676488637540007,-5.536939739030006
71,-5.144265389589999,-5.239249295039997
72,-5.24729811912,-3.3337658727400044
73,-5.794375602739993,-4.549239669069998
74,-5.910379490849985,-5.268567284920007
75,-5.927870816999995,-4.264589287490007
76,-5.931910051359996,-1.2455334854
77,-5.959769227489993,-4.060401042640001
78,-5.972006952720003,-5.478506532400002
79,-4.8398979201000065,-3.90510463979
80,-5.455036195360005,-5.112598862210001
81,-5.8235743079900075,-3.5840588753999962
82,-5.937909527649988,-5.812039516969998
83,-5.984313127120001,-5.575953646070002
84,-5.9869242010000026,-3.951444035870005
85,-5.9869242010000026,-4.765296241769999
86,-5.988362538449988,-4.262343544589992
87,-5.990104234560002,-1.2855197491999981
88,-5.991631488000005,-1.0308253047900005
89,-5.991982965629996,-4.396075736710004
90,-5.994823573530012,-4.908165162740001
91,-5.995715322000012,-3.271538882010002
92,-5.995715322000012,-3.7209997744499987
93,-5.995715322000012,-2.7800695410099987
94,-5.996471139199998,-3.563555821190003
95,-5.997638422659995,-3.934234504479996
96,-5.9982449959999995,-3.417297731770002
97,-5.998339766229999,-1.8880169764499999
98,-5.99893520366,-3.6597139794900015
99,-5.999101438000013,-1.1925308608199996
100,-5.99923083064,-1.0076259032200015
101,-5.999281150000001,-2.0983084849199996
102,-5.999281150000001,-2.6555937343600005
103,-5.999350734680008,-1.0682645704999985
104,-5.999539936000009,-1.0230961520100004
105,-5.999668201849995,-4.128391013449998
106,-5.999745720760009,-1.2714400417800023
107,-5.9998281407200045,-3.688112558849996
108,-5.999896040509998,-1.40011290472
109,-5.999903517999997,-1.8388630295700004
110,-5.999908341999998,-3.3268390332399997
111,-5.9999228140000005,-3.1478223124899993
112,-5.999939591230008,-3.9656172675299963
113,-5.999970044759998,-4.318520762609998
114,-5.999974708000004,-1.3465416305000013
115,-5.999974708000004,-1.011337234690001
116,-5.999974708000004,-1.0003682183400002
117,-5.999974708000004,-3.3304303886699977
118,-5.999974708000004,-1.3946936951
119,-5.999974708000004,-2.0208177735399984
120,-5.999974708000004,-2.875995193919999
121,-5.999978956720011,-1.090758097780002
122,-5.999980980099997,-1.00263953407
123,-5.999985528609999,-1.0001077408200019
124,-5.999988034200002,-1.0000045393800003
125,-5.999989640000004,-1.004574366689999
126,-5.999989640000004,-3.8602004748700023
127,-5.999989640000004,-3.0276836845899946
128,-5.999989640000004,-3.1857440754699984
129,-5.999989640000004,-2.028046152029997
130,-5.999989640000004,-3.0061995711200002
131,-5.999989640000004,-3.627732763669992
132,-5.9999901372800055,-1.2179512408300006
133,-5.999991711999997,-1.0086895979700008
134,-5.999991711999997,-3.166195378439996
135,-5.999993253940008,-1.5774759283500004
136,-5.9999933700000065,-1.0197295943699998
137,-5.999994682739999,-1.000835731169999
138,-5.999994695999999,-1.0000276825499979
139,-5.999994695999999,-1.0000008906000009
140,-5.999994695999999,-1.0000000284399995
141,-5.999994695999999,-3.4627974827499974
142,-5.999995523580003,-1.6133129539899977
143,-5.999995757000002,-5.163814542049998
144,-5.999995757000002,-3.172758623029996
145,-5.9999963166799875,-1.1211187032599998
146,-5.999996747589989,-3.5100667010600057
147,-5.999997305720002,-1.3278138376300017
148,-5.999997827000007,-2.333823351210002
149,-5.999997827000007,-2.385293719120001
150,-5.999997827000007,-1.04395220024
151,-5.999997827000007,-1.0014139093700016
152,-5.999997827000007,-1.0000446924399988
153,-5.999998079300001,-3.4207046918400006
154,-5.999998262000002,-1.1748457533900014
155,-5.999998439479997,-1.006045277249999
156,-5.999998609999997,-1.0002164399899982
157,-5.999998609999997,-1.0000071077799995
158,-5.999998609999997,-1.0000002286500005
159,-5.999998609999997,-1.0000000072999997
160,-5.999998609999997,-3.4354128100400008
161,-5.999998609999997,-1.4599760827200003
162,-5.999998609999997,-3.2756162634700003
163,-5.999998609999997,-1.6260653402100018
164,-5.999998609999997,-3.375140044530002
165,-5.999998609999997,-2.8707104448400016
166,-5.999998609999997,-2.528824015009999
167,-5.999998609999997,-1.1649544507299983
168,-5.999998609999997,-3.6731333657300014
169,-5.999998609999997,-1.1644551731000012
170,-5.999998609999997,-1.00531490002
171,-5.999998712860003,-1.0001771239699984
172,-5.999998888000002,-1.0000076794000006
173,-5.999998888000002,-2.4899265055599984
174,-5.999998888000002,-2.0639999135799996
175,-5.999998888000002,-1.033910224590001
176,-5.999998888000002,-1.0010976055100005
177,-5.999998888000002,-1.0000358390500002
178,-5.999998888000002,-1.0000012027700003
179,-5.999998888000002,-1.0000000355199992
180,-5.999998888000002,-1.018038524870001
181,-5.999998963479989,-2.263474883209999
182,-5.999999109999988,-1.0833110877400005
183,-5.999999109999988,-1.3871754449600007
184,-5.999999109999988,-3.4134438013100077
185,-5.999999109999988,-1.1089097652500002
186,-5.999999109999988,-1.0035035451600003
187,-5.999999109999988,-1.0001107440500003
188,-5.999999109999988,-1.2046997083100006
189,-5.999999109999988,-3.604634360450003
190,-5.999999109999988,-3.321161375929996
191,-5.999999109999988,-1.3791571622200005
192,-5.999999109999988,-1.0123145209799993
193,-5.999999177640007,-1.0004128377100003
194,-5.999999288000014,-1.0000152438900007
195,-5.999999288000014,-1.0000005007199995
196,-5.999999288000014,-1.000000016249998
197,-5.999999288000014,-1.0000000003800003
198,-5.999999288000014,-2.596802558140002
199,-5.999999288000014,-1.7367237354200007
200,-5.999999288000014,-1.0239278083000007
201,-5.999999360420002,-1.0008774996199998
202,-5.999999430000002,-1.0000296199099994
203,-5.999999430000002,-1.0000009726700008
204,-5.999999430000002,-1.000000031189999
205,-5.999999430000002,-1.0000000009100007
206,-5.999999430000002,-1.0
207,-5.999999430000002,-1.0
208,-5.999999430000002,-1.0
209,-5.999999430000002,-1.0
210,-5.999999430000002,-1.0
211,-5.999999430000002,-1.0
212,-5.999999484720004,-1.0
213,-5.999999544000001,-1.0
214,-5.999999544000001,-1.0
215,-5.999999544000001,-1.0
216,-5.999999544000001,-3.6494938445299967
217,-5.999999544000001,-1.295020125399999
218,-5.999999544000001,-1.00936264186
219,-5.999999585859995,-1.0003276084599992
220,-5.999999634999996,-1.000012020639999
221,-5.999999691210008,-1.0000004259800006
222,-5.999999708000008,-1.0000000153799986
223,-5.999999708000008,-1.00000000036
224,-5.999999708000008,-1.0
225,-5.999999708000008,-1.0
226,-5.999999708000008,-1.0
227,-5.999999708000008,-1.0
228,-5.999999708000008,-1.0
229,-5.999999708000008,-3.4354128098800008
230,-5.999999708000008,-1.4599760827200003
231,-5.999999708000008,-1.0145976187099994
232,-5.999999708000008,-1.0004775663299998
233,-5.999999708000008,-1.00001551055
234,-5.999999708000008,-1.0000004944400012
235,-5.999999750480002,-1.0000000175799988
236,-5.999999767000002,-3.432191521539998
237,-5.999999767000002,-1.50510108245
238,-5.999999767000002,-1.0163491004599996
239,-5.999999767000002,-1.0005338298700004
240,-5.999999767000002,-1.0000170903599999
241,-5.999999767000002,-1.000000546910001
242,-5.9999997992,-1.0000000210499993
243,-5.999999813,-1.0000000005500005
244,-5.999999813,-1.0
245,-5.999999813,-1.0
246,-5.999999813,-1.0
247,-5.999999813,-1.0
248,-5.999999813,-1.0
249,-5.999999813,-1.0
250,-5.999999813,-1.0
251,-5.999999813,-1.0
252,-5.999999813,-1.0
253,-5.999999813,-1.0
254,-5.999999813,-1.0
255,-5.999999813,-1.0
256,-5.999999813,-1.0
257,-5.9999998464399935,-1.0
258,-5.999999850999993,-1.0
259,-5.999999850999993,-1.0
260,-5.999999850999993,-1.0
261,-5.999999850999993,-1.0
262,-5.999999850999993,-1.0
263,-5.999999850999993,-1.0
264,-5.999999850999993,-1.0
265,-5.999999850999993,-1.0
266,-5.999999850999993,-1.0
267,-5.999999850999993,-1.0
268,-5.999999850999993,-1.0
269,-5.999999850999993,-1.0
270,-5.999999850999993,-1.0
271,-5.999999850999993,-1.0
272,-5.999999850999993,-1.0
273,-5.999999850999993,-1.0
274,-5.999999850999993,-1.0
275,-5.999999850999993,-1.0
276,-5.999999850999993,-1.0
277,-5.999999850999993,-1.0
278,-5.999999879500006,-1.0
279,-5.999999881000005,-1.0
280,-5.999999881000005,-1.0
281,-5.999999881000005,-1.0
282,-5.999999881230005,-1.0
283,-5.999999903999995,-1.0
284,-5.999999903999995,-1.0
285,-5.999999903999995,-1.0
286,-5.999999903999995,-1.0
287,-5.999999903999995,-1.0
288,-5.999999903999995,-1.0
289,-5.999999903999995,-1.0
290,-5.999999903999995,-1.0
291,-5.999999903999995,-1.0
292,-5.999999903999995,-1.0
293,-5.999999903999995,-1.0
294,-5.999999903999995,-1.0
295,-5.999999903999995,-1.0
296,-5.999999903999995,-1.0
297,-5.999999903999995,-1.0
298,-5.999999903999995,-1.0
299,-5.999999903999995,-1.0
300,-5.999999903999995,-1.0
301,-5.999999903999995,-1.0
302,-5.999999903999995,-1.0
303,-5.999999903999995,-1.0
304,-5.999999903999995,-1.0
305,-5.999999903999995,-1.0
306,-5.999999903999995,-1.0
307,-5.999999903999995,-1.0
308,-5.999999903999995,-1.0
309,-5.999999903999995,-1.0
310,-5.999999903999995,-1.0
311,-5.999999903999995,-1.0
312,-5.999999903999995,-1.0
313,-5.999999903999995,-1.0
314,-5.999999903999995,-1.0
315,-5.999999903999995,-1.0
316,-5.999999903999995,-1.0
317,-5.999999903999995,-1.0
318,-5.999999903999995,-1.0
319,-5.999999903999995,-1.0
320,-5.999999903999995,-1.0
321,-5.999999903999995,-1.0
322,-5.999999903999995,-1.0
323,-5.999999903999995,-1.0
324,-5.999999903999995,-1.0
325,-5.999999908999999,-1.0
326,-5.999999924000005,-1.0
327,-5.999999924000005,-1.0
328,-5.999999924000005,-1.0
329,-5.999999924000005,-1.0
330,-5.999999924000005,-1.0
331,-5.999999924000005,-1.0
332,-5.999999924000005,-1.0
333,-5.999999924000005,-1.0
334,-5.999999924000005,-1.0
335,-5.999999924000005,-1.0
336,-5.999999924000005,-1.0
337,-5.999999924000005,-1.0
338,-5.999999924000005,-1.0
339,-5.999999924000005,-1.0
340,-5.999999924000005,-1.0
341,-5.999999924000005,-1.0
342,-5.999999924000005,-1.0
343,-5.999999924000005,-1.0
344,-5.999999924000005,-1.0
345,-5.999999924000005,-1.0
346,-5.999999924000005,-1.0
347,-5.999999924000005,-1.0
348,-5.999999924000005,-1.0
349,-5.999999924000005,-1.0
350,-5.999999924000005,-1.0
351,-5.999999924000005,-1.0
352,-5.999999924000005,-1.0
353,-5.999999924000005,-1.0
354,-5.999999924000005,-1.0
355,-5.999999924000005,-1.0
356,-5.999999924000005,-1.0
357,-5.999999924000005,-1.0
358,-5.999999924000005,-1.0
359,-5.999999924000005,-1.0
360,-5.999999924000005,-1.0
361,-5.999999924000005,-1.0
362,-5.999999924000005,-1.0
363,-5.999999924000005,-1.0
364,-5.999999924000005,-1.0
365,-5.999999924000005,-1.0
366,-5.999999924000005,-1.0
367,-5.999999924000005,-1.0
368,-5.999999924000005,-1.0
369,-5.999999924000005,-1.0
370,-5.999999924000005,-1.0
371,-5.999999924000005,-1.0
372,-5.999999924000005,-1.0
373,-5.999999924000005,-1.0
374,-5.999999924000005,-1.0
375,-5.999999924000005,-1.0
376,-5.999999924000005,-1.0
377,-5.999999924000005,-1.0
378,-5.999999924000005,-1.0
379,-5.999999924000005,-1.0
380,-5.999999924000005,-1.0
381,-5.999999924000005,-1.0
382,-5.999999924000005,-1.0
383,-5.999999924000005,-1.0
384,-5.999999935400001,-1.0
385,-5.999999939000002,-1.0
386,-5.999999939000002,-1.0
387,-5.999999939000002,-1.0
388,-5.999999939000002,-1.0
389,-5.999999939000002,-1.0
390,-5.999999939000002,-1.0
391,-5.999999939000002,-1.0
392,-5.999999939000002,-1.0
393,-5.999999939000002,-1.0
394,-5.999999939000002,-1.0
395,-5.999999939000002,-1.0
396,-5.999999939000002,-1.0
397,-5.999999939000002,-1.0
398,-5.999999939000002,-1.0
399,-5.999999939000002,-1.0
400,-5.999999939000002,-1.0
401,-5.999999939000002,-1.0
402,-5.999999939000002,-1.0
403,-5.999999939000002,-1.0
404,-5.999999939000002,-1.0
405,-5.999999939000002,-1.0
406,-5.999999939000002,-1.0
407,-5.999999939000002,-1.0
408,-5.999999939000002,-1.0
409,-5.999999939000002,-1.0
410,-5.999999939000002,-1.0
411,-5.999999939000002,-1.0
412,-5.999999939000002,-1.0
413,-5.999999939000002,-1.0
414,-5.999999939000002,-1.0
415,-5.999999939000002,-1.0
416,-5.999999939000002,-1.0
417,-5.999999939000002,-1.0
418,-5.999999939000002,-1.0
419,-5.999999939000002,-1.0
420,-5.999999939000002,-1.0
421,-5.999999939000002,-1.0
422,-5.999999939000002,-1.0
423,-5.999999939000002,-1.0
424,-5.999999939000002,-1.0
425,-5.999999939000002,-1.0
426,-5.999999939000002,-1.0
427,-5.999999939000002,-1.0
428,-5.999999939000002,-1.0
429,-5.999999939000002,-1.0
430,-5.999999939000002,-1.0
431,-5.999999939000002,-1.0
432,-5.999999939000002,-1.0
433,-5.999999939000002,-1.0
434,-5.999999939000002,-1.0
435,-5.999999939000002,-1.0
436,-5.999999939000002,-4.11558277617
437,-5.999999939000002,-5.99881988603
438,-5.999999958999999,-5.999999782500001
439,-5.999999989999995,-5.987457663829998
440,-5.999999989999995,-5.999993645009999
441,-5.999999996910012,-5.8067880948200035
442,-5.99999999800001,-5.998338504800005
443,-5.999999998170008,-5.999999779080003
444,-5.99999999989,-5.681099773979995
445,-6.0,-5.998934021579999
446,-6.0,-5.999999851830003
447,-6.0,-5.690797823169996
448,-6.0,-5.986911252140004
449,-6.0,-5.999997855999998
450,-6.0,-5.99156876028
451,-6.0,-5.8718882021500045
452,-6.0,-5.99995833917
453,-6.0,-5.9999999944899995
454,-6.0,-5.86816390713
455,-6.0,-5.996524553329997
456,-6.0,-5.999999509600003
457,-6.0,-5.999999999950001
458,-6.0,-5.864841375199998
459,-6.0,-5.999640639469993
460,-6.0,-5.999999950390002
461,-6.0,-6.0
462,-6.0,-5.849822179729999
463,-6.0,-5.999915836099994
464,-6.0,-5.9999999878500025
465,-6.0,-6.0
466,-6.0,-5.954589077839997
467,-6.0,-5.999979531380006
468,-6.0,-5.9999999973100016
469,-6.0,-6.0
470,-6.0,-5.996084371029995
471,-6.0,-5.999998598790001
472,-6.0,-5.999999999859999
473,-6.0,-6.0
474,0.6127808446600002,-6.0
475,4.8457554477799984,-6.0
476,4.994963614429997,-6.0
477,4.999838761479995,-6.0
478,4.999994840389999,-6.0
479,4.999999830590003,-6.0
480,4.999999994480002,-6.0
481,5.0,-6.0
482,5.0,-6.0
483,5.0,-6.0
484,5.0,-6.0
485,5.0,-6.0
486,5.0,-6.0
487,5.0,-6.0
488,5.0,-6.0
489,5.0,-6.0
490,5.0,-6.0
491,5.0,-6.0
492,5.0,-6.0
493,5.0,-6.0
494,5.0,-6.0
495,5.0,-6.0
496,5.0,-6.0
497,5.0,-6.0
498,5.0,-6.0
499,5.0,-6.0
500,5.0,-6.0
501,5.0,-6.0
502,5.0,-6.0
503,5.0,-6.0
504,5.0,-6.0
505,5.0,-6.0
506,5.0,-6.0
507,5.0,-6.0
508,5.0,-6.0
509,5.0,-6.0
510,5.0,-6.0
511,5.0,-6.0
512,5.0,-6.0
513,5.0,-6.0
514,5.0,-6.0
515,5.0,-6.0
516,5.0,-6.0
517,5.0,-6.0
518,5.0,-6.0
519,5.0,-6.0
520,5.0,-6.0
521,5.0,-6.0
522,5.0,-6.0
523,5.0,-6.0
524,5.0,-6.0
525,5.0,-6.0
526,5.0,-6.0
527,5.0,-6.0
528,5.0,-6.0
529,5.0,-6.0
530,5.0,-6.0
531,5.0,-6.0
532,5.0,-6.0
533,5.0,-6.0
534,5.0,-6.0
535,5.0,-6.0
536,5.0,-6.0
537,5.0,-6.0
538,5.0,-6.0
539,5.0,-6.0
540,5.0,-6.0
541,5.0,-6.0
542,5.0,-6.0
543,5.0,-6.0
544,5.0,-6.0
545,5.0,-6.0
546,5.0,-6.0
547,5.0,-6.0
548,5.0,-6.0
549,5.0,-6.0
550,5.0,-6.0
551,5.0,-6.0
552,5.0,-6.0
553,5.0,-6.0
554,5.0,-6.0
555,5.0,-6.0
556,5.0,-6.0
557,5.0,-6.0
558,5.0,-6.0
559,5.0,-6.0
560,5.0,-6.0
561,5.0,-6.0
562,5.0,-6.0
563,5.0,-6.0
564,5.0,-6.0
565,5.0,-6.0
566,5.0,-6.0
567,5.0,-6.0
568,5.0,-6.0
569,5.0,-6.0
570,5.0,-6.0
571,5.0,-6.0
572,5.0,-6.0
573,5.0,-6.0
574,5.0,-6.0
575,5.0,-6.0
576,5.0,-6.0
577,5.0,-6.0
578,5.0,-6.0
579,5.0,-6.0
580,5.0,-6.0
581,5.0,-6.0
582,5.0,-6.0
583,5.0,-6.0
584,5.0,-6.0
585,5.0,-6.0
586,5.0,-6.0
587,5.0,-6.0
588,5.0,-6.0
589,5.0,-6.0
590,5.0,-6.0
591,5.0,-6.0
592,5.0,-6.0
593,5.0,-6.0
594,5.0,-6.0
595,5.0,-6.0
596,5.0,-6.0
597,5.0,-6.0
598,5.0,-6.0
599,5.0,-6.0
600,5.0,-6.0
601,5.0,-6.0
602,5.0,-6.0
603,5.0,-6.0
604,5.0,-6.0
605,5.0,-6.0
606,5.0,-6.0
607,5.0,-6.0
608,5.0,-6.0
609,5.0,-6.0
610,5.0,-6.0
611,5.0,-6.0
612,5.0,-6.0
613,5.0,-6.0
614,5.0,-6.0
615,5.0,-6.0
616,5.0,-6.0
617,5.0,-6.0
618,5.0,-6.0
619,5.0,-6.0
620,5.0,-6.0
621,5.0,-6.0
622,5.0,-6.0
623,5.0,-6.0
624,5.0,-6.0
625,5.0,-6.0
626,5.0,-6.0
627,5.0,-6.0
628,5.0,-6.0
629,5.0,-6.0
630,5.0,-6.0
631,5.0,-6.0
632,5.0,-6.0
633,5.0,-6.0
634,5.0,-6.0
635,5.0,-6.0
636,5.0,-6.0
637,5.0,-6.0
638,5.0,-6.0
639,5.0,-6.0
640,5.0,-6.0
641,5.0,-6.0
642,5.0,-6.0
643,5.0,-6.0
644,5.0,-6.0
645,5.0,-6.0
646,5.0,-6.0
647,5.0,-6.0
648,5.0,-6.0
649,5.0,-6.0
650,5.0,-6.0
651,5.0,-6.0
652,5.0,-6.0
653,5.0,-6.0
654,5.0,-6.0
655,5.0,-6.0
656,5.0,-6.0
657,5.0,-6.0
658,5.0,-6.0
659,5.0,-6.0
660,5.0,-6.0
661,5.0,-6.0
662,5.0,-6.0
663,5.0,-6.0
664,5.0,-6.0
665,5.0,-6.0
666,5.0,-6.0
667,5.0,-6.0
668,5.0,-6.0
669,5.0,-6.0
670,5.0,-6.0
671,5.0,-6.0
672,5.0,-6.0
673,5.0,-6.0
674,5.0,-6.0
675,5.0,-6.0

